Can a light Higgs impostor hide in composite gauge models?

The frequently discussed strongly interacting gauge theory with a fermion flavor doublet in the two-index symmetric (sextet) representation of the SU(3) color gauge group is investigated. In previous studies the chiral condensate and the mass spectrum were shown to be consistent with chiral symmetry breaking ($\chi$SB) at vanishing fermion mass. The recently reported $\beta$-function is not inconsistent with this observation, suggesting that the model is very close to the conformal window and a light "Higgs impostor" could emerge as a composite state. In this work we describe the methodology and preliminary results of studying the emergence of the light composite scalar with $0^{++}$ quantum numbers.

==> m0p006/t0data/CHARGE_1.dat <==
120504104416 9.4613521710e+00
120504211003 -5.1185734067e+00
120510140508 -4.7913891685e+00
120511002753 -1.1065093067e+00
120513122916 -9.7065733866e-02
120513223845 -7.2874056674e-01
120514084820 -1.3515538327e+00
120516121330 8.0215653589e-01
120516223409 -1.7890989770e+01
120529212652 -1.0335025849e+01
120530073422 1.9327486419e+01


==> m0p006/t0data/CHARGE_2.dat <==
120504104416 1.8525507068e-07
120504211003 4.8395685178e-07
120510140508 1.8009348136e-07
120511002753 -1.5370714854e-07
120513122916 2.8649952677e-07
120513223845 2.1061507085e-07
120514084820 1.6178771546e-07
120516121330 -1.9329947981e-07
120516223409 1.3843253114e-07
120529212652 -4.1016929368e-08
120530073422 -8.6510846159e-08


==> m0p006/t0data/EIG.dat <==
120504104416 6.070714e-09 0
120504104416 1.358712e-08 1
120504104416 6.140214e-08 2
120504104416 1.112331e-07 3
120504104416 1.631452e-07 4
120504104416 3.582917e-07 5
120504104416 4.389381e-07 6
120504104416 5.706286e-07 7
120504104416 8.154115e-07 8
120504104416 1.170575e-06 9
120504104416 1.320293e-06 10
120504104416 1.578079e-06 11
120504104416 1.840595e-06 12
120504104416 2.000507e-06 13
120504104416 2.225242e-06 14
120504104416 2.421223e-06 15
120504104416 2.864626e-06 16
120504104416 3.263694e-06 17
120504104416 3.917496e-06 18
120504104416 4.126731e-06 19
120504104416 4.424108e-06 20
120504104416 4.980606e-06 21
120504104416 5.418515e-06 22
120504104416 5.990866e-06 23
120504104416 6.237498e-06 24
120504104416 6.684349e-06 25
120504104416 6.920143e-06 26
120504104416 7.437115e-06 27
120504104416 8.199130e-06 28
120504104416 8.701505e-06 29
120504104416 9.441516e-06 30
120504104416 1.000268e-05 31
120504104416 1.026857e-05 32
120504104416 1.089829e-05 33
120504104416 1.126188e-05 34
120504104416 1.245597e-05 35
120504104416 1.313290e-05 36
120504104416 1.350762e-05 37
120504104416 1.419199e-05 38
120504104416 1.468964e-05 39
120504104416 1.543020e-05 40
120504104416 1.590713e-05 41
120504104416 1.640438e-05 42
120504104416 1.749964e-05 43
120504104416 1.840555e-05 44
120504104416 1.926923e-05 45
120504104416 1.953690e-05 46
120504104416 2.032666e-05 47
120504104416 2.100491e-05 48
120504104416 2.219212e-05 49
120504104416 2.291313e-05 50
120504104416 2.392267e-05 51
120504104416 2.474657e-05 52
120504104416 2.532664e-05 53
120504104416 2.625656e-05 54
120504104416 2.724312e-05 55
120504104416 2.763793e-05 56
120504104416 2.893368e-05 57
120504104416 3.015380e-05 58
120504104416 3.073886e-05 59
120504104416 3.170882e-05 60
120504104416 3.325220e-05 61
120504104416 3.432050e-05 62
120504104416 3.542886e-05 63
120504104416 3.594640e-05 64
120504104416 3.679570e-05 65
120504104416 3.751378e-05 66
120504104416 3.863846e-05 67
120504104416 3.921301e-05 68
120504104416 4.034571e-05 69
120504104416 4.160704e-05 70
120504104416 4.236724e-05 71
120504104416 4.363523e-05 72
120504104416 4.499053e-05 73
120504104416 4.595658e-05 74
120504104416 4.651429e-05 75
120504104416 4.810290e-05 76
120504104416 4.868952e-05 77
120504104416 4.942298e-05 78
120504104416 5.113444e-05 79
120504104416 5.236256e-05 80
120504104416 5.279823e-05 81
120504104416 5.367405e-05 82
120504104416 5.541444e-05 83
120504104416 5.606615e-05 84
120504104416 5.719024e-05 85
120504104416 5.764081e-05 86
120504104416 5.828943e-05 87
120504104416 6.004925e-05 88
120504104416 6.071212e-05 89
120504104416 6.236386e-05 90
120504104416 6.378233e-05 91
120504104416 6.505848e-05 92
120504104416 6.549199e-05 93
120504104416 6.738317e-05 94
120504104416 6.954799e-05 95
120504104416 6.998077e-05 96
120504104416 7.158197e-05 97
120504104416 7.285213e-05 98
120504104416 7.486109e-05 99
120504104416 7.593293e-05 100
120504104416 7.652981e-05 101
120504104416 7.833454e-05 102
120504104416 7.936242e-05 103
120504104416 8.061621e-05 104
120504104416 8.128985e-05 105
120504104416 8.237332e-05 106
120504104416 8.402203e-05 107
120504104416 8.527104e-05 108
120504104416 8.585170e-05 109
120504104416 8.795022e-05 110
120504104416 8.847963e-05 111
120504104416 9.028023e-05 112
120504104416 9.063574e-05 113
120504104416 9.393392e-05 114
120504104416 9.404623e-05 115
120504104416 9.469148e-05 116
120504104416 9.574257e-05 117
120504104416 9.828496e-05 118
120504104416 9.978226e-05 119
120504104416 1.003394e-04 120
120504104416 1.018515e-04 121
120504104416 1.041037e-04 122
120504104416 1.044127e-04 123
120504104416 1.067924e-04 124
120504104416 1.079614e-04 125
120504104416 1.088147e-04 126
120504104416 1.109356e-04 127
120504104416 1.118638e-04 128
120504104416 1.140402e-04 129
120504104416 1.150086e-04 130
120504104416 1.153980e-04 131
120504104416 1.187694e-04 132
120504104416 1.199372e-04 133
120504104416 1.209933e-04 134
120504104416 1.215117e-04 135
120504104416 1.237702e-04 136
120504104416 1.248950e-04 137
120504104416 1.272079e-04 138
120504104416 1.287146e-04 139
120504104416 1.303685e-04 140
120504104416 1.313729e-04 141
120504104416 1.324218e-04 142
120504104416 1.339247e-04 143
120504104416 1.362964e-04 144
120504104416 1.369460e-04 145
120504104416 1.389988e-04 146
120504104416 1.399322e-04 147
120504104416 1.426483e-04 148
120504104416 1.436705e-04 149
120504104416 1.457498e-04 150
120504104416 1.466401e-04 151
120504104416 1.482170e-04 152
120504104416 1.496004e-04 153
120504104416 1.513768e-04 154
120504104416 1.539142e-04 155
120504104416 1.545644e-04 156
120504104416 1.549243e-04 157
120504104416 1.581398e-04 158
120504104416 1.588716e-04 159
120504104416 1.610885e-04 160
120504104416 1.627524e-04 161
120504104416 1.644652e-04 162
120504104416 1.647632e-04 163
120504104416 1.680895e-04 164
120504104416 1.684624e-04 165
120504104416 1.702239e-04 166
120504104416 1.714148e-04 167
120504104416 1.737743e-04 168
120504104416 1.758404e-04 169
120504104416 1.769723e-04 170
120504104416 1.776904e-04 171
120504104416 1.802071e-04 172
120504104416 1.807319e-04 173
120504104416 1.832778e-04 174
120504104416 1.851795e-04 175
120504104416 1.871894e-04 176
120504104416 1.882382e-04 177
120504104416 1.899367e-04 178
120504104416 1.913614e-04 179
120504104416 1.930793e-04 180
120504104416 1.943222e-04 181
120504104416 1.958041e-04 182
120504104416 1.985738e-04 183
120504104416 1.992787e-04 184
120504104416 2.002878e-04 185
120504104416 2.024854e-04 186
120504104416 2.040389e-04 187
120504104416 2.064258e-04 188
120504104416 2.074597e-04 189
120504104416 2.093917e-04 190
120504104416 2.109531e-04 191
120504104416 2.138817e-04 192
120504104416 2.148248e-04 193
120504104416 2.157929e-04 194
120504104416 2.180624e-04 195
120504104416 2.200751e-04 196
120504104416 2.218678e-04 197
120504104416 2.227020e-04 198
120504104416 2.242556e-04 199
120504211003 2.206786e-09 0
120504211003 1.743903e-08 1
120504211003 8.692064e-08 2
120504211003 1.283051e-07 3
120504211003 1.878625e-07 4
120504211003 2.821686e-07 5
120504211003 3.440757e-07 6
120504211003 4.460577e-07 7
120504211003 6.714946e-07 8
120504211003 8.517341e-07 9
120504211003 1.091511e-06 10
120504211003 1.191859e-06 11
120504211003 1.507038e-06 12
120504211003 1.870769e-06 13
120504211003 2.034932e-06 14
120504211003 2.507856e-06 15
120504211003 3.011622e-06 16
120504211003 3.256372e-06 17
120504211003 3.487985e-06 18
120504211003 3.858795e-06 19
120504211003 4.363004e-06 20
120504211003 4.669524e-06 21
120504211003 5.068151e-06 22
120504211003 5.386614e-06 23
120504211003 5.568192e-06 24
120504211003 6.029403e-06 25
120504211003 6.292291e-06 26
120504211003 6.926353e-06 27
120504211003 7.258647e-06 28
120504211003 7.638988e-06 29
120504211003 8.389299e-06 30
120504211003 9.315401e-06 31
120504211003 9.611660e-06 32
120504211003 9.969986e-06 33
120504211003 1.062342e-05 34
120504211003 1.141673e-05 35
120504211003 1.204491e-05 36
120504211003 1.282536e-05 37
120504211003 1.341319e-05 38
120504211003 1.378734e-05 39
120504211003 1.467620e-05 40
120504211003 1.505880e-05 41
120504211003 1.566921e-05 42
120504211003 1.632241e-05 43
120504211003 1.673335e-05 44
120504211003 1.865774e-05 45
120504211003 1.906227e-05 46
120504211003 1.989710e-05 47
120504211003 2.096334e-05 48
120504211003 2.146416e-05 49
120504211003 2.236681e-05 50
120504211003 2.342804e-05 51
120504211003 2.439429e-05 52
120504211003 2.544003e-05 53
120504211003 2.633608e-05 54
120504211003 2.660882e-05 55
120504211003 2.711093e-05 56
120504211003 2.829993e-05 57
120504211003 2.939891e-05 58
120504211003 3.000027e-05 59
120504211003 3.087126e-05 60
120504211003 3.178901e-05 61
120504211003 3.249926e-05 62
120504211003 3.376536e-05 63
120504211003 3.444255e-05 64
120504211003 3.519265e-05 65
120504211003 3.581871e-05 66
120504211003 3.736149e-05 67
120504211003 3.824026e-05 68
120504211003 3.882775e-05 69
120504211003 4.003795e-05 70
120504211003 4.091286e-05 71
120504211003 4.279390e-05 72
120504211003 4.410237e-05 73
120504211003 4.457015e-05 74
120504211003 4.571258e-05 75
120504211003 4.707910e-05 76
120504211003 4.755053e-05 77
120504211003 4.871504e-05 78
120504211003 4.954336e-05 79
120504211003 5.098513e-05 80
120504211003 5.288851e-05 81
120504211003 5.400125e-05 82
120504211003 5.444267e-05 83
120504211003 5.618189e-05 84
120504211003 5.648346e-05 85
120504211003 5.804598e-05 86
120504211003 5.995747e-05 87
120504211003 6.033832e-05 88
120504211003 6.184022e-05 89
120504211003 6.274034e-05 90
120504211003 6.325722e-05 91
120504211003 6.502017e-05 92
120504211003 6.707896e-05 93
120504211003 6.803012e-05 94
120504211003 6.835911e-05 95
120504211003 6.987750e-05 96
120504211003 7.135443e-05 97
120504211003 7.301192e-05 98
120504211003 7.415437e-05 99
120504211003 7.592768e-05 100
120504211003 7.691554e-05 101
120504211003 7.770844e-05 102
120504211003 7.948270e-05 103
120504211003 8.046331e-05 104
120504211003 8.130526e-05 105
120504211003 8.280406e-05 106
120504211003 8.516628e-05 107
120504211003 8.714583e-05 108
120504211003 8.774988e-05 109
120504211003 8.897684e-05 110
120504211003 9.154722e-05 111
120504211003 9.241468e-05 112
120504211003 9.423883e-05 113
120504211003 9.547658e-05 114
120504211003 9.640255e-05 115
120504211003 9.795023e-05 116
120504211003 9.943140e-05 117
120504211003 9.962546e-05 118
120504211003 1.008697e-04 119
120504211003 1.024815e-04 120
120504211003 1.053650e-04 121
120504211003 1.062876e-04 122
120504211003 1.071055e-04 123
120504211003 1.087604e-04 124
120504211003 1.099995e-04 125
120504211003 1.116874e-04 126
120504211003 1.122773e-04 127
120504211003 1.138701e-04 128
120504211003 1.152419e-04 129
120504211003 1.170441e-04 130
120504211003 1.180687e-04 131
120504211003 1.202948e-04 132
120504211003 1.214516e-04 133
120504211003 1.229958e-04 134
120504211003 1.237722e-04 135
120504211003 1.264524e-04 136
120504211003 1.282514e-04 137
120504211003 1.291912e-04 138
120504211003 1.308793e-04 139
120504211003 1.322874e-04 140
120504211003 1.339117e-04 141
120504211003 1.354387e-04 142
120504211003 1.373130e-04 143
120504211003 1.391152e-04 144
120504211003 1.398213e-04 145
120504211003 1.415296e-04 146
120504211003 1.446436e-04 147
120504211003 1.455482e-04 148
120504211003 1.466206e-04 149
120504211003 1.478927e-04 150
120504211003 1.502083e-04 151
120504211003 1.511398e-04 152
120504211003 1.528654e-04 153
120504211003 1.542986e-04 154
120504211003 1.564311e-04 155
120504211003 1.578953e-04 156
120504211003 1.593584e-04 157
120504211003 1.608100e-04 158
120504211003 1.623785e-04 159
120504211003 1.642262e-04 160
120504211003 1.654904e-04 161
120504211003 1.676817e-04 162
120504211003 1.702537e-04 163
120504211003 1.716162e-04 164
120504211003 1.749504e-04 165
120504211003 1.757874e-04 166
120504211003 1.773150e-04 167
120504211003 1.783871e-04 168
120504211003 1.788865e-04 169
120504211003 1.816438e-04 170
120504211003 1.836850e-04 171
120504211003 1.857712e-04 172
120504211003 1.876537e-04 173
120504211003 1.886345e-04 174
120504211003 1.901043e-04 175
120504211003 1.913869e-04 176
120504211003 1.933652e-04 177
120504211003 1.944613e-04 178
120504211003 1.956527e-04 179
120504211003 1.973029e-04 180
120504211003 1.996252e-04 181
120504211003 2.014477e-04 182
120504211003 2.031093e-04 183
120504211003 2.054976e-04 184
120504211003 2.065006e-04 185
120504211003 2.085208e-04 186
120504211003 2.108951e-04 187
120504211003 2.127960e-04 188
120504211003 2.133121e-04 189
120504211003 2.146609e-04 190
120504211003 2.175540e-04 191
120504211003 2.185453e-04 192
120504211003 2.201534e-04 193
120504211003 2.207799e-04 194
120504211003 2.250453e-04 195
120504211003 2.260480e-04 196
120504211003 2.285616e-04 197
120504211003 2.305274e-04 198
120504211003 2.326791e-04 199
120510140508 3.534405e-09 0
120510140508 4.203197e-08 1
120510140508 7.720439e-08 2
120510140508 1.086306e-07 3
120510140508 2.156164e-07 4
120510140508 2.643503e-07 5
120510140508 3.826066e-07 6
120510140508 4.698780e-07 7
120510140508 7.354330e-07 8
120510140508 8.749772e-07 9
120510140508 1.190132e-06 10
120510140508 1.280461e-06 11
120510140508 1.484100e-06 12
120510140508 1.766976e-06 13
120510140508 1.910387e-06 14
120510140508 2.315357e-06 15
120510140508 2.588038e-06 16
120510140508 2.918870e-06 17
120510140508 3.403701e-06 18
120510140508 3.588722e-06 19
120510140508 4.168875e-06 20
120510140508 4.610791e-06 21
120510140508 4.918720e-06 22
120510140508 5.027111e-06 23
120510140508 5.740026e-06 24
120510140508 6.229197e-06 25
120510140508 6.421115e-06 26
120510140508 7.183883e-06 27
120510140508 7.534147e-06 28
120510140508 8.070414e-06 29
120510140508 8.936722e-06 30
120510140508 9.456363e-06 31
120510140508 9.590526e-06 32
120510140508 1.039981e-05 33
120510140508 1.130349e-05 34
120510140508 1.173950e-05 35
120510140508 1.209155e-05 36
120510140508 1.264757e-05 37
120510140508 1.325219e-05 38
120510140508 1.391574e-05 39
120510140508 1.451831e-05 40
120510140508 1.545138e-05 41
120510140508 1.627324e-05 42
120510140508 1.696584e-05 43
120510140508 1.828092e-05 44
120510140508 1.857473e-05 45
120510140508 1.905864e-05 46
120510140508 1.967246e-05 47
120510140508 2.066481e-05 48
120510140508 2.092712e-05 49
120510140508 2.225320e-05 50
120510140508 2.318608e-05 51
120510140508 2.362101e-05 52
120510140508 2.436644e-05 53
120510140508 2.520726e-05 54
120510140508 2.707912e-05 55
120510140508 2.798595e-05 56
120510140508 2.888873e-05 57
120510140508 2.953885e-05 58
120510140508 3.097811e-05 59
120510140508 3.136103e-05 60
120510140508 3.218005e-05 61
120510140508 3.311955e-05 62
120510140508 3.424976e-05 63
120510140508 3.472898e-05 64
120510140508 3.586911e-05 65
120510140508 3.724329e-05 66
120510140508 3.817995e-05 67
120510140508 3.856933e-05 68
120510140508 3.953130e-05 69
120510140508 4.087542e-05 70
120510140508 4.170572e-05 71
120510140508 4.238496e-05 72
120510140508 4.353545e-05 73
120510140508 4.475497e-05 74
120510140508 4.584865e-05 75
120510140508 4.749553e-05 76
120510140508 4.882741e-05 77
120510140508 4.964823e-05 78
120510140508 4.997963e-05 79
120510140508 5.187403e-05 80
120510140508 5.324068e-05 81
120510140508 5.489897e-05 82
120510140508 5.575990e-05 83
120510140508 5.678754e-05 84
120510140508 5.783863e-05 85
120510140508 5.850966e-05 86
120510140508 5.997003e-05 87
120510140508 6.090492e-05 88
120510140508 6.278353e-05 89
120510140508 6.364380e-05 90
120510140508 6.535308e-05 91
120510140508 6.616221e-05 92
120510140508 6.717817e-05 93
120510140508 6.923715e-05 94
120510140508 6.983840e-05 95
120510140508 7.171615e-05 96
120510140508 7.357038e-05 97
120510140508 7.469035e-05 98
120510140508 7.577082e-05 99
120510140508 7.687004e-05 100
120510140508 7.831286e-05 101
120510140508 8.002250e-05 102
120510140508 8.120073e-05 103
120510140508 8.239547e-05 104
120510140508 8.277216e-05 105
120510140508 8.433902e-05 106
120510140508 8.572312e-05 107
120510140508 8.710236e-05 108
120510140508 8.969217e-05 109
120510140508 9.157525e-05 110
120510140508 9.269205e-05 111
120510140508 9.308100e-05 112
120510140508 9.410504e-05 113
120510140508 9.510118e-05 114
120510140508 9.700723e-05 115
120510140508 9.826956e-05 116
120510140508 1.001096e-04 117
120510140508 1.008703e-04 118
120510140508 1.037257e-04 119
120510140508 1.060138e-04 120
120510140508 1.072219e-04 121
120510140508 1.088282e-04 122
120510140508 1.104738e-04 123
120510140508 1.108509e-04 124
120510140508 1.136024e-04 125
120510140508 1.139912e-04 126
120510140508 1.159443e-04 127
120510140508 1.168951e-04 128
120510140508 1.173996e-04 129
120510140508 1.190440e-04 130
120510140508 1.218385e-04 131
120510140508 1.226237e-04 132
120510140508 1.252238e-04 133
120510140508 1.263954e-04 134
120510140508 1.277310e-04 135
120510140508 1.290718e-04 136
120510140508 1.306047e-04 137
120510140508 1.332801e-04 138
120510140508 1.345518e-04 139
120510140508 1.348318e-04 140
120510140508 1.374843e-04 141
120510140508 1.388791e-04 142
120510140508 1.407853e-04 143
120510140508 1.425936e-04 144
120510140508 1.436751e-04 145
120510140508 1.461541e-04 146
120510140508 1.463246e-04 147
120510140508 1.487935e-04 148
120510140508 1.497826e-04 149
120510140508 1.523386e-04 150
120510140508 1.536253e-04 151
120510140508 1.545716e-04 152
120510140508 1.563976e-04 153
120510140508 1.583170e-04 154
120510140508 1.603269e-04 155
120510140508 1.625541e-04 156
120510140508 1.627673e-04 157
120510140508 1.654836e-04 158
120510140508 1.674278e-04 159
120510140508 1.699617e-04 160
120510140508 1.709316e-04 161
120510140508 1.716212e-04 162
120510140508 1.737073e-04 163
120510140508 1.754751e-04 164
120510140508 1.771704e-04 165
120510140508 1.792421e-04 166
120510140508 1.802923e-04 167
120510140508 1.826215e-04 168
120510140508 1.832552e-04 169
120510140508 1.859515e-04 170
120510140508 1.878820e-04 171
120510140508 1.901072e-04 172
120510140508 1.909967e-04 173
120510140508 1.923535e-04 174
120510140508 1.944476e-04 175
120510140508 1.958113e-04 176
120510140508 1.979135e-04 177
120510140508 2.004172e-04 178
120510140508 2.016075e-04 179
120510140508 2.027052e-04 180
120510140508 2.031216e-04 181
120510140508 2.063663e-04 182
120510140508 2.069271e-04 183
120510140508 2.099354e-04 184
120510140508 2.122009e-04 185
120510140508 2.129860e-04 186
120510140508 2.148186e-04 187
120510140508 2.166917e-04 188
120510140508 2.177356e-04 189
120510140508 2.209571e-04 190
120510140508 2.218545e-04 191
120510140508 2.243913e-04 192
120510140508 2.253203e-04 193
120510140508 2.271970e-04 194
120510140508 2.296307e-04 195
120510140508 2.304256e-04 196
120510140508 2.312674e-04 197
120510140508 2.335677e-04 198
120510140508 2.350180e-04 199
120511002753 1.467289e-10 0
120511002753 3.310550e-08 1
120511002753 1.340741e-07 2
120511002753 1.652478e-07 3
120511002753 2.021876e-07 4
120511002753 2.891153e-07 5
120511002753 4.567421e-07 6
120511002753 5.022985e-07 7
120511002753 7.737264e-07 8
120511002753 1.014684e-06 9
120511002753 1.283264e-06 10
120511002753 1.461764e-06 11
120511002753 1.883562e-06 12
120511002753 1.957938e-06 13
120511002753 2.187750e-06 14
120511002753 2.662317e-06 15
120511002753 2.887976e-06 16
120511002753 3.278035e-06 17
120511002753 3.961406e-06 18
120511002753 4.107545e-06 19
120511002753 4.393597e-06 20
120511002753 4.756599e-06 21
120511002753 4.994849e-06 22
120511002753 5.493985e-06 23
120511002753 6.029620e-06 24
120511002753 6.431719e-06 25
120511002753 6.874332e-06 26
120511002753 7.455513e-06 27
120511002753 7.854579e-06 28
120511002753 8.281624e-06 29
120511002753 9.008008e-06 30
120511002753 9.588053e-06 31
120511002753 1.013914e-05 32
120511002753 1.109741e-05 33
120511002753 1.140721e-05 34
120511002753 1.215472e-05 35
120511002753 1.319075e-05 36
120511002753 1.415835e-05 37
120511002753 1.424179e-05 38
120511002753 1.506634e-05 39
120511002753 1.573839e-05 40
120511002753 1.689362e-05 41
120511002753 1.789735e-05 42
120511002753 1.846592e-05 43
120511002753 1.906666e-05 44
120511002753 2.028039e-05 45
120511002753 2.062666e-05 46
120511002753 2.129441e-05 47
120511002753 2.193369e-05 48
120511002753 2.357853e-05 49
120511002753 2.424000e-05 50
120511002753 2.439019e-05 51
120511002753 2.529004e-05 52
120511002753 2.622483e-05 53
120511002753 2.732190e-05 54
120511002753 2.833018e-05 55
120511002753 2.959957e-05 56
120511002753 3.062333e-05 57
120511002753 3.159915e-05 58
120511002753 3.208691e-05 59
120511002753 3.258705e-05 60
120511002753 3.392420e-05 61
120511002753 3.510398e-05 62
120511002753 3.677507e-05 63
120511002753 3.729817e-05 64
120511002753 3.821787e-05 65
120511002753 3.888908e-05 66
120511002753 4.038888e-05 67
120511002753 4.180403e-05 68
120511002753 4.289959e-05 69
120511002753 4.386000e-05 70
120511002753 4.443781e-05 71
120511002753 4.556876e-05 72
120511002753 4.754015e-05 73
120511002753 4.815561e-05 74
120511002753 4.975497e-05 75
120511002753 5.069635e-05 76
120511002753 5.117059e-05 77
120511002753 5.223090e-05 78
120511002753 5.358914e-05 79
120511002753 5.523010e-05 80
120511002753 5.564126e-05 81
120511002753 5.643363e-05 82
120511002753 5.799696e-05 83
120511002753 5.952240e-05 84
120511002753 6.064126e-05 85
120511002753 6.176848e-05 86
120511002753 6.283722e-05 87
120511002753 6.419998e-05 88
120511002753 6.481221e-05 89
120511002753 6.609290e-05 90
120511002753 6.781111e-05 91
120511002753 6.839236e-05 92
120511002753 6.967038e-05 93
120511002753 7.007945e-05 94
120511002753 7.294493e-05 95
120511002753 7.334446e-05 96
120511002753 7.448983e-05 97
120511002753 7.629077e-05 98
120511002753 7.704552e-05 99
120511002753 8.038792e-05 100
120511002753 8.154450e-05 101
120511002753 8.210085e-05 102
120511002753 8.255714e-05 103
120511002753 8.386511e-05 104
120511002753 8.506707e-05 105
120511002753 8.624291e-05 106
120511002753 8.856226e-05 107
120511002753 8.913076e-05 108
120511002753 9.064395e-05 109
120511002753 9.255639e-05 110
120511002753 9.381577e-05 111
120511002753 9.464606e-05 112
120511002753 9.594036e-05 113
120511002753 9.788559e-05 114
120511002753 9.858013e-05 115
120511002753 9.960333e-05 116
120511002753 1.022957e-04 117
120511002753 1.043287e-04 118
120511002753 1.064797e-04 119
120511002753 1.070089e-04 120
120511002753 1.087573e-04 121
120511002753 1.106386e-04 122
120511002753 1.120178e-04 123
120511002753 1.132761e-04 124
120511002753 1.142230e-04 125
120511002753 1.156143e-04 126
120511002753 1.162300e-04 127
120511002753 1.192749e-04 128
120511002753 1.201193e-04 129
120511002753 1.228605e-04 130
120511002753 1.239639e-04 131
120511002753 1.261528e-04 132
120511002753 1.278380e-04 133
120511002753 1.289356e-04 134
120511002753 1.299272e-04 135
120511002753 1.312995e-04 136
120511002753 1.320032e-04 137
120511002753 1.351828e-04 138
120511002753 1.368360e-04 139
120511002753 1.375399e-04 140
120511002753 1.386851e-04 141
120511002753 1.408784e-04 142
120511002753 1.430975e-04 143
120511002753 1.441586e-04 144
120511002753 1.460272e-04 145
120511002753 1.471722e-04 146
120511002753 1.476121e-04 147
120511002753 1.507010e-04 148
120511002753 1.518676e-04 149
120511002753 1.541019e-04 150
120511002753 1.549610e-04 151
120511002753 1.567011e-04 152
120511002753 1.570884e-04 153
120511002753 1.581955e-04 154
120511002753 1.609516e-04 155
120511002753 1.627227e-04 156
120511002753 1.640923e-04 157
120511002753 1.646433e-04 158
120511002753 1.675868e-04 159
120511002753 1.694819e-04 160
120511002753 1.701360e-04 161
120511002753 1.731908e-04 162
120511002753 1.747954e-04 163
120511002753 1.771723e-04 164
120511002753 1.783956e-04 165
120511002753 1.797476e-04 166
120511002753 1.824078e-04 167
120511002753 1.847489e-04 168
120511002753 1.868589e-04 169
120511002753 1.876096e-04 170
120511002753 1.891547e-04 171
120511002753 1.914620e-04 172
120511002753 1.921941e-04 173
120511002753 1.946317e-04 174
120511002753 1.953748e-04 175
120511002753 1.981242e-04 176
120511002753 2.000672e-04 177
120511002753 2.003456e-04 178
120511002753 2.026318e-04 179
120511002753 2.043579e-04 180
120511002753 2.056707e-04 181
120511002753 2.083128e-04 182
120511002753 2.094518e-04 183
120511002753 2.124552e-04 184
120511002753 2.131609e-04 185
120511002753 2.149084e-04 186
120511002753 2.162234e-04 187
120511002753 2.189485e-04 188
120511002753 2.222853e-04 189
120511002753 2.233395e-04 190
120511002753 2.249777e-04 191
120511002753 2.264800e-04 192
120511002753 2.287355e-04 193
120511002753 2.307833e-04 194
120511002753 2.344469e-04 195
120511002753 2.348825e-04 196
120511002753 2.363893e-04 197
120511002753 2.378428e-04 198
120511002753 2.392743e-04 199
120513122916 1.799951e-08 0
120513122916 3.720973e-08 1
120513122916 9.330374e-08 2
120513122916 1.402582e-07 3
120513122916 2.924840e-07 4
120513122916 3.537864e-07 5
120513122916 4.519914e-07 6
120513122916 5.587991e-07 7
120513122916 6.511880e-07 8
120513122916 9.246504e-07 9
120513122916 1.161910e-06 10
120513122916 1.298077e-06 11
120513122916 1.529003e-06 12
120513122916 1.780719e-06 13
120513122916 2.130321e-06 14
120513122916 2.346091e-06 15
120513122916 2.693494e-06 16
120513122916 2.993115e-06 17
120513122916 3.149349e-06 18
120513122916 3.652773e-06 19
120513122916 4.587108e-06 20
120513122916 4.925808e-06 21
120513122916 5.487435e-06 22
120513122916 5.524358e-06 23
120513122916 5.867053e-06 24
120513122916 6.762944e-06 25
120513122916 6.800843e-06 26
120513122916 7.359400e-06 27
120513122916 8.027079e-06 28
120513122916 8.472380e-06 29
120513122916 8.916415e-06 30
120513122916 9.338035e-06 31
120513122916 1.027403e-05 32
120513122916 1.070831e-05 33
120513122916 1.131901e-05 34
120513122916 1.205870e-05 35
120513122916 1.255380e-05 36
120513122916 1.349830e-05 37
120513122916 1.400051e-05 38
120513122916 1.454641e-05 39
120513122916 1.525260e-05 40
120513122916 1.675407e-05 41
120513122916 1.715206e-05 42
120513122916 1.784421e-05 43
120513122916 1.829181e-05 44
120513122916 1.920297e-05 45
120513122916 2.004903e-05 46
120513122916 2.125437e-05 47
120513122916 2.164182e-05 48
120513122916 2.259556e-05 49
120513122916 2.334401e-05 50
120513122916 2.422697e-05 51
120513122916 2.579785e-05 52
120513122916 2.640826e-05 53
120513122916 2.717210e-05 54
120513122916 2.794879e-05 55
120513122916 2.899663e-05 56
120513122916 3.036020e-05 57
120513122916 3.163980e-05 58
120513122916 3.242366e-05 59
120513122916 3.288519e-05 60
120513122916 3.412461e-05 61
120513122916 3.506576e-05 62
120513122916 3.651018e-05 63
120513122916 3.744426e-05 64
120513122916 3.817115e-05 65
120513122916 3.936895e-05 66
120513122916 4.026055e-05 67
120513122916 4.143865e-05 68
120513122916 4.326620e-05 69
120513122916 4.408060e-05 70
120513122916 4.499967e-05 71
120513122916 4.568718e-05 72
120513122916 4.631388e-05 73
120513122916 4.827359e-05 74
120513122916 4.960395e-05 75
120513122916 5.074973e-05 76
120513122916 5.137398e-05 77
120513122916 5.263057e-05 78
120513122916 5.293786e-05 79
120513122916 5.421749e-05 80
120513122916 5.473610e-05 81
120513122916 5.663882e-05 82
120513122916 5.793645e-05 83
120513122916 5.942303e-05 84
120513122916 6.073854e-05 85
120513122916 6.257807e-05 86
120513122916 6.341418e-05 87
120513122916 6.395042e-05 88
120513122916 6.591175e-05 89
120513122916 6.696140e-05 90
120513122916 6.867397e-05 91
120513122916 6.992990e-05 92
120513122916 7.067168e-05 93
120513122916 7.264535e-05 94
120513122916 7.332569e-05 95
120513122916 7.545604e-05 96
120513122916 7.634834e-05 97
120513122916 7.817744e-05 98
120513122916 7.973434e-05 99
120513122916 8.027048e-05 100
120513122916 8.212227e-05 101
120513122916 8.279048e-05 102
120513122916 8.465893e-05 103
120513122916 8.703163e-05 104
120513122916 8.782579e-05 105
120513122916 8.906355e-05 106
120513122916 9.049750e-05 107
120513122916 9.204892e-05 108
120513122916 9.254691e-05 109
120513122916 9.469506e-05 110
120513122916 9.550537e-05 111
120513122916 9.721986e-05 112
120513122916 9.961751e-05 113
120513122916 1.020096e-04 114
120513122916 1.025515e-04 115
120513122916 1.035598e-04 116
120513122916 1.043110e-04 117
120513122916 1.062523e-04 118
120513122916 1.085434e-04 119
120513122916 1.099195e-04 120
120513122916 1.110343e-04 121
120513122916 1.121780e-04 122
120513122916 1.130828e-04 123
120513122916 1.151337e-04 124
120513122916 1.180584e-04 125
120513122916 1.183964e-04 126
120513122916 1.198002e-04 127
120513122916 1.208424e-04 128
120513122916 1.239042e-04 129
120513122916 1.252405e-04 130
120513122916 1.258446e-04 131
120513122916 1.276409e-04 132
120513122916 1.295408e-04 133
120513122916 1.315519e-04 134
120513122916 1.332238e-04 135
120513122916 1.338660e-04 136
120513122916 1.358245e-04 137
120513122916 1.376837e-04 138
120513122916 1.388036e-04 139
120513122916 1.398538e-04 140
120513122916 1.433916e-04 141
120513122916 1.445849e-04 142
120513122916 1.452977e-04 143
120513122916 1.476041e-04 144
120513122916 1.484475e-04 145
120513122916 1.512171e-04 146
120513122916 1.519030e-04 147
120513122916 1.538091e-04 148
120513122916 1.547293e-04 149
120513122916 1.565242e-04 150
120513122916 1.583867e-04 151
120513122916 1.589141e-04 152
120513122916 1.608899e-04 153
120513122916 1.624233e-04 154
120513122916 1.642303e-04 155
120513122916 1.656458e-04 156
120513122916 1.673698e-04 157
120513122916 1.702378e-04 158
120513122916 1.716325e-04 159
120513122916 1.721684e-04 160
120513122916 1.747656e-04 161
120513122916 1.761335e-04 162
120513122916 1.778907e-04 163
120513122916 1.800261e-04 164
120513122916 1.807955e-04 165
120513122916 1.837646e-04 166
120513122916 1.857360e-04 167
120513122916 1.872075e-04 168
120513122916 1.902571e-04 169
120513122916 1.912227e-04 170
120513122916 1.931547e-04 171
120513122916 1.948812e-04 172
120513122916 1.961726e-04 173
120513122916 1.970354e-04 174
120513122916 1.999718e-04 175
120513122916 2.016501e-04 176
120513122916 2.033147e-04 177
120513122916 2.045110e-04 178
120513122916 2.055040e-04 179
120513122916 2.074196e-04 180
120513122916 2.086885e-04 181
120513122916 2.109742e-04 182
120513122916 2.124386e-04 183
120513122916 2.156844e-04 184
120513122916 2.174904e-04 185
120513122916 2.197537e-04 186
120513122916 2.206868e-04 187
120513122916 2.217833e-04 188
120513122916 2.228671e-04 189
120513122916 2.267324e-04 190
120513122916 2.277607e-04 191
120513122916 2.285103e-04 192
120513122916 2.313315e-04 193
120513122916 2.320622e-04 194
120513122916 2.337672e-04 195
120513122916 2.359265e-04 196
120513122916 2.373213e-04 197
120513122916 2.386783e-04 198
120513122916 2.413418e-04 199
120513223845 1.362329e-08 0
120513223845 5.922855e-08 1
120513223845 2.021744e-07 2
120513223845 3.584146e-07 3
120513223845 4.229675e-07 4
120513223845 5.650452e-07 5
120513223845 6.593417e-07 6
120513223845 9.884247e-07 7
120513223845 1.136267e-06 8
120513223845 1.484564e-06 9
120513223845 1.626670e-06 10
120513223845 2.071885e-06 11
120513223845 2.222498e-06 12
120513223845 2.603647e-06 13
120513223845 2.854548e-06 14
120513223845 3.520437e-06 15
120513223845 4.085697e-06 16
120513223845 4.387702e-06 17
120513223845 5.046492e-06 18
120513223845 5.574601e-06 19
120513223845 6.212363e-06 20
120513223845 6.860190e-06 21
120513223845 7.032268e-06 22
120513223845 7.521457e-06 23
120513223845 8.148339e-06 24
120513223845 8.479148e-06 25
120513223845 8.864206e-06 26
120513223845 9.712232e-06 27
120513223845 1.053842e-05 28
120513223845 1.125878e-05 29
120513223845 1.213286e-05 30
120513223845 1.260714e-05 31
120513223845 1.354940e-05 32
120513223845 1.448192e-05 33
120513223845 1.512660e-05 34
120513223845 1.626970e-05 35
120513223845 1.689313e-05 36
120513223845 1.746805e-05 37
120513223845 1.787516e-05 38
120513223845 1.886587e-05 39
120513223845 2.004307e-05 40
120513223845 2.034048e-05 41
120513223845 2.160961e-05 42
120513223845 2.228006e-05 43
120513223845 2.352221e-05 44
120513223845 2.440068e-05 45
120513223845 2.503128e-05 46
120513223845 2.542608e-05 47
120513223845 2.658577e-05 48
120513223845 2.763984e-05 49
120513223845 2.847934e-05 50
120513223845 2.943556e-05 51
120513223845 3.043588e-05 52
120513223845 3.134366e-05 53
120513223845 3.160605e-05 54
120513223845 3.279609e-05 55
120513223845 3.444265e-05 56
120513223845 3.567836e-05 57
120513223845 3.709152e-05 58
120513223845 3.855656e-05 59
120513223845 3.902198e-05 60
120513223845 4.044009e-05 61
120513223845 4.104832e-05 62
120513223845 4.235423e-05 63
120513223845 4.312082e-05 64
120513223845 4.402466e-05 65
120513223845 4.571462e-05 66
120513223845 4.702258e-05 67
120513223845 4.827463e-05 68
120513223845 4.958175e-05 69
120513223845 5.093300e-05 70
120513223845 5.175367e-05 71
120513223845 5.338324e-05 72
120513223845 5.432306e-05 73
120513223845 5.624820e-05 74
120513223845 5.725725e-05 75
120513223845 5.835938e-05 76
120513223845 5.984441e-05 77
120513223845 6.022891e-05 78
120513223845 6.238528e-05 79
120513223845 6.303944e-05 80
120513223845 6.378245e-05 81
120513223845 6.446751e-05 82
120513223845 6.606860e-05 83
120513223845 6.789692e-05 84
120513223845 6.880232e-05 85
120513223845 7.076964e-05 86
120513223845 7.253480e-05 87
120513223845 7.335267e-05 88
120513223845 7.481117e-05 89
120513223845 7.734473e-05 90
120513223845 7.769406e-05 91
120513223845 8.004117e-05 92
120513223845 8.112346e-05 93
120513223845 8.271267e-05 94
120513223845 8.320489e-05 95
120513223845 8.449037e-05 96
120513223845 8.595638e-05 97
120513223845 8.660030e-05 98
120513223845 8.835726e-05 99
120513223845 9.101653e-05 100
120513223845 9.257911e-05 101
120513223845 9.386950e-05 102
120513223845 9.484723e-05 103
120513223845 9.663984e-05 104
120513223845 9.792598e-05 105
120513223845 9.918275e-05 106
120513223845 1.006919e-04 107
120513223845 1.026222e-04 108
120513223845 1.041236e-04 109
120513223845 1.055815e-04 110
120513223845 1.070711e-04 111
120513223845 1.087091e-04 112
120513223845 1.095923e-04 113
120513223845 1.112203e-04 114
120513223845 1.149262e-04 115
120513223845 1.162052e-04 116
120513223845 1.175097e-04 117
120513223845 1.189804e-04 118
120513223845 1.210548e-04 119
120513223845 1.213883e-04 120
120513223845 1.229555e-04 121
120513223845 1.237907e-04 122
120513223845 1.257946e-04 123
120513223845 1.284474e-04 124
120513223845 1.307728e-04 125
120513223845 1.328882e-04 126
120513223845 1.348370e-04 127
120513223845 1.353420e-04 128
120513223845 1.380789e-04 129
120513223845 1.392819e-04 130
120513223845 1.404313e-04 131
120513223845 1.429213e-04 132
120513223845 1.450221e-04 133
120513223845 1.459471e-04 134
120513223845 1.471046e-04 135
120513223845 1.500580e-04 136
120513223845 1.505815e-04 137
120513223845 1.524708e-04 138
120513223845 1.548027e-04 139
120513223845 1.565417e-04 140
120513223845 1.576547e-04 141
120513223845 1.600464e-04 142
120513223845 1.611047e-04 143
120513223845 1.624948e-04 144
120513223845 1.649879e-04 145
120513223845 1.671221e-04 146
120513223845 1.691384e-04 147
120513223845 1.722574e-04 148
120513223845 1.728530e-04 149
120513223845 1.738165e-04 150
120513223845 1.766734e-04 151
120513223845 1.782167e-04 152
120513223845 1.788576e-04 153
120513223845 1.800780e-04 154
120513223845 1.824237e-04 155
120513223845 1.853044e-04 156
120513223845 1.873308e-04 157
120513223845 1.892285e-04 158
120513223845 1.912268e-04 159
120513223845 1.920929e-04 160
120513223845 1.944755e-04 161
120513223845 1.964487e-04 162
120513223845 1.993829e-04 163
120513223845 2.008848e-04 164
120513223845 2.028621e-04 165
120513223845 2.036259e-04 166
120513223845 2.058559e-04 167
120513223845 2.072056e-04 168
120513223845 2.094760e-04 169
120513223845 2.118507e-04 170
120513223845 2.129074e-04 171
120513223845 2.142615e-04 172
120513223845 2.171260e-04 173
120513223845 2.176324e-04 174
120513223845 2.201177e-04 175
120513223845 2.207154e-04 176
120513223845 2.236139e-04 177
120513223845 2.256609e-04 178
120513223845 2.277152e-04 179
120513223845 2.300923e-04 180
120513223845 2.312908e-04 181
120513223845 2.329067e-04 182
120513223845 2.337227e-04 183
120513223845 2.362072e-04 184
120513223845 2.369025e-04 185
120513223845 2.391209e-04 186
120513223845 2.414080e-04 187
120513223845 2.447842e-04 188
120513223845 2.464353e-04 189
120513223845 2.480123e-04 190
120513223845 2.495203e-04 191
120513223845 2.513230e-04 192
120513223845 2.536987e-04 193
120513223845 2.545836e-04 194
120513223845 2.579721e-04 195
120513223845 2.598107e-04 196
120513223845 2.603913e-04 197
120513223845 2.627997e-04 198
120513223845 2.655686e-04 199
120514084820 4.612706e-09 0
120514084820 2.363444e-08 1
120514084820 6.905461e-08 2
120514084820 1.343719e-07 3
120514084820 2.316480e-07 4
120514084820 3.648784e-07 5
120514084820 4.070943e-07 6
120514084820 5.450293e-07 7
120514084820 7.312480e-07 8
120514084820 9.365927e-07 9
120514084820 1.399702e-06 10
120514084820 1.501408e-06 11
120514084820 1.663290e-06 12
120514084820 1.908568e-06 13
120514084820 2.378664e-06 14
120514084820 2.701149e-06 15
120514084820 2.945116e-06 16
120514084820 3.181670e-06 17
120514084820 3.592023e-06 18
120514084820 3.893996e-06 19
120514084820 4.513261e-06 20
120514084820 4.847167e-06 21
120514084820 5.441166e-06 22
120514084820 5.734330e-06 23
120514084820 6.261599e-06 24
120514084820 6.895415e-06 25
120514084820 7.879826e-06 26
120514084820 8.127508e-06 27
120514084820 8.680755e-06 28
120514084820 9.315772e-06 29
120514084820 1.040289e-05 30
120514084820 1.123230e-05 31
120514084820 1.152118e-05 32
120514084820 1.209113e-05 33
120514084820 1.303231e-05 34
120514084820 1.389206e-05 35
120514084820 1.487890e-05 36
120514084820 1.498878e-05 37
120514084820 1.565987e-05 38
120514084820 1.651387e-05 39
120514084820 1.779913e-05 40
120514084820 1.848824e-05 41
120514084820 1.973349e-05 42
120514084820 2.030641e-05 43
120514084820 2.064289e-05 44
120514084820 2.171293e-05 45
120514084820 2.227536e-05 46
120514084820 2.338476e-05 47
120514084820 2.379707e-05 48
120514084820 2.557955e-05 49
120514084820 2.596232e-05 50
120514084820 2.743309e-05 51
120514084820 2.873291e-05 52
120514084820 2.895670e-05 53
120514084820 3.055311e-05 54
120514084820 3.138062e-05 55
120514084820 3.241834e-05 56
120514084820 3.362177e-05 57
120514084820 3.527595e-05 58
120514084820 3.569395e-05 59
120514084820 3.670539e-05 60
120514084820 3.815435e-05 61
120514084820 3.890270e-05 62
120514084820 4.048465e-05 63
120514084820 4.090888e-05 64
120514084820 4.248228e-05 65
120514084820 4.402515e-05 66
120514084820 4.471919e-05 67
120514084820 4.642689e-05 68
120514084820 4.738144e-05 69
120514084820 4.837553e-05 70
120514084820 4.934492e-05 71
120514084820 5.030918e-05 72
120514084820 5.223347e-05 73
120514084820 5.268670e-05 74
120514084820 5.354769e-05 75
120514084820 5.618185e-05 76
120514084820 5.702147e-05 77
120514084820 5.779186e-05 78
120514084820 5.906891e-05 79
120514084820 5.999804e-05 80
120514084820 6.151886e-05 81
120514084820 6.297544e-05 82
120514084820 6.405126e-05 83
120514084820 6.463438e-05 84
120514084820 6.860251e-05 85
120514084820 6.928167e-05 86
120514084820 7.122541e-05 87
120514084820 7.239479e-05 88
120514084820 7.332790e-05 89
120514084820 7.452881e-05 90
120514084820 7.580486e-05 91
120514084820 7.698600e-05 92
120514084820 7.995056e-05 93
120514084820 8.157990e-05 94
120514084820 8.218249e-05 95
120514084820 8.337842e-05 96
120514084820 8.434935e-05 97
120514084820 8.540902e-05 98
120514084820 8.678444e-05 99
120514084820 8.804146e-05 100
120514084820 9.011670e-05 101
120514084820 9.148931e-05 102
120514084820 9.297584e-05 103
120514084820 9.451581e-05 104
120514084820 9.625396e-05 105
120514084820 9.736871e-05 106
120514084820 9.905168e-05 107
120514084820 1.007576e-04 108
120514084820 1.015938e-04 109
120514084820 1.041163e-04 110
120514084820 1.059496e-04 111
120514084820 1.067029e-04 112
120514084820 1.075403e-04 113
120514084820 1.087489e-04 114
120514084820 1.095142e-04 115
120514084820 1.126155e-04 116
120514084820 1.149694e-04 117
120514084820 1.163685e-04 118
120514084820 1.183017e-04 119
120514084820 1.187844e-04 120
120514084820 1.203185e-04 121
120514084820 1.222214e-04 122
120514084820 1.234631e-04 123
120514084820 1.243980e-04 124
120514084820 1.274315e-04 125
120514084820 1.282609e-04 126
120514084820 1.288473e-04 127
120514084820 1.311234e-04 128
120514084820 1.329148e-04 129
120514084820 1.344214e-04 130
120514084820 1.362688e-04 131
120514084820 1.374395e-04 132
120514084820 1.391037e-04 133
120514084820 1.406598e-04 134
120514084820 1.431662e-04 135
120514084820 1.450441e-04 136
120514084820 1.459567e-04 137
120514084820 1.477558e-04 138
120514084820 1.495469e-04 139
120514084820 1.512981e-04 140
120514084820 1.533133e-04 141
120514084820 1.556807e-04 142
120514084820 1.563561e-04 143
120514084820 1.574245e-04 144
120514084820 1.605984e-04 145
120514084820 1.619080e-04 146
120514084820 1.624720e-04 147
120514084820 1.636013e-04 148
120514084820 1.661138e-04 149
120514084820 1.680943e-04 150
120514084820 1.707662e-04 151
120514084820 1.710500e-04 152
120514084820 1.735925e-04 153
120514084820 1.760087e-04 154
120514084820 1.769887e-04 155
120514084820 1.788136e-04 156
120514084820 1.805757e-04 157
120514084820 1.821006e-04 158
120514084820 1.834107e-04 159
120514084820 1.852226e-04 160
120514084820 1.879306e-04 161
120514084820 1.887760e-04 162
120514084820 1.901701e-04 163
120514084820 1.923964e-04 164
120514084820 1.936677e-04 165
120514084820 1.965286e-04 166
120514084820 1.981375e-04 167
120514084820 1.998025e-04 168
120514084820 2.016263e-04 169
120514084820 2.030164e-04 170
120514084820 2.055475e-04 171
120514084820 2.071663e-04 172
120514084820 2.094660e-04 173
120514084820 2.108811e-04 174
120514084820 2.126749e-04 175
120514084820 2.143108e-04 176
120514084820 2.154732e-04 177
120514084820 2.195879e-04 178
120514084820 2.216049e-04 179
120514084820 2.228217e-04 180
120514084820 2.234897e-04 181
120514084820 2.256564e-04 182
120514084820 2.286883e-04 183
120514084820 2.295198e-04 184
120514084820 2.302485e-04 185
120514084820 2.313909e-04 186
120514084820 2.349829e-04 187
120514084820 2.362845e-04 188
120514084820 2.373598e-04 189
120514084820 2.407580e-04 190
120514084820 2.417260e-04 191
120514084820 2.441330e-04 192
120514084820 2.461518e-04 193
120514084820 2.479904e-04 194
120514084820 2.482974e-04 195
120514084820 2.512200e-04 196
120514084820 2.532313e-04 197
120514084820 2.550919e-04 198
120514084820 2.575148e-04 199
120516121330 4.539093e-09 0
120516121330 3.019410e-08 1
120516121330 1.017211e-07 2
120516121330 4.518098e-07 3
120516121330 4.797948e-07 4
120516121330 7.771350e-07 5
120516121330 8.257080e-07 6
120516121330 1.068239e-06 7
120516121330 1.344779e-06 8
120516121330 1.741039e-06 9
120516121330 2.052219e-06 10
120516121330 2.185008e-06 11
120516121330 2.588550e-06 12
120516121330 3.043049e-06 13
120516121330 3.260920e-06 14
120516121330 3.615100e-06 15
120516121330 4.244372e-06 16
120516121330 4.816348e-06 17
120516121330 5.111148e-06 18
120516121330 5.684276e-06 19
120516121330 6.087145e-06 20
120516121330 7.411109e-06 21
120516121330 7.654463e-06 22
120516121330 7.944591e-06 23
120516121330 8.879435e-06 24
120516121330 9.252524e-06 25
120516121330 9.949383e-06 26
120516121330 1.053805e-05 27
120516121330 1.119925e-05 28
120516121330 1.185349e-05 29
120516121330 1.258718e-05 30
120516121330 1.311530e-05 31
120516121330 1.448003e-05 32
120516121330 1.465134e-05 33
120516121330 1.615820e-05 34
120516121330 1.714300e-05 35
120516121330 1.780214e-05 36
120516121330 1.852034e-05 37
120516121330 1.991537e-05 38
120516121330 2.019808e-05 39
120516121330 2.109043e-05 40
120516121330 2.175621e-05 41
120516121330 2.276962e-05 42
120516121330 2.362380e-05 43
120516121330 2.472701e-05 44
120516121330 2.570553e-05 45
120516121330 2.674841e-05 46
120516121330 2.808551e-05 47
120516121330 2.894009e-05 48
120516121330 3.054021e-05 49
120516121330 3.168437e-05 50
120516121330 3.268489e-05 51
120516121330 3.366564e-05 52
120516121330 3.497967e-05 53
120516121330 3.588517e-05 54
120516121330 3.712617e-05 55
120516121330 3.775166e-05 56
120516121330 3.896168e-05 57
120516121330 4.042897e-05 58
120516121330 4.106721e-05 59
120516121330 4.138269e-05 60
120516121330 4.280020e-05 61
120516121330 4.424780e-05 62
120516121330 4.489598e-05 63
120516121330 4.617842e-05 64
120516121330 4.695320e-05 65
120516121330 4.879365e-05 66
120516121330 4.973525e-05 67
120516121330 5.067882e-05 68
120516121330 5.288472e-05 69
120516121330 5.387008e-05 70
120516121330 5.541180e-05 71
120516121330 5.630184e-05 72
120516121330 5.824537e-05 73
120516121330 5.953856e-05 74
120516121330 6.053710e-05 75
120516121330 6.195064e-05 76
120516121330 6.312337e-05 77
120516121330 6.354769e-05 78
120516121330 6.447263e-05 79
120516121330 6.716291e-05 80
120516121330 6.940322e-05 81
120516121330 7.001112e-05 82
120516121330 7.181440e-05 83
120516121330 7.435380e-05 84
120516121330 7.496830e-05 85
120516121330 7.646591e-05 86
120516121330 7.783713e-05 87
120516121330 7.950867e-05 88
120516121330 7.971428e-05 89
120516121330 8.200233e-05 90
120516121330 8.316079e-05 91
120516121330 8.409536e-05 92
120516121330 8.544922e-05 93
120516121330 8.693836e-05 94
120516121330 8.758614e-05 95
120516121330 8.928838e-05 96
120516121330 9.107344e-05 97
120516121330 9.206978e-05 98
120516121330 9.414674e-05 99
120516121330 9.570614e-05 100
120516121330 9.731064e-05 101
120516121330 9.871580e-05 102
120516121330 9.960495e-05 103
120516121330 1.021077e-04 104
120516121330 1.032209e-04 105
120516121330 1.045761e-04 106
120516121330 1.059255e-04 107
120516121330 1.074772e-04 108
120516121330 1.091186e-04 109
120516121330 1.109643e-04 110
120516121330 1.118996e-04 111
120516121330 1.133427e-04 112
120516121330 1.150261e-04 113
120516121330 1.170289e-04 114
120516121330 1.193983e-04 115
120516121330 1.203679e-04 116
120516121330 1.216921e-04 117
120516121330 1.228272e-04 118
120516121330 1.246132e-04 119
120516121330 1.268564e-04 120
120516121330 1.279460e-04 121
120516121330 1.307409e-04 122
120516121330 1.317101e-04 123
120516121330 1.329627e-04 124
120516121330 1.340927e-04 125
120516121330 1.360846e-04 126
120516121330 1.377227e-04 127
120516121330 1.395434e-04 128
120516121330 1.411756e-04 129
120516121330 1.428646e-04 130
120516121330 1.444414e-04 131
120516121330 1.461921e-04 132
120516121330 1.488280e-04 133
120516121330 1.495894e-04 134
120516121330 1.509628e-04 135
120516121330 1.526365e-04 136
120516121330 1.535061e-04 137
120516121330 1.557856e-04 138
120516121330 1.582855e-04 139
120516121330 1.605917e-04 140
120516121330 1.610363e-04 141
120516121330 1.622046e-04 142
120516121330 1.635720e-04 143
120516121330 1.640955e-04 144
120516121330 1.668469e-04 145
120516121330 1.687757e-04 146
120516121330 1.705182e-04 147
120516121330 1.716480e-04 148
120516121330 1.737384e-04 149
120516121330 1.767237e-04 150
120516121330 1.783732e-04 151
120516121330 1.800929e-04 152
120516121330 1.810105e-04 153
120516121330 1.832563e-04 154
120516121330 1.857764e-04 155
120516121330 1.864658e-04 156
120516121330 1.885659e-04 157
120516121330 1.916091e-04 158
120516121330 1.919989e-04 159
120516121330 1.949314e-04 160
120516121330 1.957886e-04 161
120516121330 1.968807e-04 162
120516121330 2.001509e-04 163
120516121330 2.018580e-04 164
120516121330 2.028933e-04 165
120516121330 2.044166e-04 166
120516121330 2.070747e-04 167
120516121330 2.086344e-04 168
120516121330 2.097451e-04 169
120516121330 2.117376e-04 170
120516121330 2.140343e-04 171
120516121330 2.152908e-04 172
120516121330 2.177114e-04 173
120516121330 2.192076e-04 174
120516121330 2.200159e-04 175
120516121330 2.225696e-04 176
120516121330 2.251055e-04 177
120516121330 2.265744e-04 178
120516121330 2.272959e-04 179
120516121330 2.300454e-04 180
120516121330 2.320521e-04 181
120516121330 2.332700e-04 182
120516121330 2.353487e-04 183
120516121330 2.383384e-04 184
120516121330 2.396905e-04 185
120516121330 2.404420e-04 186
120516121330 2.429219e-04 187
120516121330 2.442233e-04 188
120516121330 2.480115e-04 189
120516121330 2.483183e-04 190
120516121330 2.509257e-04 191
120516121330 2.521736e-04 192
120516121330 2.528118e-04 193
120516121330 2.549950e-04 194
120516121330 2.566702e-04 195
120516121330 2.591445e-04 196
120516121330 2.601457e-04 197
120516121330 2.623337e-04 198
120516121330 2.643952e-04 199
120516223409 6.350497e-09 0
120516223409 6.479279e-08 1
120516223409 1.203635e-07 2
120516223409 2.000899e-07 3
120516223409 3.402334e-07 4
120516223409 6.102056e-07 5
120516223409 8.100975e-07 6
120516223409 9.636813e-07 7
120516223409 1.312842e-06 8
120516223409 1.776026e-06 9
120516223409 1.892132e-06 10
120516223409 2.388880e-06 11
120516223409 2.692354e-06 12
120516223409 2.812024e-06 13
120516223409 3.412629e-06 14
120516223409 3.816047e-06 15
120516223409 4.360177e-06 16
120516223409 4.927513e-06 17
120516223409 5.469442e-06 18
120516223409 5.890492e-06 19
120516223409 7.058666e-06 20
120516223409 7.289723e-06 21
120516223409 7.900980e-06 22
120516223409 8.408800e-06 23
120516223409 9.549168e-06 24
120516223409 1.045337e-05 25
120516223409 1.100745e-05 26
120516223409 1.265832e-05 27
120516223409 1.325847e-05 28
120516223409 1.370934e-05 29
120516223409 1.447688e-05 30
120516223409 1.542174e-05 31
120516223409 1.594028e-05 32
120516223409 1.669388e-05 33
120516223409 1.779179e-05 34
120516223409 1.890650e-05 35
120516223409 1.957402e-05 36
120516223409 1.977806e-05 37
120516223409 2.190772e-05 38
120516223409 2.224320e-05 39
120516223409 2.296575e-05 40
120516223409 2.453009e-05 41
120516223409 2.523894e-05 42
120516223409 2.585730e-05 43
120516223409 2.751112e-05 44
120516223409 2.912109e-05 45
120516223409 3.014216e-05 46
120516223409 3.143334e-05 47
120516223409 3.215094e-05 48
120516223409 3.279252e-05 49
120516223409 3.445285e-05 50
120516223409 3.584525e-05 51
120516223409 3.682377e-05 52
120516223409 3.811975e-05 53
120516223409 4.003190e-05 54
120516223409 4.123963e-05 55
120516223409 4.227472e-05 56
120516223409 4.297245e-05 57
120516223409 4.445001e-05 58
120516223409 4.525888e-05 59
120516223409 4.688802e-05 60
120516223409 4.827224e-05 61
120516223409 4.917815e-05 62
120516223409 5.125778e-05 63
120516223409 5.295656e-05 64
120516223409 5.438070e-05 65
120516223409 5.486912e-05 66
120516223409 5.592936e-05 67
120516223409 5.753784e-05 68
120516223409 5.854281e-05 69
120516223409 6.013096e-05 70
120516223409 6.100157e-05 71
120516223409 6.227020e-05 72
120516223409 6.456619e-05 73
120516223409 6.496489e-05 74
120516223409 6.682288e-05 75
120516223409 6.754066e-05 76
120516223409 6.917853e-05 77
120516223409 6.966962e-05 78
120516223409 7.140697e-05 79
120516223409 7.307619e-05 80
120516223409 7.533361e-05 81
120516223409 7.589406e-05 82
120516223409 7.771137e-05 83
120516223409 7.890776e-05 84
120516223409 8.135861e-05 85
120516223409 8.228594e-05 86
120516223409 8.423125e-05 87
120516223409 8.561899e-05 88
120516223409 8.730634e-05 89
120516223409 8.902085e-05 90
120516223409 8.980015e-05 91
120516223409 9.100461e-05 92
120516223409 9.355806e-05 93
120516223409 9.490706e-05 94
120516223409 9.521906e-05 95
120516223409 9.689160e-05 96
120516223409 9.784439e-05 97
120516223409 1.005737e-04 98
120516223409 1.038153e-04 99
120516223409 1.047775e-04 100
120516223409 1.065030e-04 101
120516223409 1.074563e-04 102
120516223409 1.086656e-04 103
120516223409 1.101003e-04 104
120516223409 1.115430e-04 105
120516223409 1.123068e-04 106
120516223409 1.139600e-04 107
120516223409 1.159499e-04 108
120516223409 1.177610e-04 109
120516223409 1.194567e-04 110
120516223409 1.204055e-04 111
120516223409 1.227567e-04 112
120516223409 1.239989e-04 113
120516223409 1.257954e-04 114
120516223409 1.297622e-04 115
120516223409 1.306804e-04 116
120516223409 1.321580e-04 117
120516223409 1.334513e-04 118
120516223409 1.348277e-04 119
120516223409 1.366652e-04 120
120516223409 1.384660e-04 121
120516223409 1.396587e-04 122
120516223409 1.423527e-04 123
120516223409 1.441165e-04 124
120516223409 1.456514e-04 125
120516223409 1.482524e-04 126
120516223409 1.494443e-04 127
120516223409 1.508436e-04 128
120516223409 1.516293e-04 129
120516223409 1.534388e-04 130
120516223409 1.563885e-04 131
120516223409 1.590777e-04 132
120516223409 1.597587e-04 133
120516223409 1.617320e-04 134
120516223409 1.637345e-04 135
120516223409 1.646507e-04 136
120516223409 1.672660e-04 137
120516223409 1.688207e-04 138
120516223409 1.700440e-04 139
120516223409 1.722085e-04 140
120516223409 1.741474e-04 141
120516223409 1.752859e-04 142
120516223409 1.775926e-04 143
120516223409 1.810969e-04 144
120516223409 1.829724e-04 145
120516223409 1.835778e-04 146
120516223409 1.858252e-04 147
120516223409 1.871507e-04 148
120516223409 1.898586e-04 149
120516223409 1.918082e-04 150
120516223409 1.936269e-04 151
120516223409 1.951980e-04 152
120516223409 1.957654e-04 153
120516223409 1.983994e-04 154
120516223409 2.001327e-04 155
120516223409 2.028698e-04 156
120516223409 2.032702e-04 157
120516223409 2.060078e-04 158
120516223409 2.084276e-04 159
120516223409 2.098999e-04 160
120516223409 2.118500e-04 161
120516223409 2.133173e-04 162
120516223409 2.151824e-04 163
120516223409 2.175735e-04 164
120516223409 2.200767e-04 165
120516223409 2.221706e-04 166
120516223409 2.236858e-04 167
120516223409 2.251497e-04 168
120516223409 2.259035e-04 169
120516223409 2.280664e-04 170
120516223409 2.309600e-04 171
120516223409 2.321005e-04 172
120516223409 2.334420e-04 173
120516223409 2.349874e-04 174
120516223409 2.361390e-04 175
120516223409 2.397936e-04 176
120516223409 2.410589e-04 177
120516223409 2.414947e-04 178
120516223409 2.449271e-04 179
120516223409 2.472362e-04 180
120516223409 2.483848e-04 181
120516223409 2.498042e-04 182
120516223409 2.518512e-04 183
120516223409 2.543847e-04 184
120516223409 2.579600e-04 185
120516223409 2.584703e-04 186
120516223409 2.590577e-04 187
120516223409 2.625583e-04 188
120516223409 2.634098e-04 189
120516223409 2.655023e-04 190
120516223409 2.669975e-04 191
120516223409 2.701502e-04 192
120516223409 2.720189e-04 193
120516223409 2.740750e-04 194
120516223409 2.748156e-04 195
120516223409 2.771495e-04 196
120516223409 2.810723e-04 197
120516223409 2.817150e-04 198
120516223409 2.830674e-04 199
120529212652 1.001035e-08 0
120529212652 5.753741e-08 1
120529212652 1.529293e-07 2
120529212652 3.527094e-07 3
120529212652 5.293804e-07 4
120529212652 6.769268e-07 5
120529212652 7.272375e-07 6
120529212652 1.085438e-06 7
120529212652 1.377178e-06 8
120529212652 1.949200e-06 9
120529212652 2.262215e-06 10
120529212652 2.776201e-06 11
120529212652 2.962073e-06 12
120529212652 3.332992e-06 13
120529212652 3.758686e-06 14
120529212652 4.282800e-06 15
120529212652 4.549190e-06 16
120529212652 4.639391e-06 17
120529212652 5.165305e-06 18
120529212652 5.858500e-06 19
120529212652 6.965059e-06 20
120529212652 7.703485e-06 21
120529212652 8.502324e-06 22
120529212652 9.514187e-06 23
120529212652 9.851720e-06 24
120529212652 1.072895e-05 25
120529212652 1.141694e-05 26
120529212652 1.190276e-05 27
120529212652 1.307723e-05 28
120529212652 1.346725e-05 29
120529212652 1.512822e-05 30
120529212652 1.590150e-05 31
120529212652 1.721876e-05 32
120529212652 1.750951e-05 33
120529212652 1.807857e-05 34
120529212652 1.931542e-05 35
120529212652 2.078736e-05 36
120529212652 2.138531e-05 37
120529212652 2.228305e-05 38
120529212652 2.375834e-05 39
120529212652 2.501760e-05 40
120529212652 2.617586e-05 41
120529212652 2.792906e-05 42
120529212652 2.824383e-05 43
120529212652 2.995857e-05 44
120529212652 3.099265e-05 45
120529212652 3.221000e-05 46
120529212652 3.293552e-05 47
120529212652 3.389705e-05 48
120529212652 3.448216e-05 49
120529212652 3.625633e-05 50
120529212652 3.726959e-05 51
120529212652 3.965231e-05 52
120529212652 4.073216e-05 53
120529212652 4.188231e-05 54
120529212652 4.318144e-05 55
120529212652 4.428697e-05 56
120529212652 4.501122e-05 57
120529212652 4.613797e-05 58
120529212652 4.767927e-05 59
120529212652 4.924117e-05 60
120529212652 5.130674e-05 61
120529212652 5.199722e-05 62
120529212652 5.270492e-05 63
120529212652 5.473520e-05 64
120529212652 5.603054e-05 65
120529212652 5.713529e-05 66
120529212652 5.877701e-05 67
120529212652 5.945419e-05 68
120529212652 6.108249e-05 69
120529212652 6.236743e-05 70
120529212652 6.405723e-05 71
120529212652 6.527704e-05 72
120529212652 6.713396e-05 73
120529212652 6.834613e-05 74
120529212652 6.931380e-05 75
120529212652 7.130310e-05 76
120529212652 7.327408e-05 77
120529212652 7.375334e-05 78
120529212652 7.484122e-05 79
120529212652 7.685187e-05 80
120529212652 7.924841e-05 81
120529212652 7.999406e-05 82
120529212652 8.121368e-05 83
120529212652 8.295682e-05 84
120529212652 8.356932e-05 85
120529212652 8.456779e-05 86
120529212652 8.675429e-05 87
120529212652 8.811398e-05 88
120529212652 8.893147e-05 89
120529212652 9.017792e-05 90
120529212652 9.214303e-05 91
120529212652 9.622092e-05 92
120529212652 9.760576e-05 93
120529212652 9.932165e-05 94
120529212652 1.003211e-04 95
120529212652 1.018305e-04 96
120529212652 1.032427e-04 97
120529212652 1.041599e-04 98
120529212652 1.067195e-04 99
120529212652 1.078112e-04 100
120529212652 1.095366e-04 101
120529212652 1.103318e-04 102
120529212652 1.118148e-04 103
120529212652 1.147679e-04 104
120529212652 1.159326e-04 105
120529212652 1.174589e-04 106
120529212652 1.185065e-04 107
120529212652 1.209285e-04 108
120529212652 1.216281e-04 109
120529212652 1.232065e-04 110
120529212652 1.259608e-04 111
120529212652 1.279836e-04 112
120529212652 1.304155e-04 113
120529212652 1.328412e-04 114
120529212652 1.344706e-04 115
120529212652 1.358592e-04 116
120529212652 1.372726e-04 117
120529212652 1.385593e-04 118
120529212652 1.406229e-04 119
120529212652 1.419293e-04 120
120529212652 1.438488e-04 121
120529212652 1.454004e-04 122
120529212652 1.482132e-04 123
120529212652 1.504489e-04 124
120529212652 1.537448e-04 125
120529212652 1.543124e-04 126
120529212652 1.554332e-04 127
120529212652 1.566896e-04 128
120529212652 1.587228e-04 129
120529212652 1.606651e-04 130
120529212652 1.630985e-04 131
120529212652 1.634061e-04 132
120529212652 1.661367e-04 133
120529212652 1.669882e-04 134
120529212652 1.684798e-04 135
120529212652 1.694914e-04 136
120529212652 1.719813e-04 137
120529212652 1.739855e-04 138
120529212652 1.759506e-04 139
120529212652 1.778304e-04 140
120529212652 1.788632e-04 141
120529212652 1.807581e-04 142
120529212652 1.830813e-04 143
120529212652 1.848142e-04 144
120529212652 1.871609e-04 145
120529212652 1.888762e-04 146
120529212652 1.902834e-04 147
120529212652 1.922971e-04 148
120529212652 1.948572e-04 149
120529212652 1.970104e-04 150
120529212652 1.976413e-04 151
120529212652 2.003064e-04 152
120529212652 2.023746e-04 153
120529212652 2.037241e-04 154
120529212652 2.061830e-04 155
120529212652 2.076757e-04 156
120529212652 2.097660e-04 157
120529212652 2.108148e-04 158
120529212652 2.133496e-04 159
120529212652 2.155242e-04 160
120529212652 2.167047e-04 161
120529212652 2.201749e-04 162
120529212652 2.209890e-04 163
120529212652 2.213448e-04 164
120529212652 2.237834e-04 165
120529212652 2.255757e-04 166
120529212652 2.271533e-04 167
120529212652 2.300371e-04 168
120529212652 2.308520e-04 169
120529212652 2.327331e-04 170
120529212652 2.341577e-04 171
120529212652 2.360610e-04 172
120529212652 2.381323e-04 173
120529212652 2.425799e-04 174
120529212652 2.435506e-04 175
120529212652 2.453382e-04 176
120529212652 2.482318e-04 177
120529212652 2.491552e-04 178
120529212652 2.501572e-04 179
120529212652 2.534436e-04 180
120529212652 2.539307e-04 181
120529212652 2.547927e-04 182
120529212652 2.584672e-04 183
120529212652 2.593616e-04 184
120529212652 2.629611e-04 185
120529212652 2.648120e-04 186
120529212652 2.664103e-04 187
120529212652 2.678028e-04 188
120529212652 2.697182e-04 189
120529212652 2.713610e-04 190
120529212652 2.745218e-04 191
120529212652 2.753497e-04 192
120529212652 2.776436e-04 193
120529212652 2.789096e-04 194
120529212652 2.812111e-04 195
120529212652 2.847189e-04 196
120529212652 2.855483e-04 197
120529212652 2.879280e-04 198
120529212652 2.894304e-04 199
120530073422 1.081331e-08 0
120530073422 3.457759e-08 1
120530073422 1.600390e-07 2
120530073422 2.341646e-07 3
120530073422 3.401254e-07 4
120530073422 4.993455e-07 5
120530073422 7.904477e-07 6
120530073422 1.111614e-06 7
120530073422 1.423568e-06 8
120530073422 1.722495e-06 9
120530073422 2.030777e-06 10
120530073422 2.255296e-06 11
120530073422 2.490461e-06 12
120530073422 2.991224e-06 13
120530073422 3.230310e-06 14
120530073422 3.465895e-06 15
120530073422 4.217083e-06 16
120530073422 4.943568e-06 17
120530073422 5.616086e-06 18
120530073422 6.551748e-06 19
120530073422 6.730814e-06 20
120530073422 7.687879e-06 21
120530073422 8.155762e-06 22
120530073422 9.089202e-06 23
120530073422 9.384522e-06 24
120530073422 1.006796e-05 25
120530073422 1.079262e-05 26
120530073422 1.151604e-05 27
120530073422 1.227035e-05 28
120530073422 1.277486e-05 29
120530073422 1.458297e-05 30
120530073422 1.549465e-05 31
120530073422 1.598859e-05 32
120530073422 1.686338e-05 33
120530073422 1.745340e-05 34
120530073422 1.848830e-05 35
120530073422 1.928466e-05 36
120530073422 1.958469e-05 37
120530073422 2.044446e-05 38
120530073422 2.150329e-05 39
120530073422 2.200281e-05 40
120530073422 2.324822e-05 41
120530073422 2.401358e-05 42
120530073422 2.524095e-05 43
120530073422 2.691502e-05 44
120530073422 2.749343e-05 45
120530073422 2.785224e-05 46
120530073422 2.961943e-05 47
120530073422 3.074080e-05 48
120530073422 3.166062e-05 49
120530073422 3.282409e-05 50
120530073422 3.303946e-05 51
120530073422 3.451302e-05 52
120530073422 3.557613e-05 53
120530073422 3.744554e-05 54
120530073422 3.865177e-05 55
120530073422 4.033688e-05 56
120530073422 4.136962e-05 57
120530073422 4.264326e-05 58
120530073422 4.355296e-05 59
120530073422 4.420839e-05 60
120530073422 4.633795e-05 61
120530073422 4.777182e-05 62
120530073422 4.922188e-05 63
120530073422 5.014553e-05 64
120530073422 5.161177e-05 65
120530073422 5.260357e-05 66
120530073422 5.378364e-05 67
120530073422 5.508677e-05 68
120530073422 5.630630e-05 69
120530073422 5.756785e-05 70
120530073422 5.882608e-05 71
120530073422 5.944882e-05 72
120530073422 6.139890e-05 73
120530073422 6.305280e-05 74
120530073422 6.468671e-05 75
120530073422 6.555581e-05 76
120530073422 6.782435e-05 77
120530073422 6.865448e-05 78
120530073422 7.060859e-05 79
120530073422 7.111566e-05 80
120530073422 7.274559e-05 81
120530073422 7.502363e-05 82
120530073422 7.650886e-05 83
120530073422 7.790820e-05 84
120530073422 7.941485e-05 85
120530073422 8.034218e-05 86
120530073422 8.152236e-05 87
120530073422 8.323482e-05 88
120530073422 8.474103e-05 89
120530073422 8.666128e-05 90
120530073422 8.744582e-05 91
120530073422 8.819641e-05 92
120530073422 8.991222e-05 93
120530073422 9.088181e-05 94
120530073422 9.279654e-05 95
120530073422 9.458542e-05 96
120530073422 9.568654e-05 97
120530073422 9.697873e-05 98
120530073422 9.853241e-05 99
120530073422 1.007395e-04 100
120530073422 1.027950e-04 101
120530073422 1.041171e-04 102
120530073422 1.054949e-04 103
120530073422 1.063068e-04 104
120530073422 1.075604e-04 105
120530073422 1.085850e-04 106
120530073422 1.107784e-04 107
120530073422 1.112590e-04 108
120530073422 1.136359e-04 109
120530073422 1.158731e-04 110
120530073422 1.166378e-04 111
120530073422 1.193713e-04 112
120530073422 1.200349e-04 113
120530073422 1.227077e-04 114
120530073422 1.235059e-04 115
120530073422 1.266389e-04 116
120530073422 1.278644e-04 117
120530073422 1.304437e-04 118
120530073422 1.312145e-04 119
120530073422 1.332523e-04 120
120530073422 1.336386e-04 121
120530073422 1.366721e-04 122
120530073422 1.374854e-04 123
120530073422 1.387698e-04 124
120530073422 1.399706e-04 125
120530073422 1.428756e-04 126
120530073422 1.447039e-04 127
120530073422 1.468050e-04 128
120530073422 1.486022e-04 129
120530073422 1.493594e-04 130
120530073422 1.513845e-04 131
120530073422 1.528180e-04 132
120530073422 1.542217e-04 133
120530073422 1.557904e-04 134
120530073422 1.583300e-04 135
120530073422 1.595473e-04 136
120530073422 1.614715e-04 137
120530073422 1.619880e-04 138
120530073422 1.645595e-04 139
120530073422 1.662394e-04 140
120530073422 1.687083e-04 141
120530073422 1.710690e-04 142
120530073422 1.731763e-04 143
120530073422 1.748569e-04 144
120530073422 1.755275e-04 145
120530073422 1.791042e-04 146
120530073422 1.804725e-04 147
120530073422 1.830562e-04 148
120530073422 1.843231e-04 149
120530073422 1.861064e-04 150
120530073422 1.866875e-04 151
120530073422 1.907068e-04 152
120530073422 1.916949e-04 153
120530073422 1.937724e-04 154
120530073422 1.945814e-04 155
120530073422 1.973626e-04 156
120530073422 1.988485e-04 157
120530073422 2.001636e-04 158
120530073422 2.023914e-04 159
120530073422 2.039458e-04 160
120530073422 2.049740e-04 161
120530073422 2.071631e-04 162
120530073422 2.090237e-04 163
120530073422 2.104066e-04 164
120530073422 2.115484e-04 165
120530073422 2.135335e-04 166
120530073422 2.156691e-04 167
120530073422 2.169351e-04 168
120530073422 2.181625e-04 169
120530073422 2.218218e-04 170
120530073422 2.235790e-04 171
120530073422 2.253547e-04 172
120530073422 2.264640e-04 173
120530073422 2.281447e-04 174
120530073422 2.308053e-04 175
120530073422 2.328304e-04 176
120530073422 2.334909e-04 177
120530073422 2.359947e-04 178
120530073422 2.394473e-04 179
120530073422 2.403564e-04 180
120530073422 2.425577e-04 181
120530073422 2.451972e-04 182
120530073422 2.473798e-04 183
120530073422 2.502266e-04 184
120530073422 2.509806e-04 185
120530073422 2.533989e-04 186
120530073422 2.541564e-04 187
120530073422 2.562333e-04 188
120530073422 2.580328e-04 189
120530073422 2.602605e-04 190
120530073422 2.625443e-04 191
120530073422 2.649760e-04 192
120530073422 2.662770e-04 193
120530073422 2.672358e-04 194
120530073422 2.696045e-04 195
120530073422 2.730624e-04 196
120530073422 2.740019e-04 197
120530073422 2.755844e-04 198
120530073422 2.786127e-04 199


==> m0p006/t0data/GACT.dat <==
120504104416 4.4602536628e+00
120504211003 4.4602982902e+00
120510140508 4.4585306574e+00
120511002753 4.4595287928e+00
120513122916 4.4584706686e+00
120513223845 4.4588257128e+00
120514084820 4.4570706249e+00
120516121330 4.4596339800e+00
120516223409 4.4585264439e+00
120529212652 4.4591803617e+00
120530073422 4.4602746811e+00


==> m0p006/t0data/IMPLAQ_S.dat <==
120504104416 9.8961328475e-05
120504211003 6.9300856197e-05
120510140508 -1.4709396852e-04
120511002753 2.6388019337e-05
120513122916 -3.0350246916e-05
120513223845 1.6145868991e-04
120514084820 -2.3546768302e-04
120516121330 1.1709251264e-04
120516223409 1.5810399392e-05
120529212652 -1.0570927410e-04
120530073422 -9.3739156907e-05


==> m0p006/t0data/IMPLAQ_T.dat <==
120504104416 1.3848371118e-04
120504211003 -6.4184176521e-05
120510140508 -4.4176767741e-05
120511002753 1.4491648434e-05
120513122916 -1.1574577811e-04
120513223845 3.9346060560e-05
120514084820 -1.5762485139e-04
120516121330 -5.7045360229e-05
120516223409 7.2522895775e-06
120529212652 1.8774902511e-04
120530073422 8.0508258210e-05


==> m0p006/t0data/PLAQ2_S.dat <==
120504104416 4.7936361126e-01
120504211003 4.7932360316e-01
120510140508 4.7927234362e-01
120511002753 4.7903819347e-01
120513122916 4.7856725936e-01
120513223845 4.7914903946e-01
120514084820 4.7874310481e-01
120516121330 4.7891409379e-01
120516223409 4.7858072214e-01
120529212652 4.7926565558e-01
120530073422 4.7910582098e-01


==> m0p006/t0data/PLAQ2_T.dat <==
120504104416 4.7894080803e-01
120504211003 4.7915449001e-01
120510140508 4.7859136740e-01
120511002753 4.7906498130e-01
120513122916 4.7913642825e-01
120513223845 4.7864899828e-01
120514084820 4.7847418307e-01
120516121330 4.7903087244e-01
120516223409 4.7921034612e-01
120529212652 4.7940598985e-01
120530073422 4.7939118727e-01


==> m0p006/t0data/PLAQ4_S.dat <==
120504104416 6.7726835550e-01
120504211003 6.7790207948e-01
120510140508 6.7787800044e-01
120511002753 6.7707427499e-01
120513122916 6.7577554521e-01
120513223845 6.7724145505e-01
120514084820 6.7624254768e-01
120516121330 6.7643813349e-01
120516223409 6.7583521928e-01
120529212652 6.7747646840e-01
120530073422 6.7679510528e-01


==> m0p006/t0data/PLAQ4_T.dat <==
120504104416 6.7657241142e-01
120504211003 6.7690516159e-01
120510140508 6.7546425569e-01
120511002753 6.7690038836e-01
120513122916 6.7670520836e-01
120513223845 6.7566423719e-01
120514084820 6.7503325836e-01
120516121330 6.7635436933e-01
120516223409 6.7722010385e-01
120529212652 6.7825811722e-01
120530073422 6.7762996903e-01


==> m0p006/t0data/PLAQ_S.dat <==
120504104416 1.4341654479e+00
120504211003 1.4344449254e+00
120510140508 1.4344940818e+00
120511002753 1.4344443058e+00
120513122916 1.4348712807e+00
120513223845 1.4342563236e+00
120514084820 1.4352278742e+00
120516121330 1.4343841211e+00
120516223409 1.4349626703e+00
120529212652 1.4345069633e+00
120530073422 1.4343827587e+00


==> m0p006/t0data/PLAQ_T.dat <==
120504104416 1.4341764827e+00
120504211003 1.4339784867e+00
120510140508 1.4351228256e+00
120511002753 1.4344835295e+00
120513122916 1.4347665664e+00
120513223845 1.4351053033e+00
120514084820 1.4352910575e+00
120516121330 1.4344499448e+00
120516223409 1.4346746759e+00
120529212652 1.4346555494e+00
120530073422 1.4339794271e+00


==> m0p006/t0data/PLOOP.dat <==
120504104416 4.1639894334e-03 -1.3345206462e-03
120504211003 1.9855408698e-03 6.8495469649e-04
120510140508 -3.0599038929e-04 -4.9188991470e-03
120511002753 -3.6008466080e-04 -5.1585769537e-03
120513122916 -1.6874411053e-03 9.8383208473e-03
120513223845 1.6550227043e-03 1.9121376701e-03
120514084820 -1.7222964166e-03 8.5693546633e-03
120516121330 3.7194292661e-03 2.7994529033e-03
120516223409 -1.9183156655e-04 -4.4017271461e-03
120529212652 1.4620271171e-04 -5.4275181372e-04
120530073422 -1.5717430879e-03 5.2611755834e-03


==> m0p006/t0data/PSLOOP.dat <==
120504104416 -7.7766133921e-04 -4.6221673840e-04
120504211003 1.3394433545e-03 -7.2672964239e-04
120510140508 -8.2402838885e-04 -1.4528702342e-03
120511002753 2.1679759816e-03 2.7701762719e-03
120513122916 7.6683583388e-04 -1.9180535830e-03
120513223845 5.6435194595e-04 -3.9885930948e-04
120514084820 6.6474696884e-04 5.5956583633e-04
120516121330 -6.4337747936e-04 1.5396956730e-03
120516223409 -2.6236099580e-03 1.1192880868e-03
120529212652 1.3184226288e-03 1.5197435824e-03
120530073422 -3.4762532451e-03 -2.9954006836e-03


==> m0p006/t0data/SMFEIMPL_S.dat <==
120504104416 9.9043936760e-06
120504211003 -1.5457157280e-05
120510140508 -2.8489805176e-05
120511002753 -4.6393638480e-06
120513122916 -6.8770867892e-06
120513223845 -5.3967388706e-06
120514084820 -2.3919589415e-05
120516121330 -7.9928143579e-06
120516223409 5.3374473511e-06
120529212652 4.5140931050e-06
120530073422 1.1753377325e-06


==> m0p006/t0data/SMFEIMPL_T.dat <==
120504104416 4.4698999792e-07
120504211003 7.7914758901e-06
120510140508 -1.6458186317e-05
120511002753 1.6214303237e-05
120513122916 -2.3749981907e-05
120513223845 -1.4155478056e-05
120514084820 -7.9519926234e-06
120516121330 -3.2010284314e-06
120516223409 1.4488246922e-05
120529212652 1.0377698204e-06
120530073422 -1.6913335813e-05


==> m0p006/t0data/SMFEPL2_S.dat <==
120504104416 4.3366143897e-02
120504211003 4.3426760020e-02
120510140508 4.3167145096e-02
120511002753 4.3242344832e-02
120513122916 4.2951273394e-02
120513223845 4.3227277286e-02
120514084820 4.3014799916e-02
120516121330 4.3068076636e-02
120516223409 4.3047657491e-02
120529212652 4.3262601822e-02
120530073422 4.3344881609e-02


==> m0p006/t0data/SMFEPL2_T.dat <==
120504104416 4.3387810685e-02
120504211003 4.3131424861e-02
120510140508 4.2931533904e-02
120511002753 4.3232519664e-02
120513122916 4.3034965773e-02
120513223845 4.3109220856e-02
120514084820 4.2869555768e-02
120516121330 4.3054412576e-02
120516223409 4.3141869569e-02
120529212652 4.3298980044e-02
120530073422 4.3236461603e-02


==> m0p006/t0data/SMFEPL4_S.dat <==
120504104416 5.7388446482e-02
120504211003 5.8506495665e-02
120510140508 5.6995357982e-02
120511002753 5.6713230411e-02
120513122916 5.5849224946e-02
120513223845 5.7663877526e-02
120514084820 5.6094320529e-02
120516121330 5.6302904049e-02
120516223409 5.6527892243e-02
120529212652 5.7208281739e-02
120530073422 5.7603323265e-02


==> m0p006/t0data/SMFEPL4_T.dat <==
120504104416 5.7808000707e-02
120504211003 5.6265464373e-02
120510140508 5.6879587645e-02
120511002753 5.7556049637e-02
120513122916 5.7072772812e-02
120513223845 5.7051483382e-02
120514084820 5.5943021614e-02
120516121330 5.6213759177e-02
120516223409 5.6931386378e-02
120529212652 5.7638353473e-02
120530073422 5.6918656825e-02


==> m0p006/t0data/SMFEPL_S.dat <==
120504104416 2.7524812080e+00
120504211003 2.7529150256e+00
120510140508 2.7533651188e+00
120511002753 2.7529588999e+00
120513122916 2.7533715889e+00
120513223845 2.7531618633e+00
120514084820 2.7532788374e+00
120516121330 2.7531723200e+00
120516223409 2.7533897490e+00
120529212652 2.7528781019e+00
120530073422 2.7527585039e+00


==> m0p006/t0data/SMFEPL_T.dat <==
120504104416 2.7525756876e+00
120504211003 2.7530417298e+00
120510140508 2.7536334652e+00
120511002753 2.7529785493e+00
120513122916 2.7533620523e+00
120513223845 2.7533418270e+00
120514084820 2.7535052343e+00
120516121330 2.7531719749e+00
120516223409 2.7533031782e+00
120529212652 2.7529924392e+00
120530073422 2.7528854530e+00


==> m0p006/t2p0data/CHARGE_1.dat <==
120423145147 2.1797152694e+00
120424010011 -2.0925849772e+00
120424184237 -1.3297826800e+01
120425044658 9.0670522467e+00
120426115005 1.2320573136e+00
120426223437 1.4602192165e+00
120428030229 6.0298500547e+00
120428131301 -2.8164895266e+00
120429065739 1.5305176791e+01


==> m0p006/t2p0data/CHARGE_2.dat <==
120423145147 -2.3443356776e-07
120424010011 -9.2699804823e-08
120424184237 -4.1496082729e-07
120425044658 2.1897054747e-07
120426115005 -2.1838815265e-07
120426223437 2.0275138150e-07
120428030229 1.7746222247e-07
120428131301 -2.0992741645e-07
120429065739 -1.4038182596e-07


==> m0p006/t2p0data/EIG.dat <==
120423145147 3.907007e-05 0
120423145147 3.907032e-05 1
120423145147 3.920528e-05 2
120423145147 3.920546e-05 3
120423145147 9.777602e-05 4
120423145147 9.777653e-05 5
120423145147 9.810021e-05 6
120423145147 9.810065e-05 7
120423145147 2.061037e-04 8
120423145147 2.061047e-04 9
120423145147 2.064650e-04 10
120423145147 2.064659e-04 11
120423145147 4.672336e-04 12
120423145147 4.672365e-04 13
120423145147 4.681884e-04 14
120423145147 4.681912e-04 15
120423145147 6.317851e-04 16
120423145147 6.317878e-04 17
120423145147 6.326740e-04 18
120423145147 6.326761e-04 19
120423145147 9.183946e-04 20
120423145147 9.183965e-04 21
120423145147 9.188316e-04 22
120423145147 9.188332e-04 23
120423145147 1.102386e-03 24
120423145147 1.102390e-03 25
120423145147 1.102900e-03 26
120423145147 1.102904e-03 27
120423145147 1.402723e-03 28
120423145147 1.402726e-03 29
120423145147 1.403652e-03 30
120423145147 1.403655e-03 31
120423145147 1.595229e-03 32
120423145147 1.595231e-03 33
120423145147 1.595857e-03 34
120423145147 1.595858e-03 35
120423145147 1.951345e-03 36
120423145147 1.951351e-03 37
120423145147 1.952334e-03 38
120423145147 1.952340e-03 39
120423145147 2.206520e-03 40
120423145147 2.206524e-03 41
120423145147 2.207778e-03 42
120423145147 2.207783e-03 43
120423145147 2.414060e-03 44
120423145147 2.414068e-03 45
120423145147 2.415255e-03 46
120423145147 2.415263e-03 47
120423145147 2.853657e-03 48
120423145147 2.853661e-03 49
120423145147 2.855025e-03 50
120423145147 2.855029e-03 51
120423145147 3.095497e-03 52
120423145147 3.095504e-03 53
120423145147 3.096836e-03 54
120423145147 3.096843e-03 55
120423145147 3.374289e-03 56
120423145147 3.374293e-03 57
120423145147 3.374852e-03 58
120423145147 3.374854e-03 59
120423145147 3.729104e-03 60
120423145147 3.729109e-03 61
120423145147 3.730446e-03 62
120423145147 3.730452e-03 63
120423145147 3.858034e-03 64
120423145147 3.858038e-03 65
120423145147 3.859464e-03 66
120423145147 3.859467e-03 67
120423145147 4.172069e-03 68
120423145147 4.172073e-03 69
120423145147 4.173632e-03 70
120423145147 4.173636e-03 71
120423145147 4.697538e-03 72
120423145147 4.697544e-03 73
120423145147 4.699616e-03 74
120423145147 4.699623e-03 75
120423145147 4.855594e-03 76
120423145147 4.855600e-03 77
120423145147 4.856871e-03 78
120423145147 4.856876e-03 79
120423145147 5.233109e-03 80
120423145147 5.233112e-03 81
120423145147 5.234764e-03 82
120423145147 5.234765e-03 83
120423145147 5.831033e-03 84
120423145147 5.831040e-03 85
120423145147 5.832696e-03 86
120423145147 5.832704e-03 87
120423145147 6.345445e-03 88
120423145147 6.345450e-03 89
120423145147 6.345839e-03 90
120423145147 6.345844e-03 91
120423145147 6.412153e-03 92
120423145147 6.412166e-03 93
120423145147 6.413017e-03 94
120423145147 6.413028e-03 95
120423145147 6.661855e-03 96
120423145147 6.661868e-03 97
120423145147 6.663663e-03 98
120423145147 6.663677e-03 99
120423145147 6.933030e-03 100
120423145147 6.933035e-03 101
120423145147 6.933585e-03 102
120423145147 6.933591e-03 103
120423145147 7.356962e-03 104
120423145147 7.356972e-03 105
120423145147 7.359421e-03 106
120423145147 7.359431e-03 107
120423145147 7.780060e-03 108
120423145147 7.780068e-03 109
120423145147 7.782258e-03 110
120423145147 7.782266e-03 111
120423145147 8.118271e-03 112
120423145147 8.118272e-03 113
120423145147 8.119840e-03 114
120423145147 8.119841e-03 115
120423145147 8.287742e-03 116
120423145147 8.287758e-03 117
120423145147 8.289387e-03 118
120423145147 8.289401e-03 119
120423145147 8.643189e-03 120
120423145147 8.643200e-03 121
120423145147 8.644489e-03 122
120423145147 8.644502e-03 123
120423145147 9.047562e-03 124
120423145147 9.047569e-03 125
120423145147 9.048761e-03 126
120423145147 9.048769e-03 127
120423145147 9.380400e-03 128
120423145147 9.380411e-03 129
120423145147 9.382569e-03 130
120423145147 9.382581e-03 131
120423145147 9.765439e-03 132
120423145147 9.765447e-03 133
120423145147 9.767573e-03 134
120423145147 9.767580e-03 135
120423145147 1.000340e-02 136
120423145147 1.000341e-02 137
120423145147 1.000479e-02 138
120423145147 1.000480e-02 139
120424010011 7.446336e-06 0
120424010011 7.446380e-06 1
120424010011 7.479462e-06 2
120424010011 7.479530e-06 3
120424010011 5.111541e-05 4
120424010011 5.111615e-05 5
120424010011 5.124462e-05 6
120424010011 5.124535e-05 7
120424010011 2.071286e-04 8
120424010011 2.071296e-04 9
120424010011 2.073836e-04 10
120424010011 2.073843e-04 11
120424010011 3.787000e-04 12
120424010011 3.787010e-04 13
120424010011 3.790958e-04 14
120424010011 3.790964e-04 15
120424010011 5.739155e-04 16
120424010011 5.739162e-04 17
120424010011 5.744561e-04 18
120424010011 5.744571e-04 19
120424010011 7.933554e-04 20
120424010011 7.933576e-04 21
120424010011 7.936394e-04 22
120424010011 7.936421e-04 23
120424010011 9.568523e-04 24
120424010011 9.568541e-04 25
120424010011 9.573893e-04 26
120424010011 9.573912e-04 27
120424010011 1.271719e-03 28
120424010011 1.271721e-03 29
120424010011 1.272807e-03 30
120424010011 1.272809e-03 31
120424010011 1.353773e-03 32
120424010011 1.353778e-03 33
120424010011 1.354328e-03 34
120424010011 1.354333e-03 35
120424010011 1.802008e-03 36
120424010011 1.802014e-03 37
120424010011 1.803105e-03 38
120424010011 1.803110e-03 39
120424010011 2.137948e-03 40
120424010011 2.137952e-03 41
120424010011 2.139021e-03 42
120424010011 2.139022e-03 43
120424010011 2.519601e-03 44
120424010011 2.519603e-03 45
120424010011 2.519987e-03 46
120424010011 2.519990e-03 47
120424010011 2.811667e-03 48
120424010011 2.811671e-03 49
120424010011 2.812501e-03 50
120424010011 2.812505e-03 51
120424010011 3.038759e-03 52
120424010011 3.038764e-03 53
120424010011 3.039379e-03 54
120424010011 3.039384e-03 55
120424010011 3.686994e-03 56
120424010011 3.687000e-03 57
120424010011 3.687822e-03 58
120424010011 3.687829e-03 59
120424010011 3.734392e-03 60
120424010011 3.734397e-03 61
120424010011 3.735577e-03 62
120424010011 3.735582e-03 63
120424010011 4.182687e-03 64
120424010011 4.182690e-03 65
120424010011 4.183807e-03 66
120424010011 4.183810e-03 67
120424010011 4.396906e-03 68
120424010011 4.396909e-03 69
120424010011 4.398143e-03 70
120424010011 4.398146e-03 71
120424010011 4.841118e-03 72
120424010011 4.841130e-03 73
120424010011 4.842584e-03 74
120424010011 4.842598e-03 75
120424010011 4.890910e-03 76
120424010011 4.890921e-03 77
120424010011 4.892204e-03 78
120424010011 4.892215e-03 79
120424010011 5.216886e-03 80
120424010011 5.216892e-03 81
120424010011 5.218081e-03 82
120424010011 5.218086e-03 83
120424010011 5.405847e-03 84
120424010011 5.405858e-03 85
120424010011 5.407190e-03 86
120424010011 5.407202e-03 87
120424010011 6.075792e-03 88
120424010011 6.075800e-03 89
120424010011 6.077444e-03 90
120424010011 6.077452e-03 91
120424010011 6.340771e-03 92
120424010011 6.340778e-03 93
120424010011 6.343533e-03 94
120424010011 6.343537e-03 95
120424010011 6.761974e-03 96
120424010011 6.761981e-03 97
120424010011 6.763236e-03 98
120424010011 6.763243e-03 99
120424010011 6.996994e-03 100
120424010011 6.997003e-03 101
120424010011 6.998633e-03 102
120424010011 6.998644e-03 103
120424010011 7.511273e-03 104
120424010011 7.511287e-03 105
120424010011 7.512617e-03 106
120424010011 7.512630e-03 107
120424010011 7.769363e-03 108
120424010011 7.769371e-03 109
120424010011 7.771462e-03 110
120424010011 7.771472e-03 111
120424010011 8.513127e-03 112
120424010011 8.513136e-03 113
120424010011 8.515707e-03 114
120424010011 8.515716e-03 115
120424010011 8.810622e-03 116
120424010011 8.810631e-03 117
120424010011 8.812415e-03 118
120424010011 8.812426e-03 119
120424010011 9.204441e-03 120
120424010011 9.204450e-03 121
120424010011 9.205440e-03 122
120424010011 9.205446e-03 123
120424010011 9.510492e-03 124
120424010011 9.510501e-03 125
120424010011 9.512843e-03 126
120424010011 9.512854e-03 127
120424010011 9.928737e-03 128
120424010011 9.928740e-03 129
120424010011 9.930426e-03 130
120424010011 9.930431e-03 131
120424010011 1.022316e-02 132
120424010011 1.022317e-02 133
120424010011 1.022606e-02 134
120424010011 1.022607e-02 135
120424010011 1.049853e-02 136
120424010011 1.049854e-02 137
120424010011 1.050157e-02 138
120424010011 1.050158e-02 139
120424184237 4.269899e-06 0
120424184237 4.273764e-06 1
120424184237 4.385994e-06 2
120424184237 4.389082e-06 3
120424184237 3.394570e-05 4
120424184237 3.395224e-05 5
120424184237 3.426874e-05 6
120424184237 3.427526e-05 7
120424184237 1.151133e-04 8
120424184237 1.151309e-04 9
120424184237 1.155392e-04 10
120424184237 1.155458e-04 11
120424184237 3.842552e-04 12
120424184237 3.842643e-04 13
120424184237 3.857047e-04 14
120424184237 3.857151e-04 15
120424184237 6.006303e-04 16
120424184237 6.006532e-04 17
120424184237 6.033678e-04 18
120424184237 6.033988e-04 19
120424184237 7.613768e-04 20
120424184237 7.613971e-04 21
120424184237 7.629613e-04 22
120424184237 7.629915e-04 23
120424184237 9.857949e-04 24
120424184237 9.858115e-04 25
120424184237 9.875442e-04 26
120424184237 9.875569e-04 27
120424184237 1.294126e-03 28
120424184237 1.294244e-03 29
120424184237 1.296247e-03 30
120424184237 1.296302e-03 31
120424184237 1.405191e-03 32
120424184237 1.405212e-03 33
120424184237 1.408655e-03 34
120424184237 1.408686e-03 35
120424184237 1.722147e-03 36
120424184237 1.722385e-03 37
120424184237 1.730946e-03 38
120424184237 1.731056e-03 39
120424184237 1.887676e-03 40
120424184237 1.887687e-03 41
120424184237 1.890095e-03 42
120424184237 1.890147e-03 43
120424184237 2.170742e-03 44
120424184237 2.170932e-03 45
120424184237 2.173960e-03 46
120424184237 2.173986e-03 47
120424184237 2.434434e-03 48
120424184237 2.434643e-03 49
120424184237 2.438988e-03 50
120424184237 2.439159e-03 51
120424184237 3.052122e-03 52
120424184237 3.052174e-03 53
120424184237 3.054439e-03 54
120424184237 3.054450e-03 55
120424184237 3.338537e-03 56
120424184237 3.338707e-03 57
120424184237 3.340990e-03 58
120424184237 3.341049e-03 59
120424184237 3.580588e-03 60
120424184237 3.580733e-03 61
120424184237 3.586600e-03 62
120424184237 3.586676e-03 63
120424184237 3.728305e-03 64
120424184237 3.728429e-03 65
120424184237 3.731650e-03 66
120424184237 3.731797e-03 67
120424184237 4.358170e-03 68
120424184237 4.358280e-03 69
120424184237 4.362389e-03 70
120424184237 4.362548e-03 71
120424184237 4.669554e-03 72
120424184237 4.669817e-03 73
120424184237 4.673992e-03 74
120424184237 4.674246e-03 75
120424184237 5.094380e-03 76
120424184237 5.094410e-03 77
120424184237 5.097163e-03 78
120424184237 5.097316e-03 79
120424184237 5.212185e-03 80
120424184237 5.212753e-03 81
120424184237 5.223811e-03 82
120424184237 5.224111e-03 83
120424184237 5.829809e-03 84
120424184237 5.829864e-03 85
120424184237 5.835754e-03 86
120424184237 5.835909e-03 87
120424184237 6.137563e-03 88
120424184237 6.137635e-03 89
120424184237 6.145543e-03 90
120424184237 6.145751e-03 91
120424184237 6.323196e-03 92
120424184237 6.323514e-03 93
120424184237 6.328186e-03 94
120424184237 6.328344e-03 95
120424184237 6.724424e-03 96
120424184237 6.724532e-03 97
120424184237 6.725670e-03 98
120424184237 6.725754e-03 99
120424184237 7.141260e-03 100
120424184237 7.141382e-03 101
120424184237 7.149348e-03 102
120424184237 7.149765e-03 103
120424184237 7.579091e-03 104
120424184237 7.579171e-03 105
120424184237 7.583217e-03 106
120424184237 7.583531e-03 107
120424184237 8.159157e-03 108
120424184237 8.159388e-03 109
120424184237 8.163632e-03 110
120424184237 8.163783e-03 111
120424184237 8.417351e-03 112
120424184237 8.417518e-03 113
120424184237 8.420508e-03 114
120424184237 8.420576e-03 115
120424184237 8.579287e-03 116
120424184237 8.579367e-03 117
120424184237 8.582392e-03 118
120424184237 8.582516e-03 119
120424184237 9.252228e-03 120
120424184237 9.252456e-03 121
120424184237 9.270144e-03 122
120424184237 9.270948e-03 123
120424184237 9.515222e-03 124
120424184237 9.515392e-03 125
120424184237 9.517416e-03 126
120424184237 9.517526e-03 127
120424184237 9.848847e-03 128
120424184237 9.848977e-03 129
120424184237 9.856934e-03 130
120424184237 9.857001e-03 131
120424184237 1.023060e-02 132
120424184237 1.023102e-02 133
120424184237 1.023504e-02 134
120424184237 1.023530e-02 135
120424184237 1.065883e-02 136
120424184237 1.065912e-02 137
120424184237 1.066603e-02 138
120424184237 1.066643e-02 139
120425044658 7.924997e-06 0
120425044658 8.067928e-06 1
120425044658 8.260007e-06 2
120425044658 8.381541e-06 3
120425044658 4.456950e-05 4
120425044658 4.476453e-05 5
120425044658 4.522247e-05 6
120425044658 4.542120e-05 7
120425044658 8.431010e-05 8
120425044658 8.438433e-05 9
120425044658 8.446497e-05 10
120425044658 8.451076e-05 11
120425044658 3.181083e-04 12
120425044658 3.184976e-04 13
120425044658 3.188505e-04 14
120425044658 3.190514e-04 15
120425044658 5.086280e-04 16
120425044658 5.089491e-04 17
120425044658 5.099170e-04 18
120425044658 5.100755e-04 19
120425044658 7.070056e-04 20
120425044658 7.074438e-04 21
120425044658 7.096470e-04 22
120425044658 7.104233e-04 23
120425044658 1.028894e-03 24
120425044658 1.030895e-03 25
120425044658 1.035066e-03 26
120425044658 1.036109e-03 27
120425044658 1.282454e-03 28
120425044658 1.283655e-03 29
120425044658 1.286047e-03 30
120425044658 1.286562e-03 31
120425044658 1.535863e-03 32
120425044658 1.536077e-03 33
120425044658 1.538035e-03 34
120425044658 1.538312e-03 35
120425044658 1.705021e-03 36
120425044658 1.705260e-03 37
120425044658 1.706495e-03 38
120425044658 1.706642e-03 39
120425044658 1.857188e-03 40
120425044658 1.858074e-03 41
120425044658 1.860120e-03 42
120425044658 1.860437e-03 43
120425044658 2.213925e-03 44
120425044658 2.214339e-03 45
120425044658 2.216618e-03 46
120425044658 2.216997e-03 47
120425044658 2.411314e-03 48
120425044658 2.413675e-03 49
120425044658 2.417993e-03 50
120425044658 2.419392e-03 51
120425044658 2.831477e-03 52
120425044658 2.832190e-03 53
120425044658 2.838118e-03 54
120425044658 2.838620e-03 55
120425044658 3.158913e-03 56
120425044658 3.161736e-03 57
120425044658 3.166187e-03 58
120425044658 3.167158e-03 59
120425044658 3.254561e-03 60
120425044658 3.260226e-03 61
120425044658 3.268343e-03 62
120425044658 3.270604e-03 63
120425044658 3.573850e-03 64
120425044658 3.574279e-03 65
120425044658 3.577102e-03 66
120425044658 3.577720e-03 67
120425044658 3.897982e-03 68
120425044658 3.898473e-03 69
120425044658 3.905767e-03 70
120425044658 3.906367e-03 71
120425044658 4.292813e-03 72
120425044658 4.295232e-03 73
120425044658 4.311117e-03 74
120425044658 4.312209e-03 75
120425044658 4.560769e-03 76
120425044658 4.565351e-03 77
120425044658 4.568348e-03 78
120425044658 4.570103e-03 79
120425044658 5.080370e-03 80
120425044658 5.084414e-03 81
120425044658 5.087311e-03 82
120425044658 5.089105e-03 83
120425044658 5.654986e-03 84
120425044658 5.655733e-03 85
120425044658 5.659800e-03 86
120425044658 5.660801e-03 87
120425044658 6.036228e-03 88
120425044658 6.040473e-03 89
120425044658 6.045054e-03 90
120425044658 6.046380e-03 91
120425044658 6.374022e-03 92
120425044658 6.381671e-03 93
120425044658 6.396106e-03 94
120425044658 6.398785e-03 95
120425044658 6.807926e-03 96
120425044658 6.812027e-03 97
120425044658 6.816814e-03 98
120425044658 6.818033e-03 99
120425044658 7.130739e-03 100
120425044658 7.142438e-03 101
120425044658 7.149791e-03 102
120425044658 7.151341e-03 103
120425044658 7.363766e-03 104
120425044658 7.365605e-03 105
120425044658 7.366408e-03 106
120425044658 7.367020e-03 107
120425044658 7.752271e-03 108
120425044658 7.752888e-03 109
120425044658 7.753871e-03 110
120425044658 7.754283e-03 111
120425044658 8.447088e-03 112
120425044658 8.449482e-03 113
120425044658 8.453288e-03 114
120425044658 8.454484e-03 115
120425044658 8.988616e-03 116
120425044658 8.991291e-03 117
120425044658 8.995532e-03 118
120425044658 8.996188e-03 119
120425044658 9.221916e-03 120
120425044658 9.225476e-03 121
120425044658 9.230178e-03 122
120425044658 9.230847e-03 123
120425044658 9.506319e-03 124
120425044658 9.508058e-03 125
120425044658 9.517500e-03 126
120425044658 9.518851e-03 127
120425044658 9.891676e-03 128
120425044658 9.892938e-03 129
120425044658 9.895670e-03 130
120425044658 9.895945e-03 131
120425044658 1.033471e-02 132
120425044658 1.034514e-02 133
120425044658 1.034969e-02 134
120425044658 1.035071e-02 135
120425044658 1.061451e-02 136
120425044658 1.061820e-02 137
120425044658 1.062387e-02 138
120425044658 1.062447e-02 139
120426115005 1.644094e-06 0
120426115005 9.268815e-06 1
120426115005 1.469528e-05 2
120426115005 2.695952e-05 3
120426115005 4.133259e-05 4
120426115005 4.554178e-05 5
120426115005 5.188261e-05 6
120426115005 6.326122e-05 7
120426115005 8.310130e-05 8
120426115005 1.098640e-04 9
120426115005 1.176737e-04 10
120426115005 1.341473e-04 11
120426115005 1.941512e-04 12
120426115005 2.322476e-04 13
120426115005 2.498397e-04 14
120426115005 2.875334e-04 15
120426115005 3.069083e-04 16
120426115005 3.600937e-04 17
120426115005 4.049800e-04 18
120426115005 4.948685e-04 19
120426115005 5.422129e-04 20
120426115005 6.183170e-04 21
120426115005 6.436278e-04 22
120426115005 6.700471e-04 23
120426115005 6.755558e-04 24
120426115005 6.987690e-04 25
120426115005 7.218502e-04 26
120426115005 9.468377e-04 27
120426115005 9.738850e-04 28
120426115005 1.010981e-03 29
120426115005 1.033376e-03 30
120426115005 1.130563e-03 31
120426115005 1.233827e-03 32
120426115005 1.280619e-03 33
120426115005 1.330399e-03 34
120426115005 1.384121e-03 35
120426115005 1.445460e-03 36
120426115005 1.453747e-03 37
120426115005 1.489139e-03 38
120426115005 1.600400e-03 39
120426115005 1.674485e-03 40
120426115005 1.708254e-03 41
120426115005 1.786449e-03 42
120426115005 1.988212e-03 43
120426115005 2.095721e-03 44
120426115005 2.132806e-03 45
120426115005 2.172509e-03 46
120426115005 2.383586e-03 47
120426115005 2.495825e-03 48
120426115005 2.565825e-03 49
120426115005 2.579042e-03 50
120426115005 2.812887e-03 51
120426115005 2.948450e-03 52
120426115005 3.007549e-03 53
120426115005 3.097133e-03 54
120426115005 3.163604e-03 55
120426115005 3.277382e-03 56
120426115005 3.595631e-03 57
120426115005 3.665402e-03 58
120426115005 3.742697e-03 59
120426115005 3.798704e-03 60
120426115005 3.823033e-03 61
120426115005 3.829725e-03 62
120426115005 3.990724e-03 63
120426115005 4.010804e-03 64
120426115005 4.178884e-03 65
120426115005 4.207613e-03 66
120426115005 4.217246e-03 67
120426115005 4.298098e-03 68
120426115005 4.595899e-03 69
120426115005 4.612686e-03 70
120426115005 4.695035e-03 71
120426115005 4.707947e-03 72
120426115005 4.865505e-03 73
120426115005 4.930563e-03 74
120426115005 4.944026e-03 75
120426115005 4.956681e-03 76
120426115005 5.037907e-03 77
120426115005 5.075661e-03 78
120426115005 5.095913e-03 79
120426115005 5.183433e-03 80
120426115005 5.511753e-03 81
120426115005 5.592798e-03 82
120426115005 5.615690e-03 83
120426115005 5.631696e-03 84
120426115005 5.990252e-03 85
120426115005 6.136557e-03 86
120426115005 6.147718e-03 87
120426115005 6.165736e-03 88
120426115005 6.205566e-03 89
120426115005 6.268291e-03 90
120426115005 6.278282e-03 91
120426115005 6.310107e-03 92
120426115005 6.378394e-03 93
120426115005 6.453420e-03 94
120426115005 6.481197e-03 95
120426115005 6.508506e-03 96
120426115005 6.725858e-03 97
120426115005 7.132778e-03 98
120426115005 7.191507e-03 99
120426115005 7.332716e-03 100
120426115005 7.431117e-03 101
120426115005 7.442146e-03 102
120426115005 7.469894e-03 103
120426115005 7.502206e-03 104
120426115005 7.741392e-03 105
120426115005 7.948624e-03 106
120426115005 7.966877e-03 107
120426115005 8.015835e-03 108
120426115005 8.253413e-03 109
120426115005 8.601539e-03 110
120426115005 8.618715e-03 111
120426115005 8.631720e-03 112
120426115005 8.662170e-03 113
120426115005 8.695452e-03 114
120426115005 8.717528e-03 115
120426115005 8.796835e-03 116
120426115005 8.981253e-03 117
120426115005 9.234112e-03 118
120426115005 9.237369e-03 119
120426115005 9.337991e-03 120
120426115005 9.347311e-03 121
120426115005 9.671510e-03 122
120426115005 9.741148e-03 123
120426115005 9.796364e-03 124
120426115005 9.829865e-03 125
120426115005 9.840333e-03 126
120426115005 9.857885e-03 127
120426115005 9.875885e-03 128
120426115005 1.003708e-02 129
120426115005 1.020252e-02 130
120426115005 1.021000e-02 131
120426115005 1.024015e-02 132
120426115005 1.032478e-02 133
120426115005 1.045266e-02 134
120426115005 1.046259e-02 135
120426115005 1.052368e-02 136
120426115005 1.053845e-02 137
120426115005 1.074978e-02 138
120426115005 1.076972e-02 139
120426223437 2.624671e-06 0
120426223437 2.624703e-06 1
120426223437 2.744530e-06 2
120426223437 2.744585e-06 3
120426223437 2.994858e-05 4
120426223437 2.994899e-05 5
120426223437 3.014735e-05 6
120426223437 3.014763e-05 7
120426223437 1.191283e-04 8
120426223437 1.191285e-04 9
120426223437 1.195443e-04 10
120426223437 1.195449e-04 11
120426223437 2.711397e-04 12
120426223437 2.711417e-04 13
120426223437 2.718623e-04 14
120426223437 2.718643e-04 15
120426223437 4.075545e-04 16
120426223437 4.075555e-04 17
120426223437 4.089814e-04 18
120426223437 4.089819e-04 19
120426223437 6.765686e-04 20
120426223437 6.765705e-04 21
120426223437 6.782378e-04 22
120426223437 6.782393e-04 23
120426223437 7.644709e-04 24
120426223437 7.644730e-04 25
120426223437 7.653597e-04 26
120426223437 7.653616e-04 27
120426223437 1.059230e-03 28
120426223437 1.059233e-03 29
120426223437 1.060619e-03 30
120426223437 1.060622e-03 31
120426223437 1.372578e-03 32
120426223437 1.372583e-03 33
120426223437 1.373477e-03 34
120426223437 1.373481e-03 35
120426223437 1.695528e-03 36
120426223437 1.695533e-03 37
120426223437 1.696981e-03 38
120426223437 1.696986e-03 39
120426223437 1.817214e-03 40
120426223437 1.817219e-03 41
120426223437 1.818836e-03 42
120426223437 1.818841e-03 43
120426223437 2.191424e-03 44
120426223437 2.191425e-03 45
120426223437 2.193266e-03 46
120426223437 2.193268e-03 47
120426223437 2.460966e-03 48
120426223437 2.460970e-03 49
120426223437 2.462781e-03 50
120426223437 2.462785e-03 51
120426223437 2.788074e-03 52
120426223437 2.788077e-03 53
120426223437 2.791611e-03 54
120426223437 2.791614e-03 55
120426223437 3.450724e-03 56
120426223437 3.450730e-03 57
120426223437 3.453176e-03 58
120426223437 3.453181e-03 59
120426223437 3.707598e-03 60
120426223437 3.707601e-03 61
120426223437 3.708948e-03 62
120426223437 3.708951e-03 63
120426223437 4.119810e-03 64
120426223437 4.119816e-03 65
120426223437 4.121780e-03 66
120426223437 4.121785e-03 67
120426223437 4.492478e-03 68
120426223437 4.492486e-03 69
120426223437 4.494342e-03 70
120426223437 4.494350e-03 71
120426223437 4.566925e-03 72
120426223437 4.566934e-03 73
120426223437 4.570134e-03 74
120426223437 4.570143e-03 75
120426223437 4.761468e-03 76
120426223437 4.761479e-03 77
120426223437 4.763492e-03 78
120426223437 4.763503e-03 79
120426223437 5.090212e-03 80
120426223437 5.090218e-03 81
120426223437 5.091913e-03 82
120426223437 5.091920e-03 83
120426223437 5.600524e-03 84
120426223437 5.600528e-03 85
120426223437 5.602806e-03 86
120426223437 5.602811e-03 87
120426223437 5.951336e-03 88
120426223437 5.951345e-03 89
120426223437 5.955142e-03 90
120426223437 5.955150e-03 91
120426223437 6.340530e-03 92
120426223437 6.340533e-03 93
120426223437 6.343573e-03 94
120426223437 6.343577e-03 95
120426223437 6.893926e-03 96
120426223437 6.893933e-03 97
120426223437 6.897175e-03 98
120426223437 6.897182e-03 99
120426223437 7.123471e-03 100
120426223437 7.123474e-03 101
120426223437 7.126074e-03 102
120426223437 7.126078e-03 103
120426223437 7.409617e-03 104
120426223437 7.409624e-03 105
120426223437 7.412250e-03 106
120426223437 7.412258e-03 107
120426223437 7.484194e-03 108
120426223437 7.484200e-03 109
120426223437 7.486067e-03 110
120426223437 7.486072e-03 111
120426223437 8.101720e-03 112
120426223437 8.101724e-03 113
120426223437 8.102242e-03 114
120426223437 8.102246e-03 115
120426223437 8.290582e-03 116
120426223437 8.290587e-03 117
120426223437 8.291870e-03 118
120426223437 8.291875e-03 119
120426223437 8.919991e-03 120
120426223437 8.919996e-03 121
120426223437 8.922810e-03 122
120426223437 8.922815e-03 123
120426223437 9.329725e-03 124
120426223437 9.329736e-03 125
120426223437 9.331425e-03 126
120426223437 9.331435e-03 127
120426223437 9.487030e-03 128
120426223437 9.487036e-03 129
120426223437 9.490187e-03 130
120426223437 9.490192e-03 131
120426223437 9.984979e-03 132
120426223437 9.984984e-03 133
120426223437 9.987524e-03 134
120426223437 9.987527e-03 135
120426223437 1.038154e-02 136
120426223437 1.038154e-02 137
120426223437 1.038437e-02 138
120426223437 1.038437e-02 139
120428030229 3.938140e-07 0
120428030229 3.939025e-07 1
120428030229 4.306211e-07 2
120428030229 4.307531e-07 3
120428030229 7.002810e-05 4
120428030229 7.002920e-05 5
120428030229 7.112258e-05 6
120428030229 7.112360e-05 7
120428030229 2.286428e-04 8
120428030229 2.286454e-04 9
120428030229 2.289106e-04 10
120428030229 2.289130e-04 11
120428030229 3.266351e-04 12
120428030229 3.266412e-04 13
120428030229 3.274724e-04 14
120428030229 3.274746e-04 15
120428030229 4.398517e-04 16
120428030229 4.398576e-04 17
120428030229 4.414385e-04 18
120428030229 4.414436e-04 19
120428030229 7.776635e-04 20
120428030229 7.776681e-04 21
120428030229 7.793293e-04 22
120428030229 7.793330e-04 23
120428030229 9.749373e-04 24
120428030229 9.749824e-04 25
120428030229 9.792611e-04 26
120428030229 9.792908e-04 27
120428030229 1.228947e-03 28
120428030229 1.228961e-03 29
120428030229 1.230463e-03 30
120428030229 1.230476e-03 31
120428030229 1.555564e-03 32
120428030229 1.555571e-03 33
120428030229 1.557033e-03 34
120428030229 1.557046e-03 35
120428030229 1.781946e-03 36
120428030229 1.781960e-03 37
120428030229 1.785379e-03 38
120428030229 1.785393e-03 39
120428030229 2.026053e-03 40
120428030229 2.026081e-03 41
120428030229 2.030027e-03 42
120428030229 2.030061e-03 43
120428030229 2.396290e-03 44
120428030229 2.396298e-03 45
120428030229 2.398511e-03 46
120428030229 2.398515e-03 47
120428030229 2.745715e-03 48
120428030229 2.745740e-03 49
120428030229 2.748202e-03 50
120428030229 2.748229e-03 51
120428030229 3.065073e-03 52
120428030229 3.065094e-03 53
120428030229 3.067148e-03 54
120428030229 3.067165e-03 55
120428030229 3.582429e-03 56
120428030229 3.582501e-03 57
120428030229 3.587530e-03 58
120428030229 3.587570e-03 59
120428030229 4.018980e-03 60
120428030229 4.018999e-03 61
120428030229 4.021069e-03 62
120428030229 4.021071e-03 63
120428030229 4.190027e-03 64
120428030229 4.190091e-03 65
120428030229 4.194302e-03 66
120428030229 4.194349e-03 67
120428030229 4.478166e-03 68
120428030229 4.478203e-03 69
120428030229 4.482512e-03 70
120428030229 4.482559e-03 71
120428030229 5.246340e-03 72
120428030229 5.246358e-03 73
120428030229 5.248474e-03 74
120428030229 5.248502e-03 75
120428030229 5.431531e-03 76
120428030229 5.431573e-03 77
120428030229 5.436674e-03 78
120428030229 5.436721e-03 79
120428030229 5.780250e-03 80
120428030229 5.780279e-03 81
120428030229 5.784971e-03 82
120428030229 5.784995e-03 83
120428030229 6.120258e-03 84
120428030229 6.120320e-03 85
120428030229 6.124047e-03 86
120428030229 6.124057e-03 87
120428030229 6.544032e-03 88
120428030229 6.544067e-03 89
120428030229 6.548226e-03 90
120428030229 6.548239e-03 91
120428030229 6.789799e-03 92
120428030229 6.789813e-03 93
120428030229 6.793037e-03 94
120428030229 6.793061e-03 95
120428030229 7.402055e-03 96
120428030229 7.402089e-03 97
120428030229 7.405016e-03 98
120428030229 7.405030e-03 99
120428030229 7.553650e-03 100
120428030229 7.553719e-03 101
120428030229 7.559574e-03 102
120428030229 7.559612e-03 103
120428030229 7.678912e-03 104
120428030229 7.678950e-03 105
120428030229 7.684101e-03 106
120428030229 7.684121e-03 107
120428030229 8.274681e-03 108
120428030229 8.274730e-03 109
120428030229 8.281799e-03 110
120428030229 8.281817e-03 111
120428030229 8.728891e-03 112
120428030229 8.728909e-03 113
120428030229 8.735073e-03 114
120428030229 8.735133e-03 115
120428030229 8.917894e-03 116
120428030229 8.917898e-03 117
120428030229 8.919393e-03 118
120428030229 8.919417e-03 119
120428030229 9.648043e-03 120
120428030229 9.648131e-03 121
120428030229 9.656072e-03 122
120428030229 9.656133e-03 123
120428030229 9.685598e-03 124
120428030229 9.685700e-03 125
120428030229 9.693001e-03 126
120428030229 9.693077e-03 127
120428030229 1.038581e-02 128
120428030229 1.038595e-02 129
120428030229 1.039652e-02 130
120428030229 1.039660e-02 131
120428030229 1.073179e-02 132
120428030229 1.073184e-02 133
120428030229 1.073489e-02 134
120428030229 1.073494e-02 135
120428030229 1.111444e-02 136
120428030229 1.111454e-02 137
120428030229 1.111933e-02 138
120428030229 1.111942e-02 139
120428131301 6.546109e-06 0
120428131301 6.552397e-06 1
120428131301 6.683641e-06 2
120428131301 6.685514e-06 3
120428131301 6.737893e-05 4
120428131301 6.738926e-05 5
120428131301 6.763109e-05 6
120428131301 6.763929e-05 7
120428131301 1.004401e-04 8
120428131301 1.004425e-04 9
120428131301 1.007593e-04 10
120428131301 1.007622e-04 11
120428131301 1.911582e-04 12
120428131301 1.911840e-04 13
120428131301 1.914645e-04 14
120428131301 1.914830e-04 15
120428131301 3.638978e-04 16
120428131301 3.639134e-04 17
120428131301 3.648478e-04 18
120428131301 3.648603e-04 19
120428131301 5.205131e-04 20
120428131301 5.205385e-04 21
120428131301 5.210021e-04 22
120428131301 5.210234e-04 23
120428131301 8.401082e-04 24
120428131301 8.401324e-04 25
120428131301 8.410600e-04 26
120428131301 8.410750e-04 27
120428131301 1.049160e-03 28
120428131301 1.049189e-03 29
120428131301 1.050855e-03 30
120428131301 1.050899e-03 31
120428131301 1.187495e-03 32
120428131301 1.187555e-03 33
120428131301 1.188469e-03 34
120428131301 1.188518e-03 35
120428131301 1.545739e-03 36
120428131301 1.545798e-03 37
120428131301 1.547127e-03 38
120428131301 1.547178e-03 39
120428131301 2.065484e-03 40
120428131301 2.065555e-03 41
120428131301 2.068890e-03 42
120428131301 2.068942e-03 43
120428131301 2.369689e-03 44
120428131301 2.369745e-03 45
120428131301 2.371444e-03 46
120428131301 2.371498e-03 47
120428131301 2.455828e-03 48
120428131301 2.455929e-03 49
120428131301 2.457720e-03 50
120428131301 2.457792e-03 51
120428131301 2.942212e-03 52
120428131301 2.942417e-03 53
120428131301 2.946549e-03 54
120428131301 2.946701e-03 55
120428131301 3.125339e-03 56
120428131301 3.125391e-03 57
120428131301 3.127915e-03 58
120428131301 3.128027e-03 59
120428131301 3.660953e-03 60
120428131301 3.660980e-03 61
120428131301 3.662496e-03 62
120428131301 3.662546e-03 63
120428131301 3.904229e-03 64
120428131301 3.904257e-03 65
120428131301 3.905108e-03 66
120428131301 3.905128e-03 67
120428131301 4.349029e-03 68
120428131301 4.349046e-03 69
120428131301 4.351911e-03 70
120428131301 4.351946e-03 71
120428131301 4.679340e-03 72
120428131301 4.679379e-03 73
120428131301 4.682240e-03 74
120428131301 4.682278e-03 75
120428131301 5.074687e-03 76
120428131301 5.074752e-03 77
120428131301 5.076747e-03 78
120428131301 5.076766e-03 79
120428131301 5.574085e-03 80
120428131301 5.574166e-03 81
120428131301 5.575913e-03 82
120428131301 5.575959e-03 83
120428131301 6.074453e-03 84
120428131301 6.074739e-03 85
120428131301 6.078338e-03 86
120428131301 6.078560e-03 87
120428131301 6.321392e-03 88
120428131301 6.321445e-03 89
120428131301 6.322703e-03 90
120428131301 6.322813e-03 91
120428131301 6.635932e-03 92
120428131301 6.635971e-03 93
120428131301 6.638668e-03 94
120428131301 6.638717e-03 95
120428131301 6.925059e-03 96
120428131301 6.925112e-03 97
120428131301 6.927362e-03 98
120428131301 6.927387e-03 99
120428131301 7.364217e-03 100
120428131301 7.364283e-03 101
120428131301 7.369027e-03 102
120428131301 7.369240e-03 103
120428131301 7.744007e-03 104
120428131301 7.744161e-03 105
120428131301 7.745682e-03 106
120428131301 7.745791e-03 107
120428131301 7.974049e-03 108
120428131301 7.974100e-03 109
120428131301 7.975040e-03 110
120428131301 7.975061e-03 111
120428131301 8.243698e-03 112
120428131301 8.243788e-03 113
120428131301 8.245856e-03 114
120428131301 8.245941e-03 115
120428131301 8.461723e-03 116
120428131301 8.461775e-03 117
120428131301 8.466323e-03 118
120428131301 8.466475e-03 119
120428131301 8.905881e-03 120
120428131301 8.905994e-03 121
120428131301 8.908262e-03 122
120428131301 8.908490e-03 123
120428131301 9.218854e-03 124
120428131301 9.218971e-03 125
120428131301 9.224952e-03 126
120428131301 9.225028e-03 127
120428131301 9.731190e-03 128
120428131301 9.731235e-03 129
120428131301 9.733483e-03 130
120428131301 9.733592e-03 131
120428131301 1.011509e-02 132
120428131301 1.011513e-02 133
120428131301 1.011762e-02 134
120428131301 1.011765e-02 135
120428131301 1.056079e-02 136
120428131301 1.056086e-02 137
120428131301 1.056148e-02 138
120428131301 1.056155e-02 139
120429065739 5.960729e-06 0
120429065739 5.960807e-06 1
120429065739 6.015452e-06 2
120429065739 6.015561e-06 3
120429065739 5.241498e-05 4
120429065739 5.241538e-05 5
120429065739 5.259012e-05 6
120429065739 5.259048e-05 7
120429065739 1.812048e-04 8
120429065739 1.812060e-04 9
120429065739 1.816299e-04 10
120429065739 1.816309e-04 11
120429065739 2.981482e-04 12
120429065739 2.981492e-04 13
120429065739 2.989822e-04 14
120429065739 2.989832e-04 15
120429065739 3.923388e-04 16
120429065739 3.923419e-04 17
120429065739 3.938654e-04 18
120429065739 3.938676e-04 19
120429065739 4.732351e-04 20
120429065739 4.732367e-04 21
120429065739 4.760722e-04 22
120429065739 4.760778e-04 23
120429065739 8.489975e-04 24
120429065739 8.490014e-04 25
120429065739 8.497932e-04 26
120429065739 8.497958e-04 27
120429065739 1.088494e-03 28
120429065739 1.088502e-03 29
120429065739 1.090089e-03 30
120429065739 1.090091e-03 31
120429065739 1.253144e-03 32
120429065739 1.253148e-03 33
120429065739 1.254652e-03 34
120429065739 1.254655e-03 35
120429065739 1.686466e-03 36
120429065739 1.686469e-03 37
120429065739 1.687573e-03 38
120429065739 1.687575e-03 39
120429065739 1.864164e-03 40
120429065739 1.864168e-03 41
120429065739 1.865678e-03 42
120429065739 1.865682e-03 43
120429065739 2.372790e-03 44
120429065739 2.372800e-03 45
120429065739 2.376781e-03 46
120429065739 2.376788e-03 47
120429065739 2.676422e-03 48
120429065739 2.676430e-03 49
120429065739 2.677356e-03 50
120429065739 2.677364e-03 51
120429065739 2.977848e-03 52
120429065739 2.977852e-03 53
120429065739 2.978128e-03 54
120429065739 2.978132e-03 55
120429065739 3.432320e-03 56
120429065739 3.432326e-03 57
120429065739 3.437209e-03 58
120429065739 3.437221e-03 59
120429065739 3.825435e-03 60
120429065739 3.825438e-03 61
120429065739 3.827228e-03 62
120429065739 3.827237e-03 63
120429065739 4.247369e-03 64
120429065739 4.247373e-03 65
120429065739 4.248473e-03 66
120429065739 4.248475e-03 67
120429065739 4.682674e-03 68
120429065739 4.682681e-03 69
120429065739 4.685007e-03 70
120429065739 4.685018e-03 71
120429065739 4.888684e-03 72
120429065739 4.888690e-03 73
120429065739 4.891575e-03 74
120429065739 4.891578e-03 75
120429065739 5.360451e-03 76
120429065739 5.360456e-03 77
120429065739 5.362020e-03 78
120429065739 5.362025e-03 79
120429065739 5.857887e-03 80
120429065739 5.857906e-03 81
120429065739 5.862541e-03 82
120429065739 5.862565e-03 83
120429065739 6.232655e-03 84
120429065739 6.232670e-03 85
120429065739 6.236064e-03 86
120429065739 6.236073e-03 87
120429065739 6.739065e-03 88
120429065739 6.739076e-03 89
120429065739 6.740748e-03 90
120429065739 6.740757e-03 91
120429065739 6.827237e-03 92
120429065739 6.827256e-03 93
120429065739 6.828793e-03 94
120429065739 6.828809e-03 95
120429065739 7.255720e-03 96
120429065739 7.255730e-03 97
120429065739 7.257156e-03 98
120429065739 7.257168e-03 99
120429065739 7.843339e-03 100
120429065739 7.843350e-03 101
120429065739 7.844225e-03 102
120429065739 7.844234e-03 103
120429065739 8.052063e-03 104
120429065739 8.052080e-03 105
120429065739 8.053568e-03 106
120429065739 8.053585e-03 107
120429065739 8.596855e-03 108
120429065739 8.596862e-03 109
120429065739 8.597660e-03 110
120429065739 8.597666e-03 111
120429065739 8.858676e-03 112
120429065739 8.858691e-03 113
120429065739 8.860613e-03 114
120429065739 8.860628e-03 115
120429065739 9.366640e-03 116
120429065739 9.366649e-03 117
120429065739 9.368520e-03 118
120429065739 9.368534e-03 119
120429065739 9.645834e-03 120
120429065739 9.645838e-03 121
120429065739 9.648831e-03 122
120429065739 9.648837e-03 123
120429065739 1.000641e-02 124
120429065739 1.000643e-02 125
120429065739 1.001074e-02 126
120429065739 1.001076e-02 127
120429065739 1.043228e-02 128
120429065739 1.043228e-02 129
120429065739 1.043677e-02 130
120429065739 1.043677e-02 131
120429065739 1.113821e-02 132
120429065739 1.113823e-02 133
120429065739 1.114038e-02 134
120429065739 1.114040e-02 135
120429065739 1.137510e-02 136
120429065739 1.137511e-02 137
120429065739 1.137688e-02 138
120429065739 1.137689e-02 139


==> m0p006/t2p0data/GACT.dat <==
120423145147 4.4607291613e+00
120424010011 4.4582114316e+00
120424184237 4.4594582879e+00
120425044658 4.4585323555e+00
120426115005 4.4594278945e+00
120426223437 4.4593719500e+00
120428030229 4.4583749526e+00
120428131301 4.4605256824e+00
120429065739 4.4601205724e+00


==> m0p006/t2p0data/IMPLAQ_S.dat <==
120423145147 -1.8707146683e-04
120424010011 1.6337011436e-05
120424184237 2.4149918774e-04
120425044658 -9.2515681659e-05
120426115005 3.1188269745e-04
120426223437 -1.8962330906e-04
120428030229 4.0178426938e-05
120428131301 -2.1188649155e-05
120429065739 -1.0802003012e-04


==> m0p006/t2p0data/IMPLAQ_T.dat <==
120423145147 -4.4313427699e-05
120424010011 -4.5043692059e-06
120424184237 -7.9941688478e-05
120425044658 -1.9947022654e-04
120426115005 6.1657634092e-07
120426223437 -2.0837537951e-05
120428030229 -1.0696709348e-04
120428131301 -2.1597652586e-05
120429065739 4.5085675764e-05


==> m0p006/t2p0data/PLAQ2_S.dat <==
120423145147 4.7909888416e-01
120424010011 4.7911626470e-01
120424184237 4.7966537710e-01
120425044658 4.7918963661e-01
120426115005 4.7910570424e-01
120426223437 4.7888168718e-01
120428030229 4.7946209620e-01
120428131301 4.7944081658e-01
120429065739 4.7913406735e-01


==> m0p006/t2p0data/PLAQ2_T.dat <==
120423145147 4.7966032112e-01
120424010011 4.7893525707e-01
120424184237 4.7876152250e-01
120425044658 4.7908895121e-01
120426115005 4.7917129272e-01
120426223437 4.7858860984e-01
120428030229 4.7919456955e-01
120428131301 4.7919864571e-01
120429065739 4.7900773461e-01


==> m0p006/t2p0data/PLAQ4_S.dat <==
120423145147 6.7637215199e-01
120424010011 6.7664551094e-01
120424184237 6.7843747917e-01
120425044658 6.7719993365e-01
120426115005 6.7756314162e-01
120426223437 6.7631952961e-01
120428030229 6.7824939593e-01
120428131301 6.7827571093e-01
120429065739 6.7714114768e-01


==> m0p006/t2p0data/PLAQ4_T.dat <==
120423145147 6.7876354305e-01
120424010011 6.7704190808e-01
120424184237 6.7614689214e-01
120425044658 6.7728604990e-01
120426115005 6.7764162528e-01
120426223437 6.7591902473e-01
120428030229 6.7690701419e-01
120428131301 6.7696803309e-01
120429065739 6.7617689672e-01


==> m0p006/t2p0data/PLAQ_S.dat <==
120423145147 1.4340679882e+00
120424010011 1.4349894417e+00
120424184237 1.4341164167e+00
120425044658 1.4348560277e+00
120426115005 1.4345488937e+00
120426223437 1.4342838414e+00
120428030229 1.4345473611e+00
120428131301 1.4335921488e+00
120429065739 1.4342936542e+00


==> m0p006/t2p0data/PLAQ_T.dat <==
120423145147 1.4340232056e+00
120424010011 1.4348093765e+00
120424184237 1.4348278936e+00
120425044658 1.4347021696e+00
120426115005 1.4344634773e+00
120426223437 1.4347765637e+00
120428030229 1.4351521551e+00
120428131301 1.4346845468e+00
120429065739 1.4342643152e+00


==> m0p006/t2p0data/PLOOP.dat <==
120423145147 7.4459677530e-03 -3.7910029155e-03
120424010011 -5.2693279968e-03 -4.6124265516e-03
120424184237 -3.3255628421e-03 4.5518382889e-03
120425044658 -1.1342639574e-05 -1.2582387832e-03
120426115005 -1.0771315881e-04 -1.2505772487e-03
120426223437 7.0211527312e-03 7.1281522273e-03
120428030229 7.3016236783e-03 1.2241946910e-03
120428131301 1.1737285798e-03 5.1998541208e-03
120429065739 2.9609508167e-03 1.3725012237e-03


==> m0p006/t2p0data/PSLOOP.dat <==
120423145147 1.1012070980e-03 2.9682421432e-03
120424010011 5.7140042112e-04 3.0766250665e-03
120424184237 -1.2899706011e-03 -9.2297995868e-04
120425044658 -1.3405740687e-04 2.8322518868e-03
120426115005 -2.3209965663e-03 -1.4691258570e-03
120426223437 -1.5719262856e-03 2.4824185812e-03
120428030229 -2.0616414314e-03 -4.0068278828e-04
120428131301 4.1806177758e-03 5.5674291910e-04
120429065739 -1.6059518782e-03 -7.0194904514e-04


==> m0p006/t2p0data/SFLOW.dat <==
120423145147 2.000000e-02 1.185114e+00 1.184985e+00 2.986537e+00 2.195197e+01
120423145147 4.000000e-02 1.144810e+00 1.144636e+00 3.217441e+00 1.793225e+01
120423145147 6.000000e-02 1.087466e+00 1.087265e+00 2.971055e+00 1.465266e+01
120423145147 8.000000e-02 1.019236e+00 1.019027e+00 2.462443e+00 1.200772e+01
120423145147 1.000000e-01 9.455083e-01 9.453076e-01 1.910052e+00 9.882488e+00
120423145147 1.200000e-01 8.704528e-01 8.702730e-01 1.476531e+00 8.173556e+00
120423145147 1.400000e-01 7.970208e-01 7.968698e-01 1.252179e+00 6.795354e+00
120423145147 1.600000e-01 7.271336e-01 7.270160e-01 1.260928e+00 5.679669e+00
120423145147 1.800000e-01 6.619182e-01 6.618363e-01 1.477015e+00 4.772861e+00
120423145147 2.000000e-01 6.019238e-01 6.018790e-01 1.845158e+00 4.032840e+00
120423145147 2.200000e-01 5.472996e-01 5.472925e-01 2.299326e+00 3.426495e+00
120423145147 2.400000e-01 4.979316e-01 4.979616e-01 2.777077e+00 2.927664e+00
120423145147 2.600000e-01 4.535432e-01 4.536089e-01 3.228124e+00 2.515592e+00
120423145147 2.800000e-01 4.137677e-01 4.138668e-01 3.617412e+00 2.173753e+00
120423145147 3.000000e-01 3.781979e-01 3.783271e-01 3.924282e+00 1.888944e+00
120423145147 3.200000e-01 3.464190e-01 3.465746e-01 4.139712e+00 1.650592e+00
120423145147 3.400000e-01 3.180294e-01 3.182076e-01 4.263204e+00 1.450208e+00
120423145147 3.600000e-01 2.926530e-01 2.928498e-01 4.300151e+00 1.280957e+00
120423145147 3.800000e-01 2.699448e-01 2.701566e-01 4.259838e+00 1.137327e+00
120423145147 4.000000e-01 2.495940e-01 2.498173e-01 4.153968e+00 1.014859e+00
120423145147 4.200000e-01 2.313229e-01 2.315547e-01 3.995508e+00 9.099353e-01
120423145147 4.400000e-01 2.148859e-01 2.151234e-01 3.797707e+00 8.196155e-01
120423145147 4.600000e-01 2.000669e-01 2.003078e-01 3.573239e+00 7.415006e-01
120423145147 4.800000e-01 1.866763e-01 1.869185e-01 3.333498e+00 6.736278e-01
120423145147 5.000000e-01 1.745482e-01 1.747900e-01 3.088110e+00 6.143857e-01
120423145147 5.200000e-01 1.635379e-01 1.637779e-01 2.844687e+00 5.624468e-01
120423145147 5.400000e-01 1.535189e-01 1.537558e-01 2.608833e+00 5.167138e-01
120423145147 5.600000e-01 1.443807e-01 1.446136e-01 2.384346e+00 4.762763e-01
120423145147 5.800000e-01 1.360269e-01 1.362549e-01 2.173536e+00 4.403761e-01
120423145147 6.000000e-01 1.283732e-01 1.285957e-01 1.977588e+00 4.083795e-01
120423145147 6.200000e-01 1.213454e-01 1.215620e-01 1.796891e+00 3.797548e-01
120423145147 6.400000e-01 1.148789e-01 1.150891e-01 1.631307e+00 3.540543e-01
120423145147 6.600000e-01 1.089165e-01 1.091202e-01 1.480360e+00 3.308997e-01
120423145147 6.800000e-01 1.034081e-01 1.036051e-01 1.343359e+00 3.099698e-01
120423145147 7.000000e-01 9.830938e-02 9.849961e-02 1.219469e+00 2.909912e-01
120423145147 7.200000e-01 9.358118e-02 9.376461e-02 1.107756e+00 2.737303e-01
120423145147 7.400000e-01 8.918880e-02 8.936545e-02 1.007225e+00 2.579867e-01
120423145147 7.600000e-01 8.510143e-02 8.527136e-02 9.168561e-01 2.435878e-01
120423145147 7.800000e-01 8.129165e-02 8.145494e-02 8.356310e-01 2.303846e-01
120423145147 8.000000e-01 7.773501e-02 7.789176e-02 7.625691e-01 2.182479e-01
120423145147 8.200000e-01 7.440965e-02 7.455998e-02 6.967498e-01 2.070654e-01
120423145147 8.400000e-01 7.129602e-02 7.144004e-02 6.373306e-01 1.967390e-01
120423145147 8.600000e-01 6.837654e-02 6.851439e-02 5.835577e-01 1.871829e-01
120423145147 8.800000e-01 6.563542e-02 6.576723e-02 5.347705e-01 1.783218e-01
120423145147 9.000000e-01 6.305843e-02 6.318433e-02 4.904011e-01 1.700892e-01
120423145147 9.200000e-01 6.063271e-02 6.075285e-02 4.499699e-01 1.624266e-01
120423145147 9.400000e-01 5.834665e-02 5.846117e-02 4.130775e-01 1.552820e-01
120423145147 9.600000e-01 5.618971e-02 5.629875e-02 3.793947e-01 1.486093e-01
120423145147 9.800000e-01 5.415232e-02 5.425603e-02 3.486505e-01 1.423673e-01
120423145147 1.000000e+00 5.222579e-02 5.232431e-02 3.206195e-01 1.365194e-01
120423145147 1.020000e+00 5.040220e-02 5.049566e-02 2.951095e-01 1.310328e-01
120423145147 1.040000e+00 4.867432e-02 4.876287e-02 2.719504e-01 1.258779e-01
120423145147 1.060000e+00 4.703554e-02 4.711931e-02 2.509849e-01 1.210282e-01
120423145147 1.080000e+00 4.547982e-02 4.555894e-02 2.320618e-01 1.164599e-01
120423145147 1.100000e+00 4.400161e-02 4.407622e-02 2.150323e-01 1.121513e-01
120423145147 1.120000e+00 4.259583e-02 4.266605e-02 1.997480e-01 1.080829e-01
120423145147 1.140000e+00 4.125779e-02 4.132376e-02 1.860613e-01 1.042371e-01
120423145147 1.160000e+00 3.998319e-02 4.004503e-02 1.738269e-01 1.005976e-01
120423145147 1.180000e+00 3.876807e-02 3.882589e-02 1.629036e-01 9.714987e-02
120423145147 1.200000e+00 3.760875e-02 3.766269e-02 1.531567e-01 9.388047e-02
120423145147 1.220000e+00 3.650185e-02 3.655202e-02 1.444594e-01 9.077721e-02
120423145147 1.240000e+00 3.544424e-02 3.549076e-02 1.366946e-01 8.782889e-02
120423145147 1.260000e+00 3.443302e-02 3.447599e-02 1.297551e-01 8.502526e-02
120423145147 1.280000e+00 3.346549e-02 3.350504e-02 1.235443e-01 8.235692e-02
120423145147 1.300000e+00 3.253916e-02 3.257539e-02 1.179758e-01 7.981520e-02
120423145147 1.320000e+00 3.165170e-02 3.168472e-02 1.129729e-01 7.739214e-02
120423145147 1.340000e+00 3.080096e-02 3.083087e-02 1.084679e-01 7.508040e-02
120423145147 1.360000e+00 2.998492e-02 3.001182e-02 1.044014e-01 7.287318e-02
120423145147 1.380000e+00 2.920170e-02 2.922569e-02 1.007217e-01 7.076423e-02
120423145147 1.400000e+00 2.844956e-02 2.847074e-02 9.738337e-02 6.874773e-02
120423145147 1.420000e+00 2.772686e-02 2.774531e-02 9.434688e-02 6.681831e-02
120423145147 1.440000e+00 2.703207e-02 2.704789e-02 9.157785e-02 6.497097e-02
120423145147 1.460000e+00 2.636376e-02 2.637704e-02 8.904628e-02 6.320108e-02
120423145147 1.480000e+00 2.572059e-02 2.573141e-02 8.672602e-02 6.150432e-02
120423145147 1.500000e+00 2.510131e-02 2.510975e-02 8.459421e-02 5.987669e-02
120423145147 1.520000e+00 2.450473e-02 2.451087e-02 8.263090e-02 5.831443e-02
120423145147 1.540000e+00 2.392975e-02 2.393367e-02 8.081858e-02 5.681407e-02
120423145147 1.560000e+00 2.337533e-02 2.337711e-02 7.914190e-02 5.537235e-02
120423145147 1.580000e+00 2.284049e-02 2.284020e-02 7.758732e-02 5.398621e-02
120423145147 1.600000e+00 2.232432e-02 2.232203e-02 7.614294e-02 5.265281e-02
120423145147 1.620000e+00 2.182594e-02 2.182172e-02 7.479822e-02 5.136948e-02
120423145147 1.640000e+00 2.134455e-02 2.133846e-02 7.354380e-02 5.013372e-02
120423145147 1.660000e+00 2.087936e-02 2.087147e-02 7.237139e-02 4.894319e-02
120423145147 1.680000e+00 2.042966e-02 2.042003e-02 7.127358e-02 4.779568e-02
120423145147 1.700000e+00 1.999476e-02 1.998345e-02 7.024378e-02 4.668913e-02
120423145147 1.720000e+00 1.957400e-02 1.956108e-02 6.927607e-02 4.562159e-02
120423145147 1.740000e+00 1.916678e-02 1.915230e-02 6.836512e-02 4.459122e-02
120423145147 1.760000e+00 1.877252e-02 1.875652e-02 6.750617e-02 4.359631e-02
120423145147 1.780000e+00 1.839066e-02 1.837321e-02 6.669489e-02 4.263524e-02
120423145147 1.800000e+00 1.802069e-02 1.800184e-02 6.592738e-02 4.170646e-02
120423145147 1.820000e+00 1.766211e-02 1.764191e-02 6.520011e-02 4.080854e-02
120423145147 1.840000e+00 1.731446e-02 1.729295e-02 6.450988e-02 3.994011e-02
120423145147 1.860000e+00 1.697729e-02 1.695452e-02 6.385374e-02 3.909988e-02
120423145147 1.880000e+00 1.665018e-02 1.662619e-02 6.322905e-02 3.828662e-02
120423145147 1.900000e+00 1.633273e-02 1.630757e-02 6.263335e-02 3.749919e-02
120423145147 1.920000e+00 1.602456e-02 1.599827e-02 6.206443e-02 3.673649e-02
120423145147 1.940000e+00 1.572530e-02 1.569792e-02 6.152024e-02 3.599749e-02
120423145147 1.960000e+00 1.543462e-02 1.540619e-02 6.099889e-02 3.528121e-02
120423145147 1.980000e+00 1.515218e-02 1.512274e-02 6.049867e-02 3.458671e-02
120423145147 2.000000e+00 1.487768e-02 1.484726e-02 6.001798e-02 3.391311e-02
120424010011 2.000000e-02 1.184536e+00 1.184626e+00 -2.899869e+00 2.193671e+01
120424010011 4.000000e-02 1.144123e+00 1.144167e+00 -3.883851e+00 1.791741e+01
120424010011 6.000000e-02 1.086698e+00 1.086679e+00 -4.885049e+00 1.463856e+01
120424010011 8.000000e-02 1.018415e+00 1.018322e+00 -5.725109e+00 1.199450e+01
120424010011 1.000000e-01 9.446645e-01 9.444938e-01 -6.274549e+00 9.870225e+00
120424010011 1.200000e-01 8.696129e-01 8.693667e-01 -6.479743e+00 8.162267e+00
120424010011 1.400000e-01 7.962072e-01 7.958909e-01 -6.359580e+00 6.785038e+00
120424010011 1.600000e-01 7.263634e-01 7.259839e-01 -5.983656e+00 5.670302e+00
120424010011 1.800000e-01 6.612031e-01 6.607683e-01 -5.443716e+00 4.764405e+00
120424010011 2.000000e-01 6.012709e-01 6.007886e-01 -4.828401e+00 4.025245e+00
120424010011 2.200000e-01 5.467121e-01 5.461901e-01 -4.207356e+00 3.419703e+00
120424010011 2.400000e-01 4.974093e-01 4.968550e-01 -3.625799e+00 2.921612e+00
120424010011 2.600000e-01 4.530832e-01 4.525039e-01 -3.106894e+00 2.510214e+00
120424010011 2.800000e-01 4.133652e-01 4.127680e-01 -2.657805e+00 2.168981e+00
120424010011 3.000000e-01 3.778470e-01 3.772384e-01 -2.276013e+00 1.884710e+00
120424010011 3.200000e-01 3.461131e-01 3.454992e-01 -1.954167e+00 1.646831e+00
120424010011 3.400000e-01 3.177619e-01 3.171479e-01 -1.683178e+00 1.446857e+00
120424010011 3.600000e-01 2.924173e-01 2.918077e-01 -1.453944e+00 1.277960e+00
120424010011 3.800000e-01 2.697351e-01 2.691332e-01 -1.258220e+00 1.134632e+00
120424010011 4.000000e-01 2.494048e-01 2.488134e-01 -1.088990e+00 1.012420e+00
120424010011 4.200000e-01 2.311496e-01 2.305706e-01 -9.405432e-01 9.077142e-01
120424010011 4.400000e-01 2.147244e-01 2.141593e-01 -8.084155e-01 8.175790e-01
120424010011 4.600000e-01 1.999139e-01 1.993636e-01 -6.892341e-01 7.396206e-01
120424010011 4.800000e-01 1.865290e-01 1.859940e-01 -5.805369e-01 6.718808e-01
120424010011 5.000000e-01 1.744043e-01 1.738851e-01 -4.805668e-01 6.127518e-01
120424010011 5.200000e-01 1.633956e-01 1.628923e-01 -3.880611e-01 5.609094e-01
120424010011 5.400000e-01 1.533767e-01 1.528892e-01 -3.020674e-01 5.152589e-01
120424010011 5.600000e-01 1.442374e-01 1.437657e-01 -2.218139e-01 4.748919e-01
120424010011 5.800000e-01 1.358815e-01 1.354254e-01 -1.466405e-01 4.390521e-01
120424010011 6.000000e-01 1.282249e-01 1.277842e-01 -7.598050e-02 4.071074e-01
120424010011 6.200000e-01 1.211938e-01 1.207681e-01 -9.371855e-03 3.785274e-01
120424010011 6.400000e-01 1.147234e-01 1.143124e-01 5.351924e-02 3.528657e-01
120424010011 6.600000e-01 1.087568e-01 1.083603e-01 1.128762e-01 3.297448e-01
120424010011 6.800000e-01 1.032441e-01 1.028617e-01 1.687209e-01 3.088445e-01
120424010011 7.000000e-01 9.814085e-02 9.777227e-02 2.209201e-01 2.898920e-01
120424010011 7.200000e-01 9.340809e-02 9.305298e-02 2.692136e-01 2.726545e-01
120424010011 7.400000e-01 8.901113e-02 8.866918e-02 3.132601e-01 2.569319e-01
120424010011 7.600000e-01 8.491922e-02 8.459011e-02 3.526951e-01 2.425521e-01
120424010011 7.800000e-01 8.110496e-02 8.078837e-02 3.871847e-01 2.293665e-01
120424010011 8.000000e-01 7.754394e-02 7.723956e-02 4.164661e-01 2.172461e-01
120424010011 8.200000e-01 7.421432e-02 7.392183e-02 4.403683e-01 2.060789e-01
120424010011 8.400000e-01 7.109655e-02 7.081563e-02 4.588149e-01 1.957669e-01
120424010011 8.600000e-01 6.817308e-02 6.790342e-02 4.718176e-01 1.862245e-01
120424010011 8.800000e-01 6.542811e-02 6.516940e-02 4.794698e-01 1.773764e-01
120424010011 9.000000e-01 6.284744e-02 6.259936e-02 4.819461e-01 1.691563e-01
120424010011 9.200000e-01 6.041820e-02 6.018045e-02 4.795105e-01 1.615058e-01
120424010011 9.400000e-01 5.812878e-02 5.790106e-02 4.725290e-01 1.543728e-01
120424010011 9.600000e-01 5.596865e-02 5.575065e-02 4.614793e-01 1.477113e-01
120424010011 9.800000e-01 5.392825e-02 5.371968e-02 4.469505e-01 1.414803e-01
120424010011 1.000000e+00 5.199887e-02 5.179944e-02 4.296279e-01 1.356430e-01
120424010011 1.020000e+00 5.017260e-02 4.998201e-02 4.102598e-01 1.301666e-01
120424010011 1.040000e+00 4.844221e-02 4.826016e-02 3.896099e-01 1.250217e-01
120424010011 1.060000e+00 4.680109e-02 4.662728e-02 3.684028e-01 1.201819e-01
120424010011 1.080000e+00 4.524318e-02 4.507733e-02 3.472731e-01 1.156233e-01
120424010011 1.100000e+00 4.376294e-02 4.360475e-02 3.267291e-01 1.113242e-01
120424010011 1.120000e+00 4.235529e-02 4.220446e-02 3.071351e-01 1.072653e-01
120424010011 1.140000e+00 4.101554e-02 4.087179e-02 2.887168e-01 1.034289e-01
120424010011 1.160000e+00 3.973937e-02 3.960244e-02 2.715800e-01 9.979870e-02
120424010011 1.180000e+00 3.852281e-02 3.839244e-02 2.557395e-01 9.636022e-02
120424010011 1.200000e+00 3.736220e-02 3.723813e-02 2.411480e-01 9.310003e-02
120424010011 1.220000e+00 3.625414e-02 3.613613e-02 2.277228e-01 9.000593e-02
120424010011 1.240000e+00 3.519550e-02 3.508332e-02 2.153650e-01 8.706671e-02
120424010011 1.260000e+00 3.418336e-02 3.407678e-02 2.039738e-01 8.427212e-02
120424010011 1.280000e+00 3.321504e-02 3.311385e-02 1.934542e-01 8.161273e-02
120424010011 1.300000e+00 3.228802e-02 3.219201e-02 1.837215e-01 7.907989e-02
120424010011 1.320000e+00 3.139998e-02 3.130895e-02 1.747019e-01 7.666561e-02
120424010011 1.340000e+00 3.054875e-02 3.046251e-02 1.663319e-01 7.436255e-02
120424010011 1.360000e+00 2.973232e-02 2.965069e-02 1.585572e-01 7.216391e-02
120424010011 1.380000e+00 2.894881e-02 2.887160e-02 1.513305e-01 7.006342e-02
120424010011 1.400000e+00 2.819647e-02 2.812350e-02 1.446099e-01 6.805528e-02
120424010011 1.420000e+00 2.747364e-02 2.740475e-02 1.383576e-01 6.613411e-02
120424010011 1.440000e+00 2.677881e-02 2.671383e-02 1.325385e-01 6.429490e-02
120424010011 1.460000e+00 2.611053e-02 2.604931e-02 1.271198e-01 6.253303e-02
120424010011 1.480000e+00 2.546747e-02 2.540986e-02 1.220702e-01 6.084417e-02
120424010011 1.500000e+00 2.484836e-02 2.479421e-02 1.173601e-01 5.922433e-02
120424010011 1.520000e+00 2.425203e-02 2.420119e-02 1.129612e-01 5.766975e-02
120424010011 1.540000e+00 2.367735e-02 2.362971e-02 1.088468e-01 5.617696e-02
120424010011 1.560000e+00 2.312330e-02 2.307871e-02 1.049916e-01 5.474268e-02
120424010011 1.580000e+00 2.258889e-02 2.254723e-02 1.013719e-01 5.336388e-02
120424010011 1.600000e+00 2.207320e-02 2.203434e-02 9.796575e-02 5.203771e-02
120424010011 1.620000e+00 2.157536e-02 2.153919e-02 9.475297e-02 5.076150e-02
120424010011 1.640000e+00 2.109454e-02 2.106095e-02 9.171502e-02 4.953276e-02
120424010011 1.660000e+00 2.062998e-02 2.059886e-02 8.883508e-02 4.834913e-02
120424010011 1.680000e+00 2.018095e-02 2.015220e-02 8.609795e-02 4.720842e-02
120424010011 1.700000e+00 1.974676e-02 1.972027e-02 8.348996e-02 4.610856e-02
120424010011 1.720000e+00 1.932676e-02 1.930244e-02 8.099889e-02 4.504760e-02
120424010011 1.740000e+00 1.892033e-02 1.889809e-02 7.861386e-02 4.402372e-02
120424010011 1.760000e+00 1.852688e-02 1.850664e-02 7.632518e-02 4.303519e-02
120424010011 1.780000e+00 1.814588e-02 1.812754e-02 7.412429e-02 4.208039e-02
120424010011 1.800000e+00 1.777679e-02 1.776028e-02 7.200360e-02 4.115780e-02
120424010011 1.820000e+00 1.741913e-02 1.740436e-02 6.995642e-02 4.026595e-02
120424010011 1.840000e+00 1.707241e-02 1.705932e-02 6.797685e-02 3.940350e-02
120424010011 1.860000e+00 1.673620e-02 1.672471e-02 6.605969e-02 3.856916e-02
120424010011 1.880000e+00 1.641007e-02 1.640011e-02 6.420036e-02 3.776169e-02
120424010011 1.900000e+00 1.609362e-02 1.608513e-02 6.239481e-02 3.697996e-02
120424010011 1.920000e+00 1.578646e-02 1.577938e-02 6.063948e-02 3.622287e-02
120424010011 1.940000e+00 1.548825e-02 1.548251e-02 5.893123e-02 3.548938e-02
120424010011 1.960000e+00 1.519862e-02 1.519417e-02 5.726728e-02 3.477852e-02
120424010011 1.980000e+00 1.491724e-02 1.491403e-02 5.564516e-02 3.408935e-02
120424010011 2.000000e+00 1.464382e-02 1.464178e-02 5.406271e-02 3.342100e-02
120424184237 2.000000e-02 1.184861e+00 1.185045e+00 -1.272398e+01 2.194448e+01
120424184237 4.000000e-02 1.144446e+00 1.144568e+00 -1.186670e+01 1.792482e+01
120424184237 6.000000e-02 1.086981e+00 1.087063e+00 -1.080247e+01 1.464522e+01
120424184237 8.000000e-02 1.018634e+00 1.018698e+00 -9.596635e+00 1.200021e+01
120424184237 1.000000e-01 9.448030e-01 9.448699e-01 -8.301678e+00 9.874939e+00
120424184237 1.200000e-01 8.696655e-01 8.697502e-01 -6.965864e+00 8.166043e+00
120424184237 1.400000e-01 7.961741e-01 7.962848e-01 -5.638708e+00 6.787984e+00
120424184237 1.600000e-01 7.262498e-01 7.263883e-01 -4.370814e+00 5.672554e+00
120424184237 1.800000e-01 6.610184e-01 6.611814e-01 -3.209717e+00 4.766100e+00
120424184237 2.000000e-01 6.010272e-01 6.012082e-01 -2.193946e+00 4.026512e+00
120424184237 2.200000e-01 5.464232e-01 5.466136e-01 -1.347959e+00 3.420651e+00
120424184237 2.400000e-01 4.970889e-01 4.972800e-01 -6.799965e-01 2.922329e+00
120424184237 2.600000e-01 4.527442e-01 4.529285e-01 -1.833295e-01 2.510767e+00
120424184237 2.800000e-01 4.130190e-01 4.131902e-01 1.601115e-01 2.169419e+00
120424184237 3.000000e-01 3.775025e-01 3.776566e-01 3.751922e-01 1.885069e+00
120424184237 3.200000e-01 3.457774e-01 3.459118e-01 4.893215e-01 1.647135e+00
120424184237 3.400000e-01 3.174398e-01 3.175538e-01 5.291460e-01 1.447122e+00
120424184237 3.600000e-01 2.921119e-01 2.922058e-01 5.184048e-01 1.278198e+00
120424184237 3.800000e-01 2.694480e-01 2.695228e-01 4.768551e-01 1.134850e+00
120424184237 4.000000e-01 2.491366e-01 2.491939e-01 4.200050e-01 1.012624e+00
120424184237 4.200000e-01 2.309000e-01 2.309415e-01 3.593532e-01 9.079081e-01
120424184237 4.400000e-01 2.144929e-01 2.145204e-01 3.028845e-01 8.177648e-01
120424184237 4.600000e-01 1.996994e-01 1.997145e-01 2.556534e-01 7.397996e-01
120424184237 4.800000e-01 1.863302e-01 1.863348e-01 2.203611e-01 6.720535e-01
120424184237 5.000000e-01 1.742200e-01 1.742156e-01 1.978880e-01 6.129185e-01
120424184237 5.200000e-01 1.632244e-01 1.632125e-01 1.877787e-01 5.610703e-01
120424184237 5.400000e-01 1.532172e-01 1.531991e-01 1.886851e-01 5.154142e-01
120424184237 5.600000e-01 1.440884e-01 1.440655e-01 1.987615e-01 4.750420e-01
120424184237 5.800000e-01 1.357418e-01 1.357152e-01 2.159930e-01 4.391977e-01
120424184237 6.000000e-01 1.280934e-01 1.280641e-01 2.384341e-01 4.072490e-01
120424184237 6.200000e-01 1.210695e-01 1.210385e-01 2.643520e-01 3.786657e-01
120424184237 6.400000e-01 1.146055e-01 1.145735e-01 2.922868e-01 3.530010e-01
120424184237 6.600000e-01 1.086447e-01 1.086123e-01 3.210560e-01 3.298776e-01
120424184237 6.800000e-01 1.031370e-01 1.031047e-01 3.497307e-01 3.089749e-01
120424184237 7.000000e-01 9.803834e-02 9.800663e-02 3.776051e-01 2.900201e-01
120424184237 7.200000e-01 9.330964e-02 9.327884e-02 4.041671e-01 2.727803e-01
120424184237 7.400000e-01 8.891634e-02 8.888672e-02 4.290736e-01 2.570552e-01
120424184237 7.600000e-01 8.482771e-02 8.479948e-02 4.521263e-01 2.426728e-01
120424184237 7.800000e-01 8.101642e-02 8.098974e-02 4.732469e-01 2.294844e-01
120424184237 8.000000e-01 7.745807e-02 7.743305e-02 4.924490e-01 2.173611e-01
120424184237 8.200000e-01 7.413088e-02 7.410759e-02 5.098085e-01 2.061906e-01
120424184237 8.400000e-01 7.101530e-02 7.099379e-02 5.254337e-01 1.958753e-01
120424184237 8.600000e-01 6.809383e-02 6.807412e-02 5.394393e-01 1.863293e-01
120424184237 8.800000e-01 6.535068e-02 6.533277e-02 5.519250e-01 1.774776e-01
120424184237 9.000000e-01 6.277165e-02 6.275554e-02 5.629613e-01 1.692538e-01
120424184237 9.200000e-01 6.034392e-02 6.032957e-02 5.725818e-01 1.615994e-01
120424184237 9.400000e-01 5.805587e-02 5.804326e-02 5.807822e-01 1.544625e-01
120424184237 9.600000e-01 5.589698e-02 5.588607e-02 5.875242e-01 1.477971e-01
120424184237 9.800000e-01 5.385770e-02 5.384844e-02 5.927452e-01 1.415620e-01
120424184237 1.000000e+00 5.192935e-02 5.192169e-02 5.963710e-01 1.357206e-01
120424184237 1.020000e+00 5.010401e-02 5.009790e-02 5.983322e-01 1.302402e-01
120424184237 1.040000e+00 4.837445e-02 4.836983e-02 5.985822e-01 1.250911e-01
120424184237 1.060000e+00 4.673407e-02 4.673090e-02 5.971143e-01 1.202470e-01
120424184237 1.080000e+00 4.517684e-02 4.517505e-02 5.939772e-01 1.156840e-01
120424184237 1.100000e+00 4.369720e-02 4.369675e-02 5.892844e-01 1.113806e-01
120424184237 1.120000e+00 4.229008e-02 4.229092e-02 5.832164e-01 1.073171e-01
120424184237 1.140000e+00 4.095080e-02 4.095287e-02 5.760129e-01 1.034759e-01
120424184237 1.160000e+00 3.967505e-02 3.967830e-02 5.679570e-01 9.984090e-02
120424184237 1.180000e+00 3.845888e-02 3.846326e-02 5.593503e-01 9.639753e-02
120424184237 1.200000e+00 3.729861e-02 3.730407e-02 5.504857e-01 9.313240e-02
120424184237 1.220000e+00 3.619086e-02 3.619737e-02 5.416206e-01 9.003335e-02
120424184237 1.240000e+00 3.513251e-02 3.514000e-02 5.329568e-01 8.708921e-02
120424184237 1.260000e+00 3.412065e-02 3.412909e-02 5.246293e-01 8.428977e-02
120424184237 1.280000e+00 3.315258e-02 3.316193e-02 5.167060e-01 8.162564e-02
120424184237 1.300000e+00 3.222582e-02 3.223603e-02 5.091957e-01 7.908818e-02
120424184237 1.320000e+00 3.133803e-02 3.134907e-02 5.020615e-01 7.666945e-02
120424184237 1.340000e+00 3.048706e-02 3.049889e-02 4.952362e-01 7.436210e-02
120424184237 1.360000e+00 2.967088e-02 2.968348e-02 4.886362e-01 7.215936e-02
120424184237 1.380000e+00 2.888763e-02 2.890095e-02 4.821724e-01 7.005496e-02
120424184237 1.400000e+00 2.813554e-02 2.814956e-02 4.757584e-01 6.804308e-02
120424184237 1.420000e+00 2.741298e-02 2.742767e-02 4.693145e-01 6.611834e-02
120424184237 1.440000e+00 2.671842e-02 2.673375e-02 4.627699e-01 6.427575e-02
120424184237 1.460000e+00 2.605042e-02 2.606637e-02 4.560634e-01 6.251066e-02
120424184237 1.480000e+00 2.540764e-02 2.542418e-02 4.491421e-01 6.081875e-02
120424184237 1.500000e+00 2.478881e-02 2.480593e-02 4.419611e-01 5.919601e-02
120424184237 1.520000e+00 2.419277e-02 2.421043e-02 4.344818e-01 5.763867e-02
120424184237 1.540000e+00 2.361839e-02 2.363658e-02 4.266708e-01 5.614326e-02
120424184237 1.560000e+00 2.306463e-02 2.308333e-02 4.184987e-01 5.470650e-02
120424184237 1.580000e+00 2.253052e-02 2.254971e-02 4.099399e-01 5.332534e-02
120424184237 1.600000e+00 2.201512e-02 2.203479e-02 4.009716e-01 5.199693e-02
120424184237 1.620000e+00 2.151758e-02 2.153771e-02 3.915733e-01 5.071860e-02
120424184237 1.640000e+00 2.103707e-02 2.105764e-02 3.817273e-01 4.948783e-02
120424184237 1.660000e+00 2.057282e-02 2.059382e-02 3.714186e-01 4.830229e-02
120424184237 1.680000e+00 2.012409e-02 2.014551e-02 3.606351e-01 4.715976e-02
120424184237 1.700000e+00 1.969021e-02 1.971203e-02 3.493684e-01 4.605817e-02
120424184237 1.720000e+00 1.927051e-02 1.929272e-02 3.376142e-01 4.499557e-02
120424184237 1.740000e+00 1.886439e-02 1.888698e-02 3.253740e-01 4.397013e-02
120424184237 1.760000e+00 1.847126e-02 1.849421e-02 3.126551e-01 4.298011e-02
120424184237 1.780000e+00 1.809056e-02 1.811387e-02 2.994729e-01 4.202390e-02
120424184237 1.800000e+00 1.772178e-02 1.774544e-02 2.858516e-01 4.109995e-02
120424184237 1.820000e+00 1.736442e-02 1.738842e-02 2.718253e-01 4.020682e-02
120424184237 1.840000e+00 1.701802e-02 1.704234e-02 2.574397e-01 3.934313e-02
120424184237 1.860000e+00 1.668212e-02 1.670676e-02 2.427527e-01 3.850759e-02
120424184237 1.880000e+00 1.635630e-02 1.638125e-02 2.278346e-01 3.769899e-02
120424184237 1.900000e+00 1.604016e-02 1.606541e-02 2.127685e-01 3.691616e-02
120424184237 1.920000e+00 1.573332e-02 1.575887e-02 1.976489e-01 3.615801e-02
120424184237 1.940000e+00 1.543541e-02 1.546125e-02 1.825803e-01 3.542350e-02
120424184237 1.960000e+00 1.514609e-02 1.517221e-02 1.676742e-01 3.471166e-02
120424184237 1.980000e+00 1.486503e-02 1.489142e-02 1.530458e-01 3.402155e-02
120424184237 2.000000e+00 1.459192e-02 1.461858e-02 1.388096e-01 3.335230e-02
120425044658 2.000000e-02 1.184726e+00 1.184667e+00 8.301304e+00 2.193842e+01
120425044658 4.000000e-02 1.144335e+00 1.144263e+00 6.554706e+00 1.791889e+01
120425044658 6.000000e-02 1.086917e+00 1.086834e+00 4.453158e+00 1.463984e+01
120425044658 8.000000e-02 1.018630e+00 1.018535e+00 2.520672e+00 1.199563e+01
120425044658 1.000000e-01 9.448649e-01 9.447560e-01 1.034070e+00 9.871231e+00
120425044658 1.200000e-01 8.697892e-01 8.696701e-01 5.090296e-02 8.163169e+00
120425044658 1.400000e-01 7.963507e-01 7.962269e-01 -5.013765e-01 6.785845e+00
120425044658 1.600000e-01 7.264671e-01 7.263451e-01 -7.445770e-01 5.671025e+00
120425044658 1.800000e-01 6.612625e-01 6.611487e-01 -7.986881e-01 4.765053e+00
120425044658 2.000000e-01 6.012843e-01 6.011841e-01 -7.585139e-01 4.025830e+00
120425044658 2.200000e-01 5.466800e-01 5.465978e-01 -6.887367e-01 3.420235e+00
120425044658 2.400000e-01 4.973341e-01 4.972731e-01 -6.280659e-01 2.922102e+00
120425044658 2.600000e-01 4.529688e-01 4.529311e-01 -5.960651e-01 2.510671e+00
120425044658 2.800000e-01 4.132163e-01 4.132032e-01 -5.995537e-01 2.169411e+00
120425044658 3.000000e-01 3.776685e-01 3.776804e-01 -6.376037e-01 1.885119e+00
120425044658 3.200000e-01 3.459099e-01 3.459465e-01 -7.050675e-01 1.647221e+00
120425044658 3.400000e-01 3.175386e-01 3.175990e-01 -7.948723e-01 1.447230e+00
120425044658 3.600000e-01 2.921780e-01 2.922607e-01 -8.994227e-01 1.278317e+00
120425044658 3.800000e-01 2.694832e-01 2.695865e-01 -1.011435e+00 1.134974e+00
120425044658 4.000000e-01 2.491434e-01 2.492655e-01 -1.124429e+00 1.012747e+00
120425044658 4.200000e-01 2.308812e-01 2.310201e-01 -1.232987e+00 9.080254e-01
120425044658 4.400000e-01 2.144513e-01 2.146052e-01 -1.332858e+00 8.178742e-01
120425044658 4.600000e-01 1.996378e-01 1.998049e-01 -1.420954e+00 7.398994e-01
120425044658 4.800000e-01 1.862514e-01 1.864301e-01 -1.495296e+00 6.721426e-01
120425044658 5.000000e-01 1.741267e-01 1.743154e-01 -1.554931e+00 6.129964e-01
120425044658 5.200000e-01 1.631190e-01 1.633161e-01 -1.599796e+00 5.611369e-01
120425044658 5.400000e-01 1.531020e-01 1.533063e-01 -1.630551e+00 5.154699e-01
120425044658 5.600000e-01 1.439654e-01 1.441757e-01 -1.648359e+00 4.750875e-01
120425044658 5.800000e-01 1.356130e-01 1.358282e-01 -1.654675e+00 4.392337e-01
120425044658 6.000000e-01 1.279604e-01 1.281795e-01 -1.651070e+00 4.072767e-01
120425044658 6.200000e-01 1.209338e-01 1.211559e-01 -1.639100e+00 3.786864e-01
120425044658 6.400000e-01 1.144684e-01 1.146928e-01 -1.620223e+00 3.530163e-01
120425044658 6.600000e-01 1.085072e-01 1.087333e-01 -1.595744e+00 3.298889e-01
120425044658 6.800000e-01 1.030002e-01 1.032272e-01 -1.566792e+00 3.089839e-01
120425044658 7.000000e-01 9.790296e-02 9.813046e-02 -1.534310e+00 2.900284e-01
120425044658 7.200000e-01 9.317641e-02 9.340394e-02 -1.499073e+00 2.727890e-01
120425044658 7.400000e-01 8.878586e-02 8.901301e-02 -1.461716e+00 2.570657e-01
120425044658 7.600000e-01 8.470050e-02 8.492690e-02 -1.422777e+00 2.426861e-01
120425044658 7.800000e-01 8.089289e-02 8.111825e-02 -1.382729e+00 2.295012e-01
120425044658 8.000000e-01 7.733857e-02 7.756261e-02 -1.342005e+00 2.173820e-01
120425044658 8.200000e-01 7.401567e-02 7.423817e-02 -1.301001e+00 2.062161e-01
120425044658 8.400000e-01 7.090462e-02 7.112536e-02 -1.260079e+00 1.959056e-01
120425044658 8.600000e-01 6.798782e-02 6.820664e-02 -1.219550e+00 1.863646e-01
120425044658 8.800000e-01 6.524946e-02 6.546622e-02 -1.179674e+00 1.775179e-01
120425044658 9.000000e-01 6.267531e-02 6.288987e-02 -1.140654e+00 1.692992e-01
120425044658 9.200000e-01 6.025250e-02 6.046475e-02 -1.102640e+00 1.616498e-01
120425044658 9.400000e-01 5.796939e-02 5.817924e-02 -1.065747e+00 1.545179e-01
120425044658 9.600000e-01 5.581544e-02 5.602282e-02 -1.030070e+00 1.478573e-01
120425044658 9.800000e-01 5.378109e-02 5.398592e-02 -9.956999e-01 1.416272e-01
120425044658 1.000000e+00 5.185762e-02 5.205986e-02 -9.627378e-01 1.357907e-01
120425044658 1.020000e+00 5.003712e-02 5.023671e-02 -9.313020e-01 1.303151e-01
120425044658 1.040000e+00 4.831233e-02 4.850926e-02 -9.015257e-01 1.251709e-01
120425044658 1.060000e+00 4.667667e-02 4.687091e-02 -8.735493e-01 1.203318e-01
120425044658 1.080000e+00 4.512407e-02 4.531560e-02 -8.475074e-01 1.157737e-01
120425044658 1.100000e+00 4.364898e-02 4.383781e-02 -8.235127e-01 1.114751e-01
120425044658 1.120000e+00 4.224633e-02 4.243244e-02 -8.016409e-01 1.074165e-01
120425044658 1.140000e+00 4.091141e-02 4.109483e-02 -7.819179e-01 1.035801e-01
120425044658 1.160000e+00 3.963994e-02 3.982067e-02 -7.643117e-01 9.994994e-02
120425044658 1.180000e+00 3.842792e-02 3.860598e-02 -7.487291e-01 9.651130e-02
120425044658 1.200000e+00 3.727171e-02 3.744712e-02 -7.350199e-01 9.325082e-02
120425044658 1.220000e+00 3.616790e-02 3.634068e-02 -7.229856e-01 9.015628e-02
120425044658 1.240000e+00 3.511338e-02 3.528356e-02 -7.123932e-01 8.721653e-02
120425044658 1.260000e+00 3.410522e-02 3.427283e-02 -7.029914e-01 8.442132e-02
120425044658 1.280000e+00 3.314076e-02 3.330581e-02 -6.945269e-01 8.176125e-02
120425044658 1.300000e+00 3.221747e-02 3.238001e-02 -6.867599e-01 7.922768e-02
120425044658 1.320000e+00 3.133305e-02 3.149310e-02 -6.794763e-01 7.681265e-02
120425044658 1.340000e+00 3.048533e-02 3.064291e-02 -6.724947e-01 7.450884e-02
120425044658 1.360000e+00 2.967230e-02 2.982745e-02 -6.656706e-01 7.230946e-02
120425044658 1.380000e+00 2.889207e-02 2.904483e-02 -6.588957e-01 7.020825e-02
120425044658 1.400000e+00 2.814291e-02 2.829331e-02 -6.520945e-01 6.819941e-02
120425044658 1.420000e+00 2.742317e-02 2.757124e-02 -6.452191e-01 6.627757e-02
120425044658 1.440000e+00 2.673132e-02 2.687710e-02 -6.382435e-01 6.443773e-02
120425044658 1.460000e+00 2.606594e-02 2.620946e-02 -6.311571e-01 6.267526e-02
120425044658 1.480000e+00 2.542568e-02 2.556697e-02 -6.239600e-01 6.098585e-02
120425044658 1.500000e+00 2.480929e-02 2.494839e-02 -6.166586e-01 5.936549e-02
120425044658 1.520000e+00 2.421558e-02 2.435252e-02 -6.092620e-01 5.781042e-02
120425044658 1.540000e+00 2.364345e-02 2.377827e-02 -6.017802e-01 5.631716e-02
120425044658 1.560000e+00 2.309186e-02 2.322459e-02 -5.942218e-01 5.488244e-02
120425044658 1.580000e+00 2.255983e-02 2.269051e-02 -5.865935e-01 5.350323e-02
120425044658 1.600000e+00 2.204644e-02 2.217510e-02 -5.788997e-01 5.217666e-02
120425044658 1.620000e+00 2.155082e-02 2.167750e-02 -5.711418e-01 5.090007e-02
120425044658 1.640000e+00 2.107215e-02 2.119689e-02 -5.633183e-01 4.967096e-02
120425044658 1.660000e+00 2.060967e-02 2.073249e-02 -5.554252e-01 4.848697e-02
120425044658 1.680000e+00 2.016265e-02 2.028359e-02 -5.474559e-01 4.734590e-02
120425044658 1.700000e+00 1.973039e-02 1.984948e-02 -5.394011e-01 4.624569e-02
120425044658 1.720000e+00 1.931226e-02 1.942954e-02 -5.312495e-01 4.518439e-02
120425044658 1.740000e+00 1.890763e-02 1.902313e-02 -5.229875e-01 4.416017e-02
120425044658 1.760000e+00 1.851593e-02 1.862968e-02 -5.145995e-01 4.317130e-02
120425044658 1.780000e+00 1.813660e-02 1.824863e-02 -5.060680e-01 4.221616e-02
120425044658 1.800000e+00 1.776913e-02 1.787948e-02 -4.973736e-01 4.129322e-02
120425044658 1.820000e+00 1.741302e-02 1.752171e-02 -4.884950e-01 4.040102e-02
120425044658 1.840000e+00 1.706781e-02 1.717487e-02 -4.794093e-01 3.953821e-02
120425044658 1.860000e+00 1.673304e-02 1.683851e-02 -4.700918e-01 3.870349e-02
120425044658 1.880000e+00 1.640830e-02 1.651221e-02 -4.605161e-01 3.789565e-02
120425044658 1.900000e+00 1.609318e-02 1.619556e-02 -4.506545e-01 3.711352e-02
120425044658 1.920000e+00 1.578731e-02 1.588819e-02 -4.404778e-01 3.635602e-02
120425044658 1.940000e+00 1.549032e-02 1.558973e-02 -4.299557e-01 3.562211e-02
120425044658 1.960000e+00 1.520188e-02 1.529984e-02 -4.190572e-01 3.491081e-02
120425044658 1.980000e+00 1.492164e-02 1.501819e-02 -4.077511e-01 3.422118e-02
120425044658 2.000000e+00 1.464929e-02 1.474446e-02 -3.960069e-01 3.355234e-02
120426115005 2.000000e-02 1.184581e+00 1.184593e+00 1.685429e+00 2.194324e+01
120426115005 4.000000e-02 1.144261e+00 1.144186e+00 2.003097e+00 1.792304e+01
120426115005 6.000000e-02 1.086907e+00 1.086749e+00 1.949408e+00 1.464333e+01
120426115005 8.000000e-02 1.018674e+00 1.018442e+00 1.485035e+00 1.199852e+01
120426115005 1.000000e-01 9.449528e-01 9.446569e-01 7.222871e-01 9.873599e+00
120426115005 1.200000e-01 8.699142e-01 8.695646e-01 -1.682007e-01 8.165095e+00
120426115005 1.400000e-01 7.965065e-01 7.961134e-01 -1.030647e+00 6.787399e+00
120426115005 1.600000e-01 7.266475e-01 7.262215e-01 -1.758536e+00 5.672266e+00
120426115005 1.800000e-01 6.614615e-01 6.610133e-01 -2.299081e+00 4.766034e+00
120426115005 2.000000e-01 6.014962e-01 6.010355e-01 -2.642439e+00 4.026598e+00
120426115005 2.200000e-01 5.468998e-01 5.464353e-01 -2.806653e+00 3.420830e+00
120426115005 2.400000e-01 4.975577e-01 4.970963e-01 -2.824062e+00 2.922556e+00
120426115005 2.600000e-01 4.531932e-01 4.527400e-01 -2.731309e+00 2.511011e+00
120426115005 2.800000e-01 4.134391e-01 4.129980e-01 -2.563102e+00 2.169656e+00
120426115005 3.000000e-01 3.778881e-01 3.774617e-01 -2.349067e+00 1.885286e+00
120426115005 3.200000e-01 3.461254e-01 3.457152e-01 -2.112795e+00 1.647321e+00
120426115005 3.400000e-01 3.177493e-01 3.173561e-01 -1.872184e+00 1.447273e+00
120426115005 3.600000e-01 2.923835e-01 2.920078e-01 -1.640297e+00 1.278311e+00
120426115005 3.800000e-01 2.696834e-01 2.693251e-01 -1.426187e+00 1.134924e+00
120426115005 4.000000e-01 2.493381e-01 2.489970e-01 -1.235479e+00 1.012658e+00
120426115005 4.200000e-01 2.310703e-01 2.307459e-01 -1.070788e+00 9.079023e-01
120426115005 4.400000e-01 2.146346e-01 2.143264e-01 -9.321782e-01 8.177214e-01
120426115005 4.600000e-01 1.998153e-01 1.995226e-01 -8.177688e-01 7.397210e-01
120426115005 4.800000e-01 1.864229e-01 1.861452e-01 -7.244679e-01 6.719428e-01
120426115005 5.000000e-01 1.742920e-01 1.740286e-01 -6.486857e-01 6.127790e-01
120426115005 5.200000e-01 1.632780e-01 1.630282e-01 -5.868956e-01 5.609056e-01
120426115005 5.400000e-01 1.532547e-01 1.530179e-01 -5.359756e-01 5.152278e-01
120426115005 5.600000e-01 1.441118e-01 1.438873e-01 -4.933465e-01 4.748373e-01
120426115005 5.800000e-01 1.357531e-01 1.355403e-01 -4.569664e-01 4.389776e-01
120426115005 6.000000e-01 1.280943e-01 1.278925e-01 -4.252524e-01 4.070164e-01
120426115005 6.200000e-01 1.210615e-01 1.208702e-01 -3.969793e-01 3.784230e-01
120426115005 6.400000e-01 1.145900e-01 1.144086e-01 -3.711814e-01 3.527506e-01
120426115005 6.600000e-01 1.086228e-01 1.084507e-01 -3.470745e-01 3.296215e-01
120426115005 6.800000e-01 1.031098e-01 1.029465e-01 -3.240019e-01 3.087150e-01
120426115005 7.000000e-01 9.800682e-02 9.785161e-02 -3.014073e-01 2.897582e-01
120426115005 7.200000e-01 9.327462e-02 9.312703e-02 -2.788306e-01 2.725177e-01
120426115005 7.400000e-01 8.887856e-02 8.873806e-02 -2.559175e-01 2.567934e-01
120426115005 7.600000e-01 8.478781e-02 8.465391e-02 -2.324306e-01 2.424130e-01
120426115005 7.800000e-01 8.097495e-02 8.084718e-02 -2.082506e-01 2.292274e-01
120426115005 8.000000e-01 7.741551e-02 7.729345e-02 -1.833641e-01 2.171078e-01
120426115005 8.200000e-01 7.408764e-02 7.397088e-02 -1.578399e-01 2.059417e-01
120426115005 8.400000e-01 7.097174e-02 7.085991e-02 -1.317995e-01 1.956311e-01
120426115005 8.600000e-01 6.805023e-02 6.794299e-02 -1.053887e-01 1.860904e-01
120426115005 8.800000e-01 6.530730e-02 6.520433e-02 -7.875551e-02 1.772441e-01
120426115005 9.000000e-01 6.272869e-02 6.262971e-02 -5.203622e-02 1.690259e-01
120426115005 9.200000e-01 6.030155e-02 6.020628e-02 -2.534972e-02 1.613771e-01
120426115005 9.400000e-01 5.801424e-02 5.792244e-02 1.201741e-03 1.542459e-01
120426115005 9.600000e-01 5.585620e-02 5.576764e-02 2.752719e-02 1.475861e-01
120426115005 9.800000e-01 5.381787e-02 5.373235e-02 5.353969e-02 1.413566e-01
120426115005 1.000000e+00 5.189055e-02 5.180786e-02 7.914932e-02 1.355208e-01
120426115005 1.020000e+00 5.006629e-02 4.998626e-02 1.042584e-01 1.300457e-01
120426115005 1.040000e+00 4.833787e-02 4.826032e-02 1.287600e-01 1.249020e-01
120426115005 1.060000e+00 4.669866e-02 4.662345e-02 1.525409e-01 1.200632e-01
120426115005 1.080000e+00 4.514263e-02 4.506961e-02 1.754880e-01 1.155053e-01
120426115005 1.100000e+00 4.366423e-02 4.359325e-02 1.974974e-01 1.112069e-01
120426115005 1.120000e+00 4.225835e-02 4.218930e-02 2.184852e-01 1.071483e-01
120426115005 1.140000e+00 4.092032e-02 4.085307e-02 2.383967e-01 1.033120e-01
120426115005 1.160000e+00 3.964583e-02 3.958027e-02 2.572121e-01 9.968179e-02
120426115005 1.180000e+00 3.843092e-02 3.836693e-02 2.749498e-01 9.624310e-02
120426115005 1.200000e+00 3.727190e-02 3.720940e-02 2.916636e-01 9.298256e-02
120426115005 1.220000e+00 3.616540e-02 3.610429e-02 3.074375e-01 8.988797e-02
120426115005 1.240000e+00 3.510828e-02 3.504846e-02 3.223782e-01 8.694817e-02
120426115005 1.260000e+00 3.409763e-02 3.403904e-02 3.366065e-01 8.415293e-02
120426115005 1.280000e+00 3.313076e-02 3.307332e-02 3.502493e-01 8.149284e-02
120426115005 1.300000e+00 3.220518e-02 3.214881e-02 3.634334e-01 7.895927e-02
120426115005 1.320000e+00 3.131854e-02 3.126318e-02 3.762801e-01 7.654425e-02
120426115005 1.340000e+00 3.046870e-02 3.041429e-02 3.889023e-01 7.424046e-02
120426115005 1.360000e+00 2.965363e-02 2.960013e-02 4.014022e-01 7.204109e-02
120426115005 1.380000e+00 2.887146e-02 2.881880e-02 4.138706e-01 6.993991e-02
120426115005 1.400000e+00 2.812044e-02 2.806857e-02 4.263862e-01 6.793109e-02
120426115005 1.420000e+00 2.739891e-02 2.734780e-02 4.390160e-01 6.600927e-02
120426115005 1.440000e+00 2.670536e-02 2.665497e-02 4.518152e-01 6.416945e-02
120426115005 1.460000e+00 2.603835e-02 2.598863e-02 4.648273e-01 6.240700e-02
120426115005 1.480000e+00 2.539654e-02 2.534746e-02 4.780844e-01 6.071761e-02
120426115005 1.500000e+00 2.477866e-02 2.473019e-02 4.916066e-01 5.909727e-02
120426115005 1.520000e+00 2.418354e-02 2.413565e-02 5.054024e-01 5.754223e-02
120426115005 1.540000e+00 2.361006e-02 2.356273e-02 5.194675e-01 5.604901e-02
120426115005 1.560000e+00 2.305720e-02 2.301039e-02 5.337849e-01 5.461435e-02
120426115005 1.580000e+00 2.252396e-02 2.247765e-02 5.483246e-01 5.323520e-02
120426115005 1.600000e+00 2.200942e-02 2.196359e-02 5.630431e-01 5.190871e-02
120426115005 1.620000e+00 2.151272e-02 2.146735e-02 5.778835e-01 5.063222e-02
120426115005 1.640000e+00 2.103303e-02 2.098810e-02 5.927767e-01 4.940323e-02
120426115005 1.660000e+00 2.056959e-02 2.052508e-02 6.076417e-01 4.821938e-02
120426115005 1.680000e+00 2.012166e-02 2.007757e-02 6.223880e-01 4.707850e-02
120426115005 1.700000e+00 1.968856e-02 1.964486e-02 6.369180e-01 4.597849e-02
120426115005 1.720000e+00 1.926964e-02 1.922632e-02 6.511302e-01 4.491744e-02
120426115005 1.740000e+00 1.886429e-02 1.882134e-02 6.649226e-01 4.389350e-02
120426115005 1.760000e+00 1.847191e-02 1.842932e-02 6.781972e-01 4.290496e-02
120426115005 1.780000e+00 1.809197e-02 1.804972e-02 6.908637e-01 4.195019e-02
120426115005 1.800000e+00 1.772393e-02 1.768203e-02 7.028437e-01 4.102768e-02
120426115005 1.820000e+00 1.736731e-02 1.732574e-02 7.140732e-01 4.013599e-02
120426115005 1.840000e+00 1.702163e-02 1.698039e-02 7.245056e-01 3.927374e-02
120426115005 1.860000e+00 1.668646e-02 1.664553e-02 7.341121e-01 3.843967e-02
120426115005 1.880000e+00 1.636136e-02 1.632075e-02 7.428826e-01 3.763254e-02
120426115005 1.900000e+00 1.604594e-02 1.600564e-02 7.508237e-01 3.685122e-02
120426115005 1.920000e+00 1.573982e-02 1.569982e-02 7.579575e-01 3.609462e-02
120426115005 1.940000e+00 1.544262e-02 1.540293e-02 7.643189e-01 3.536169e-02
120426115005 1.960000e+00 1.515402e-02 1.511462e-02 7.699524e-01 3.465147e-02
120426115005 1.980000e+00 1.487367e-02 1.483457e-02 7.749095e-01 3.396303e-02
120426115005 2.000000e+00 1.460126e-02 1.456246e-02 7.792455e-01 3.329548e-02
120426223437 2.000000e-02 1.184145e+00 1.184781e+00 -6.785422e-01 2.194159e+01
120426223437 4.000000e-02 1.143618e+00 1.144395e+00 -2.957565e+00 1.792049e+01
120426223437 6.000000e-02 1.086093e+00 1.086978e+00 -5.003424e+00 1.464026e+01
120426223437 8.000000e-02 1.017731e+00 1.018682e+00 -6.608259e+00 1.199524e+01
120426223437 1.000000e-01 9.439202e-01 9.448971e-01 -7.710547e+00 9.870334e+00
120426223437 1.200000e-01 8.688265e-01 8.697950e-01 -8.342033e+00 8.161967e+00
120426223437 1.400000e-01 7.953920e-01 7.963270e-01 -8.580507e+00 6.784465e+00
120426223437 1.600000e-01 7.255283e-01 7.264147e-01 -8.519002e+00 5.669535e+00
120426223437 1.800000e-01 6.603543e-01 6.611850e-01 -8.247899e+00 4.763488e+00
120426223437 2.000000e-01 6.004128e-01 6.011865e-01 -7.844993e+00 4.024208e+00
120426223437 2.200000e-01 5.458485e-01 5.465673e-01 -7.370838e+00 3.418568e+00
120426223437 2.400000e-01 4.965438e-01 4.972117e-01 -6.868224e+00 2.920402e+00
120426223437 2.600000e-01 4.522198e-01 4.528415e-01 -6.364695e+00 2.508952e+00
120426223437 2.800000e-01 4.125078e-01 4.130882e-01 -5.876532e+00 2.167688e+00
120426223437 3.000000e-01 3.769995e-01 3.775432e-01 -5.412664e+00 1.883408e+00
120426223437 3.200000e-01 3.452793e-01 3.457903e-01 -4.977594e+00 1.645539e+00
120426223437 3.400000e-01 3.169451e-01 3.174270e-01 -4.573226e+00 1.445590e+00
120426223437 3.600000e-01 2.916205e-01 2.920762e-01 -4.199890e+00 1.276729e+00
120426223437 3.800000e-01 2.689606e-01 2.693924e-01 -3.856929e+00 1.133446e+00
120426223437 4.000000e-01 2.486543e-01 2.490642e-01 -3.543097e+00 1.011284e+00
120426223437 4.200000e-01 2.304243e-01 2.308138e-01 -3.256822e+00 9.066310e-01
120426223437 4.400000e-01 2.140251e-01 2.143955e-01 -2.996357e+00 8.165489e-01
120426223437 4.600000e-01 1.992407e-01 1.995932e-01 -2.759849e+00 7.386432e-01
120426223437 4.800000e-01 1.858818e-01 1.862172e-01 -2.545343e+00 6.709547e-01
120426223437 5.000000e-01 1.737828e-01 1.741021e-01 -2.350782e+00 6.118751e-01
120426223437 5.200000e-01 1.627991e-01 1.631030e-01 -2.174026e+00 5.600800e-01
120426223437 5.400000e-01 1.528045e-01 1.530938e-01 -2.012904e+00 5.144746e-01
120426223437 5.600000e-01 1.436887e-01 1.439642e-01 -1.865305e+00 4.741504e-01
120426223437 5.800000e-01 1.353554e-01 1.356177e-01 -1.729276e+00 4.383511e-01
120426223437 6.000000e-01 1.277205e-01 1.279703e-01 -1.603128e+00 4.064447e-01
120426223437 6.200000e-01 1.207102e-01 1.209481e-01 -1.485504e+00 3.779010e-01
120426223437 6.400000e-01 1.142598e-01 1.144863e-01 -1.375409e+00 3.522734e-01
120426223437 6.600000e-01 1.083124e-01 1.085281e-01 -1.272178e+00 3.291845e-01
120426223437 6.800000e-01 1.028180e-01 1.030233e-01 -1.175406e+00 3.083144e-01
120426223437 7.000000e-01 9.773237e-02 9.792779e-02 -1.084856e+00 2.893903e-01
120426223437 7.200000e-01 9.301649e-02 9.320243e-02 -1.000365e+00 2.721793e-01
120426223437 7.400000e-01 8.863572e-02 8.881260e-02 -9.217634e-01 2.564815e-01
120426223437 7.600000e-01 8.455932e-02 8.472755e-02 -8.488190e-01 2.421249e-01
120426223437 7.800000e-01 8.075993e-02 8.091989e-02 -7.812131e-01 2.289609e-01
120426223437 8.000000e-01 7.721315e-02 7.736522e-02 -7.185488e-01 2.168607e-01
120426223437 8.200000e-01 7.389716e-02 7.404172e-02 -6.603882e-01 2.057123e-01
120426223437 8.400000e-01 7.079243e-02 7.092987e-02 -6.063061e-01 1.954178e-01
120426223437 8.600000e-01 6.788140e-02 6.801211e-02 -5.559412e-01 1.858917e-01
120426223437 8.800000e-01 6.514833e-02 6.527267e-02 -5.090290e-01 1.770589e-01
120426223437 9.000000e-01 6.257900e-02 6.269734e-02 -4.654067e-01 1.688531e-01
120426223437 9.200000e-01 6.016058e-02 6.027328e-02 -4.249935e-01 1.612159e-01
120426223437 9.400000e-01 5.788148e-02 5.798887e-02 -3.877559e-01 1.540955e-01
120426223437 9.600000e-01 5.573119e-02 5.583359e-02 -3.536707e-01 1.474458e-01
120426223437 9.800000e-01 5.370016e-02 5.379789e-02 -3.226948e-01 1.412259e-01
120426223437 1.000000e+00 5.177973e-02 5.187308e-02 -2.947478e-01 1.353992e-01
120426223437 1.020000e+00 4.996200e-02 5.005123e-02 -2.697062e-01 1.299328e-01
120426223437 1.040000e+00 4.823974e-02 4.832513e-02 -2.474067e-01 1.247974e-01
120426223437 1.060000e+00 4.660637e-02 4.668817e-02 -2.276552e-01 1.199665e-01
120426223437 1.080000e+00 4.505586e-02 4.513432e-02 -2.102377e-01 1.154163e-01
120426223437 1.100000e+00 4.358268e-02 4.365803e-02 -1.949315e-01 1.111252e-01
120426223437 1.120000e+00 4.218175e-02 4.225421e-02 -1.815142e-01 1.070738e-01
120426223437 1.140000e+00 4.084841e-02 4.091819e-02 -1.697712e-01 1.032443e-01
120426223437 1.160000e+00 3.957835e-02 3.964567e-02 -1.595008e-01 9.962074e-02
120426223437 1.180000e+00 3.836763e-02 3.843267e-02 -1.505170e-01 9.618843e-02
120426223437 1.200000e+00 3.721259e-02 3.727553e-02 -1.426514e-01 9.293402e-02
120426223437 1.220000e+00 3.610985e-02 3.617086e-02 -1.357534e-01 8.984533e-02
120426223437 1.240000e+00 3.505628e-02 3.511554e-02 -1.296899e-01 8.691120e-02
120426223437 1.260000e+00 3.404900e-02 3.410665e-02 -1.243439e-01 8.412140e-02
120426223437 1.280000e+00 3.308531e-02 3.314150e-02 -1.196138e-01 8.146653e-02
120426223437 1.300000e+00 3.216273e-02 3.221760e-02 -1.154114e-01 7.893797e-02
120426223437 1.320000e+00 3.127894e-02 3.133262e-02 -1.116607e-01 7.652776e-02
120426223437 1.340000e+00 3.043179e-02 3.048439e-02 -1.082963e-01 7.422857e-02
120426223437 1.360000e+00 2.961926e-02 2.967090e-02 -1.052622e-01 7.203364e-02
120426223437 1.380000e+00 2.883949e-02 2.889028e-02 -1.025103e-01 6.993671e-02
120426223437 1.400000e+00 2.809073e-02 2.814077e-02 -9.999968e-02 6.793199e-02
120426223437 1.420000e+00 2.737135e-02 2.742073e-02 -9.769536e-02 6.601411e-02
120426223437 1.440000e+00 2.667982e-02 2.672863e-02 -9.556748e-02 6.417809e-02
120426223437 1.460000e+00 2.601472e-02 2.606304e-02 -9.359060e-02 6.241931e-02
120426223437 1.480000e+00 2.537472e-02 2.542262e-02 -9.174303e-02 6.073345e-02
120426223437 1.500000e+00 2.475855e-02 2.480610e-02 -9.000632e-02 5.911653e-02
120426223437 1.520000e+00 2.416504e-02 2.421231e-02 -8.836477e-02 5.756480e-02
120426223437 1.540000e+00 2.359309e-02 2.364014e-02 -8.680500e-02 5.607479e-02
120426223437 1.560000e+00 2.304167e-02 2.308854e-02 -8.531565e-02 5.464324e-02
120426223437 1.580000e+00 2.250979e-02 2.255655e-02 -8.388707e-02 5.326711e-02
120426223437 1.600000e+00 2.199654e-02 2.204322e-02 -8.251105e-02 5.194356e-02
120426223437 1.620000e+00 2.150105e-02 2.154771e-02 -8.118065e-02 5.066993e-02
120426223437 1.640000e+00 2.102252e-02 2.106918e-02 -7.988997e-02 4.944372e-02
120426223437 1.660000e+00 2.056016e-02 2.060687e-02 -7.863404e-02 4.826259e-02
120426223437 1.680000e+00 2.011326e-02 2.016004e-02 -7.740865e-02 4.712434e-02
120426223437 1.700000e+00 1.968113e-02 1.972802e-02 -7.621027e-02 4.602692e-02
120426223437 1.720000e+00 1.926313e-02 1.931015e-02 -7.503592e-02 4.496837e-02
120426223437 1.740000e+00 1.885863e-02 1.890581e-02 -7.388313e-02 4.394687e-02
120426223437 1.760000e+00 1.846707e-02 1.851442e-02 -7.274981e-02 4.296071e-02
120426223437 1.780000e+00 1.808789e-02 1.813544e-02 -7.163425e-02 4.200825e-02
120426223437 1.800000e+00 1.772058e-02 1.776834e-02 -7.053502e-02 4.108797e-02
120426223437 1.820000e+00 1.736464e-02 1.741262e-02 -6.945097e-02 4.019844e-02
120426223437 1.840000e+00 1.701960e-02 1.706782e-02 -6.838114e-02 3.933827e-02
120426223437 1.860000e+00 1.668503e-02 1.673349e-02 -6.732478e-02 3.850620e-02
120426223437 1.880000e+00 1.636049e-02 1.640921e-02 -6.628127e-02 3.770100e-02
120426223437 1.900000e+00 1.604560e-02 1.609458e-02 -6.525014e-02 3.692151e-02
120426223437 1.920000e+00 1.573997e-02 1.578922e-02 -6.423102e-02 3.616665e-02
120426223437 1.940000e+00 1.544323e-02 1.549276e-02 -6.322363e-02 3.543538e-02
120426223437 1.960000e+00 1.515506e-02 1.520486e-02 -6.222778e-02 3.472673e-02
120426223437 1.980000e+00 1.487510e-02 1.492518e-02 -6.124333e-02 3.403976e-02
120426223437 2.000000e+00 1.460307e-02 1.465343e-02 -6.027019e-02 3.337360e-02
120428030229 2.000000e-02 1.184178e+00 1.184758e+00 4.616779e+00 2.193678e+01
120428030229 4.000000e-02 1.143753e+00 1.144276e+00 2.452307e+00 1.791677e+01
120428030229 6.000000e-02 1.086297e+00 1.086774e+00 1.136047e-02 1.463748e+01
120428030229 8.000000e-02 1.017971e+00 1.018420e+00 -2.256008e+00 1.199322e+01
120428030229 1.000000e-01 9.441715e-01 9.446058e-01 -4.080591e+00 9.868899e+00
120428030229 1.200000e-01 8.690698e-01 8.695012e-01 -5.389144e+00 8.160970e+00
120428030229 1.400000e-01 7.956157e-01 7.960499e-01 -6.234209e+00 6.783793e+00
120428030229 1.600000e-01 7.257264e-01 7.261652e-01 -6.715033e+00 5.669104e+00
120428030229 1.800000e-01 6.605246e-01 6.609671e-01 -6.927751e+00 4.763237e+00
120428030229 2.000000e-01 6.005550e-01 6.009999e-01 -6.946328e+00 4.024090e+00
120428030229 2.200000e-01 5.459629e-01 5.464091e-01 -6.821806e+00 3.418545e+00
120428030229 2.400000e-01 4.966309e-01 4.970778e-01 -6.588382e+00 2.920444e+00
120428030229 2.600000e-01 4.522799e-01 4.527275e-01 -6.269901e+00 2.509032e+00
120428030229 2.800000e-01 4.125418e-01 4.129899e-01 -5.884481e+00 2.167786e+00
120428030229 3.000000e-01 3.770083e-01 3.774566e-01 -5.447231e+00 1.883508e+00
120428030229 3.200000e-01 3.452642e-01 3.457122e-01 -4.971719e+00 1.645629e+00
120428030229 3.400000e-01 3.169077e-01 3.173547e-01 -4.470741e+00 1.445661e+00
120428030229 3.600000e-01 2.915626e-01 2.920076e-01 -3.956655e+00 1.276778e+00
120428030229 3.800000e-01 2.688842e-01 2.693260e-01 -3.441336e+00 1.133470e+00
120428030229 4.000000e-01 2.485615e-01 2.489990e-01 -2.935825e+00 1.011282e+00
120428030229 4.200000e-01 2.303171e-01 2.307491e-01 -2.449833e+00 9.066044e-01
120428030229 4.400000e-01 2.139054e-01 2.143309e-01 -1.991272e+00 8.164991e-01
120428030229 4.600000e-01 1.991104e-01 1.995284e-01 -1.565960e+00 7.385717e-01
120428030229 4.800000e-01 1.857426e-01 1.861522e-01 -1.177575e+00 6.708631e-01
120428030229 5.000000e-01 1.736362e-01 1.740369e-01 -8.278309e-01 6.117650e-01
120428030229 5.200000e-01 1.626464e-01 1.630378e-01 -5.168109e-01 5.599529e-01
120428030229 5.400000e-01 1.526468e-01 1.530286e-01 -2.433618e-01 5.143321e-01
120428030229 5.600000e-01 1.435272e-01 1.438992e-01 -5.468099e-03 4.739941e-01
120428030229 5.800000e-01 1.351910e-01 1.355533e-01 1.994421e-01 4.381828e-01
120428030229 6.000000e-01 1.275539e-01 1.279066e-01 3.742617e-01 4.062661e-01
120428030229 6.200000e-01 1.205420e-01 1.208853e-01 5.220167e-01 3.777136e-01
120428030229 6.400000e-01 1.140907e-01 1.144247e-01 6.457072e-01 3.520788e-01
120428030229 6.600000e-01 1.081429e-01 1.084679e-01 7.481749e-01 3.289842e-01
120428030229 6.800000e-01 1.026486e-01 1.029647e-01 8.320083e-01 3.081096e-01
120428030229 7.000000e-01 9.756338e-02 9.787100e-02 8.994963e-01 2.891822e-01
120428030229 7.200000e-01 9.284825e-02 9.314764e-02 9.526282e-01 2.719690e-01
120428030229 7.400000e-01 8.846850e-02 8.875996e-02 9.931242e-01 2.562700e-01
120428030229 7.600000e-01 8.439334e-02 8.467719e-02 1.022479e+00 2.419131e-01
120428030229 7.800000e-01 8.059538e-02 8.087193e-02 1.042002e+00 2.287497e-01
120428030229 8.000000e-01 7.705018e-02 7.731975e-02 1.052851e+00 2.166509e-01
120428030229 8.200000e-01 7.373591e-02 7.399882e-02 1.056055e+00 2.055046e-01
120428030229 8.400000e-01 7.063302e-02 7.088958e-02 1.052545e+00 1.952130e-01
120428030229 8.600000e-01 6.772396e-02 6.797446e-02 1.043169e+00 1.856904e-01
120428030229 8.800000e-01 6.499297e-02 6.523767e-02 1.028715e+00 1.768616e-01
120428030229 9.000000e-01 6.242582e-02 6.266499e-02 1.009925e+00 1.686603e-01
120428030229 9.200000e-01 6.000968e-02 6.024355e-02 9.874977e-01 1.610279e-01
120428030229 9.400000e-01 5.773293e-02 5.796174e-02 9.620935e-01 1.539126e-01
120428030229 9.600000e-01 5.558507e-02 5.580901e-02 9.343246e-01 1.472682e-01
120428030229 9.800000e-01 5.355652e-02 5.377581e-02 9.047509e-01 1.410537e-01
120428030229 1.000000e+00 5.163861e-02 5.185342e-02 8.738716e-01 1.352324e-01
120428030229 1.020000e+00 4.982341e-02 5.003394e-02 8.421203e-01 1.297715e-01
120428030229 1.040000e+00 4.810372e-02 4.831012e-02 8.098624e-01 1.246416e-01
120428030229 1.060000e+00 4.647293e-02 4.667535e-02 7.773950e-01 1.198161e-01
120428030229 1.080000e+00 4.492500e-02 4.512359e-02 7.449509e-01 1.152712e-01
120428030229 1.100000e+00 4.345439e-02 4.364929e-02 7.127044e-01 1.109854e-01
120428030229 1.120000e+00 4.205603e-02 4.224737e-02 6.807800e-01 1.069391e-01
120428030229 1.140000e+00 4.072524e-02 4.091314e-02 6.492619e-01 1.031147e-01
120428030229 1.160000e+00 3.945772e-02 3.964230e-02 6.182040e-01 9.949593e-02
120428030229 1.180000e+00 3.824952e-02 3.843088e-02 5.876392e-01 9.606830e-02
120428030229 1.200000e+00 3.709696e-02 3.727521e-02 5.575887e-01 9.281842e-02
120428030229 1.220000e+00 3.599668e-02 3.617191e-02 5.280691e-01 8.973409e-02
120428030229 1.240000e+00 3.494555e-02 3.511785e-02 4.990984e-01 8.680414e-02
120428030229 1.260000e+00 3.394067e-02 3.411012e-02 4.707002e-01 8.401835e-02
120428030229 1.280000e+00 3.297935e-02 3.314604e-02 4.429069e-01 8.136733e-02
120428030229 1.300000e+00 3.205910e-02 3.222310e-02 4.157606e-01 7.884243e-02
120428030229 1.320000e+00 3.117761e-02 3.133899e-02 3.893130e-01 7.643571e-02
120428030229 1.340000e+00 3.033272e-02 3.049154e-02 3.636248e-01 7.413984e-02
120428030229 1.360000e+00 2.952242e-02 2.967875e-02 3.387625e-01 7.194806e-02
120428030229 1.380000e+00 2.874483e-02 2.889873e-02 3.147961e-01 6.985412e-02
120428030229 1.400000e+00 2.799822e-02 2.814974e-02 2.917954e-01 6.785222e-02
120428030229 1.420000e+00 2.728095e-02 2.743015e-02 2.698264e-01 6.593701e-02
120428030229 1.440000e+00 2.659150e-02 2.673843e-02 2.489472e-01 6.410352e-02
120428030229 1.460000e+00 2.592844e-02 2.607314e-02 2.292055e-01 6.234713e-02
120428030229 1.480000e+00 2.529042e-02 2.543295e-02 2.106357e-01 6.066354e-02
120428030229 1.500000e+00 2.467621e-02 2.481661e-02 1.932571e-01 5.904876e-02
120428030229 1.520000e+00 2.408463e-02 2.422293e-02 1.770733e-01 5.749906e-02
120428030229 1.540000e+00 2.351456e-02 2.365082e-02 1.620725e-01 5.601096e-02
120428030229 1.560000e+00 2.296499e-02 2.309923e-02 1.482283e-01 5.458124e-02
120428030229 1.580000e+00 2.243492e-02 2.256719e-02 1.355013e-01 5.320684e-02
120428030229 1.600000e+00 2.192344e-02 2.205377e-02 1.238418e-01 5.188494e-02
120428030229 1.620000e+00 2.142970e-02 2.155812e-02 1.131917e-01 5.061288e-02
120428030229 1.640000e+00 2.095286e-02 2.107942e-02 1.034873e-01 4.938817e-02
120428030229 1.660000e+00 2.049218e-02 2.061690e-02 9.466183e-02 4.820847e-02
120428030229 1.680000e+00 2.004692e-02 2.016983e-02 8.664703e-02 4.707159e-02
120428030229 1.700000e+00 1.961639e-02 1.973753e-02 7.937551e-02 4.597547e-02
120428030229 1.720000e+00 1.919995e-02 1.931934e-02 7.278184e-02 4.491817e-02
120428030229 1.740000e+00 1.879700e-02 1.891467e-02 6.680373e-02 4.389787e-02
120428030229 1.760000e+00 1.840694e-02 1.852292e-02 6.138268e-02 4.291285e-02
120428030229 1.780000e+00 1.802923e-02 1.814355e-02 5.646445e-02 4.196148e-02
120428030229 1.800000e+00 1.766336e-02 1.777604e-02 5.199923e-02 4.104224e-02
120428030229 1.820000e+00 1.730883e-02 1.741989e-02 4.794167e-02 4.015369e-02
120428030229 1.840000e+00 1.696517e-02 1.707465e-02 4.425073e-02 3.929447e-02
120428030229 1.860000e+00 1.663194e-02 1.673985e-02 4.088945e-02 3.846330e-02
120428030229 1.880000e+00 1.630872e-02 1.641509e-02 3.782472e-02 3.765894e-02
120428030229 1.900000e+00 1.599511e-02 1.609996e-02 3.502694e-02 3.688026e-02
120428030229 1.920000e+00 1.569073e-02 1.579409e-02 3.246968e-02 3.612617e-02
120428030229 1.940000e+00 1.539522e-02 1.549710e-02 3.012943e-02 3.539562e-02
120428030229 1.960000e+00 1.510824e-02 1.520867e-02 2.798524e-02 3.468765e-02
120428030229 1.980000e+00 1.482945e-02 1.492845e-02 2.601847e-02 3.400132e-02
120428030229 2.000000e+00 1.455856e-02 1.465613e-02 2.421252e-02 3.333576e-02
120428131301 2.000000e-02 1.184456e+00 1.185111e+00 -1.685101e+00 2.194957e+01
120428131301 4.000000e-02 1.144023e+00 1.144855e+00 -1.046333e+00 1.792916e+01
120428131301 6.000000e-02 1.086575e+00 1.087546e+00 -7.860315e-01 1.464925e+01
120428131301 8.000000e-02 1.018267e+00 1.019341e+00 -7.432843e-01 1.200419e+01
120428131301 1.000000e-01 9.444858e-01 9.456321e-01 -7.605716e-01 9.878933e+00
120428131301 1.200000e-01 8.694011e-01 8.705937e-01 -7.116218e-01 8.170002e+00
120428131301 1.400000e-01 7.959593e-01 7.971769e-01 -5.211314e-01 6.791812e+00
120428131301 1.600000e-01 7.260772e-01 7.273027e-01 -1.714549e-01 5.676152e+00
120428131301 1.800000e-01 6.608781e-01 6.620980e-01 3.069641e-01 4.769393e+00
120428131301 2.000000e-01 6.009085e-01 6.021125e-01 8.556750e-01 4.029458e+00
120428131301 2.200000e-01 5.463152e-01 5.474952e-01 1.409523e+00 3.423236e+00
120428131301 2.400000e-01 4.969821e-01 4.981318e-01 1.912528e+00 2.924564e+00
120428131301 2.600000e-01 4.526310e-01 4.537453e-01 2.326206e+00 2.512678e+00
120428131301 2.800000e-01 4.128937e-01 4.139689e-01 2.631311e+00 2.171041e+00
120428131301 3.000000e-01 3.773618e-01 3.783953e-01 2.825205e+00 1.886441e+00
120428131301 3.200000e-01 3.456198e-01 3.466099e-01 2.917163e+00 1.648295e+00
120428131301 3.400000e-01 3.172655e-01 3.182116e-01 2.923407e+00 1.448105e+00
120428131301 3.600000e-01 2.919223e-01 2.928244e-01 2.863002e+00 1.279033e+00
120428131301 3.800000e-01 2.692451e-01 2.701038e-01 2.754956e+00 1.135563e+00
120428131301 4.000000e-01 2.489228e-01 2.497391e-01 2.616454e+00 1.013236e+00
120428131301 4.200000e-01 2.306780e-01 2.314533e-01 2.461917e+00 9.084341e-01
120428131301 4.400000e-01 2.142652e-01 2.150010e-01 2.302624e+00 8.182188e-01
120428131301 4.600000e-01 1.994682e-01 2.001662e-01 2.146717e+00 7.401923e-01
120428131301 4.800000e-01 1.860977e-01 1.867597e-01 1.999472e+00 6.723938e-01
120428131301 5.000000e-01 1.739880e-01 1.746158e-01 1.863753e+00 6.132137e-01
120428131301 5.200000e-01 1.629945e-01 1.635898e-01 1.740564e+00 5.613264e-01
120428131301 5.400000e-01 1.529909e-01 1.535553e-01 1.629639e+00 5.156362e-01
120428131301 5.600000e-01 1.438669e-01 1.444021e-01 1.529959e+00 4.752342e-01
120428131301 5.800000e-01 1.355261e-01 1.360338e-01 1.440180e+00 4.393636e-01
120428131301 6.000000e-01 1.278844e-01 1.283659e-01 1.358915e+00 4.073919e-01
120428131301 6.200000e-01 1.208677e-01 1.213248e-01 1.284908e+00 3.787884e-01
120428131301 6.400000e-01 1.144115e-01 1.148455e-01 1.217106e+00 3.531063e-01
120428131301 6.600000e-01 1.084587e-01 1.088710e-01 1.154677e+00 3.299679e-01
120428131301 6.800000e-01 1.029592e-01 1.033512e-01 1.096996e+00 3.090525e-01
120428131301 7.000000e-01 9.786889e-02 9.824187e-02 1.043618e+00 2.900874e-01
120428131301 7.200000e-01 9.314855e-02 9.350371e-02 9.942434e-01 2.728391e-01
120428131301 7.400000e-01 8.876358e-02 8.910205e-02 9.486768e-01 2.571074e-01
120428131301 7.600000e-01 8.468321e-02 8.500605e-02 9.067844e-01 2.427201e-01
120428131301 7.800000e-01 8.088007e-02 8.118827e-02 8.684518e-01 2.295281e-01
120428131301 8.000000e-01 7.732974e-02 7.762423e-02 8.335483e-01 2.174025e-01
120428131301 8.200000e-01 7.401040e-02 7.429204e-02 8.019021e-01 2.062308e-01
120428131301 8.400000e-01 7.090250e-02 7.117210e-02 7.732891e-01 1.959152e-01
120428131301 8.600000e-01 6.798850e-02 6.824681e-02 7.474371e-01 1.863697e-01
120428131301 8.800000e-01 6.525261e-02 6.550035e-02 7.240417e-01 1.775191e-01
120428131301 9.000000e-01 6.268064e-02 6.291846e-02 7.027895e-01 1.692970e-01
120428131301 9.200000e-01 6.025973e-02 6.048825e-02 6.833816e-01 1.616447e-01
120428131301 9.400000e-01 5.797829e-02 5.819807e-02 6.655516e-01 1.545105e-01
120428131301 9.600000e-01 5.582579e-02 5.603738e-02 6.490742e-01 1.478480e-01
120428131301 9.800000e-01 5.379267e-02 5.399658e-02 6.337664e-01 1.416163e-01
120428131301 1.000000e+00 5.187027e-02 5.206696e-02 6.194807e-01 1.357786e-01
120428131301 1.020000e+00 5.005066e-02 5.024057e-02 6.060970e-01 1.303020e-01
120428131301 1.040000e+00 4.832663e-02 4.851017e-02 5.935137e-01 1.251571e-01
120428131301 1.060000e+00 4.669159e-02 4.686912e-02 5.816406e-01 1.203174e-01
120428131301 1.080000e+00 4.513948e-02 4.531138e-02 5.703943e-01 1.157590e-01
120428131301 1.100000e+00 4.366478e-02 4.383137e-02 5.596958e-01 1.114602e-01
120428131301 1.120000e+00 4.226241e-02 4.242399e-02 5.494690e-01 1.074015e-01
120428131301 1.140000e+00 4.092770e-02 4.108456e-02 5.396411e-01 1.035651e-01
120428131301 1.160000e+00 3.965634e-02 3.980874e-02 5.301424e-01 9.993502e-02
120428131301 1.180000e+00 3.844437e-02 3.859257e-02 5.209068e-01 9.649650e-02
120428131301 1.200000e+00 3.728813e-02 3.743235e-02 5.118723e-01 9.323618e-02
120428131301 1.220000e+00 3.618425e-02 3.632471e-02 5.029806e-01 9.014184e-02
120428131301 1.240000e+00 3.512959e-02 3.526648e-02 4.941773e-01 8.720229e-02
120428131301 1.260000e+00 3.412126e-02 3.425477e-02 4.854116e-01 8.440728e-02
120428131301 1.280000e+00 3.315656e-02 3.328687e-02 4.766358e-01 8.174739e-02
120428131301 1.300000e+00 3.223301e-02 3.236027e-02 4.678051e-01 7.921397e-02
120428131301 1.320000e+00 3.134828e-02 3.147265e-02 4.588771e-01 7.679906e-02
120428131301 1.340000e+00 3.050022e-02 3.062184e-02 4.498110e-01 7.449531e-02
120428131301 1.360000e+00 2.968682e-02 2.980581e-02 4.405678e-01 7.229593e-02
120428131301 1.380000e+00 2.890621e-02 2.902269e-02 4.311099e-01 7.019468e-02
120428131301 1.400000e+00 2.815663e-02 2.827072e-02 4.214004e-01 6.818572e-02
120428131301 1.420000e+00 2.743645e-02 2.754826e-02 4.114037e-01 6.626371e-02
120428131301 1.440000e+00 2.674415e-02 2.685377e-02 4.010849e-01 6.442363e-02
120428131301 1.460000e+00 2.607830e-02 2.618582e-02 3.904104e-01 6.266086e-02
120428131301 1.480000e+00 2.543755e-02 2.554307e-02 3.793480e-01 6.097109e-02
120428131301 1.500000e+00 2.482066e-02 2.492425e-02 3.678676e-01 5.935031e-02
120428131301 1.520000e+00 2.422645e-02 2.432818e-02 3.559416e-01 5.779477e-02
120428131301 1.540000e+00 2.365381e-02 2.375375e-02 3.435465e-01 5.630099e-02
120428131301 1.560000e+00 2.310170e-02 2.319992e-02 3.306637e-01 5.486570e-02
120428131301 1.580000e+00 2.256915e-02 2.266570e-02 3.172812e-01 5.348587e-02
120428131301 1.600000e+00 2.205523e-02 2.215019e-02 3.033956e-01 5.215864e-02
120428131301 1.620000e+00 2.155909e-02 2.165249e-02 2.890144e-01 5.088134e-02
120428131301 1.640000e+00 2.107991e-02 2.117181e-02 2.741579e-01 4.965148e-02
120428131301 1.660000e+00 2.061691e-02 2.070735e-02 2.588622e-01 4.846670e-02
120428131301 1.680000e+00 2.016937e-02 2.025840e-02 2.431809e-01 4.732481e-02
120428131301 1.700000e+00 1.973661e-02 1.982427e-02 2.271873e-01 4.622373e-02
120428131301 1.720000e+00 1.931798e-02 1.940430e-02 2.109755e-01 4.516152e-02
120428131301 1.740000e+00 1.891286e-02 1.899789e-02 1.946598e-01 4.413636e-02
120428131301 1.760000e+00 1.852068e-02 1.860444e-02 1.783731e-01 4.314652e-02
120428131301 1.780000e+00 1.814089e-02 1.822342e-02 1.622635e-01 4.219038e-02
120428131301 1.800000e+00 1.777296e-02 1.785429e-02 1.464883e-01 4.126642e-02
120428131301 1.820000e+00 1.741642e-02 1.749656e-02 1.312065e-01 4.037319e-02
120428131301 1.840000e+00 1.707078e-02 1.714978e-02 1.165710e-01 3.950935e-02
120428131301 1.860000e+00 1.673560e-02 1.681348e-02 1.027189e-01 3.867361e-02
120428131301 1.880000e+00 1.641047e-02 1.648726e-02 8.976427e-02 3.786477e-02
120428131301 1.900000e+00 1.609499e-02 1.617070e-02 7.779152e-02 3.708168e-02
120428131301 1.920000e+00 1.578878e-02 1.586343e-02 6.685234e-02 3.632326e-02
120428131301 1.940000e+00 1.549147e-02 1.556509e-02 5.696506e-02 3.558848e-02
120428131301 1.960000e+00 1.520273e-02 1.527533e-02 4.811702e-02 3.487639e-02
120428131301 1.980000e+00 1.492222e-02 1.499383e-02 4.026917e-02 3.418604e-02
120428131301 2.000000e+00 1.464963e-02 1.472027e-02 3.336198e-02 3.351657e-02
120429065739 2.000000e-02 1.184675e+00 1.185041e+00 1.656871e+01 2.194699e+01
120429065739 4.000000e-02 1.144350e+00 1.144699e+00 1.670714e+01 1.792680e+01
120429065739 6.000000e-02 1.086998e+00 1.087321e+00 1.579802e+01 1.464731e+01
120429065739 8.000000e-02 1.018779e+00 1.019065e+00 1.414102e+01 1.200278e+01
120429065739 1.000000e-01 9.450822e-01 9.453220e-01 1.208639e+01 9.878089e+00
120429065739 1.200000e-01 8.700747e-01 8.702594e-01 9.923366e+00 8.169709e+00
120429065739 1.400000e-01 7.967006e-01 7.968253e-01 7.844386e+00 6.792028e+00
120429065739 1.600000e-01 7.268745e-01 7.269381e-01 5.955065e+00 5.676815e+00
120429065739 1.800000e-01 6.617181e-01 6.617233e-01 4.299467e+00 4.770427e+00
120429065739 2.000000e-01 6.017772e-01 6.017295e-01 2.884372e+00 4.030779e+00
120429065739 2.200000e-01 5.471989e-01 5.471057e-01 1.697180e+00 3.424762e+00
120429065739 2.400000e-01 4.978683e-01 4.977375e-01 7.172567e-01 2.926217e+00
120429065739 2.600000e-01 4.535085e-01 4.533480e-01 -7.785738e-02 2.514391e+00
120429065739 2.800000e-01 4.137532e-01 4.135698e-01 -7.096983e-01 2.172757e+00
120429065739 3.000000e-01 3.781958e-01 3.779955e-01 -1.198085e+00 1.888112e+00
120429065739 3.200000e-01 3.464224e-01 3.462099e-01 -1.561170e+00 1.649886e+00
120429065739 3.400000e-01 3.180321e-01 3.178114e-01 -1.815731e+00 1.449591e+00
120429065739 3.600000e-01 2.926496e-01 2.924239e-01 -1.977459e+00 1.280398e+00
120429065739 3.800000e-01 2.699309e-01 2.697029e-01 -2.061185e+00 1.136798e+00
120429065739 4.000000e-01 2.495658e-01 2.493375e-01 -2.080989e+00 1.014337e+00
120429065739 4.200000e-01 2.312776e-01 2.310508e-01 -2.050152e+00 9.094046e-01
120429065739 4.400000e-01 2.148213e-01 2.145975e-01 -1.980967e+00 8.190635e-01
120429065739 4.600000e-01 1.999815e-01 1.997618e-01 -1.884440e+00 7.409187e-01
120429065739 4.800000e-01 1.865691e-01 1.863545e-01 -1.770007e+00 6.730102e-01
120429065739 5.000000e-01 1.744188e-01 1.742102e-01 -1.645348e+00 6.137288e-01
120429065739 5.200000e-01 1.633862e-01 1.631842e-01 -1.516341e+00 5.617488e-01
120429065739 5.400000e-01 1.533451e-01 1.531502e-01 -1.387192e+00 5.159740e-01
120429065739 5.600000e-01 1.441854e-01 1.439980e-01 -1.260695e+00 4.754948e-01
120429065739 5.800000e-01 1.358107e-01 1.356312e-01 -1.138558e+00 4.395536e-01
120429065739 6.000000e-01 1.281369e-01 1.279653e-01 -1.021736e+00 4.075174e-01
120429065739 6.200000e-01 1.210900e-01 1.209264e-01 -9.107219e-01 3.788547e-01
120429065739 6.400000e-01 1.146053e-01 1.144498e-01 -8.057615e-01 3.531182e-01
120429065739 6.600000e-01 1.086259e-01 1.084784e-01 -7.069971e-01 3.299296e-01
120429065739 6.800000e-01 1.031015e-01 1.029619e-01 -6.145515e-01 3.089682e-01
120429065739 7.000000e-01 9.798786e-02 9.785600e-02 -5.285675e-01 2.899607e-01
120429065739 7.200000e-01 9.324581e-02 9.312155e-02 -4.492178e-01 2.726734e-01
120429065739 7.400000e-01 8.884064e-02 8.872378e-02 -3.766947e-01 2.569061e-01
120429065739 7.600000e-01 8.474148e-02 8.463185e-02 -3.111851e-01 2.424862e-01
120429065739 7.800000e-01 8.092091e-02 8.081827e-02 -2.528375e-01 2.292648e-01
120429065739 8.000000e-01 7.735441e-02 7.725854e-02 -2.017282e-01 2.171126e-01
120429065739 8.200000e-01 7.402010e-02 7.393078e-02 -1.578349e-01 2.059171e-01
120429065739 8.400000e-01 7.089837e-02 7.081534e-02 -1.210238e-01 1.955802e-01
120429065739 8.600000e-01 6.797160e-02 6.789463e-02 -9.104919e-02 1.860160e-01
120429065739 8.800000e-01 6.522394e-02 6.515280e-02 -6.756368e-02 1.771490e-01
120429065739 9.000000e-01 6.264113e-02 6.257558e-02 -5.013490e-02 1.689125e-01
120429065739 9.200000e-01 6.021027e-02 6.015006e-02 -3.826295e-02 1.612479e-01
120429065739 9.400000e-01 5.791969e-02 5.786459e-02 -3.139647e-02 1.541028e-01
120429065739 9.600000e-01 5.575881e-02 5.570860e-02 -2.894588e-02 1.474311e-01
120429065739 9.800000e-01 5.371802e-02 5.367249e-02 -3.029429e-02 1.411915e-01
120429065739 1.000000e+00 5.178859e-02 5.174752e-02 -3.480770e-02 1.353470e-01
120429065739 1.020000e+00 4.996256e-02 4.992574e-02 -4.184584e-02 1.298648e-01
120429065739 1.040000e+00 4.823266e-02 4.819990e-02 -5.077500e-02 1.247151e-01
120429065739 1.060000e+00 4.659225e-02 4.656337e-02 -6.098236e-02 1.198714e-01
120429065739 1.080000e+00 4.503525e-02 4.501006e-02 -7.189079e-02 1.153097e-01
120429065739 1.100000e+00 4.355608e-02 4.353442e-02 -8.297188e-02 1.110083e-01
120429065739 1.120000e+00 4.214964e-02 4.213134e-02 -9.375578e-02 1.069475e-01
120429065739 1.140000e+00 4.081122e-02 4.079612e-02 -1.038366e-01 1.031097e-01
120429065739 1.160000e+00 3.953650e-02 3.952444e-02 -1.128739e-01 9.947858e-02
120429065739 1.180000e+00 3.832147e-02 3.831232e-02 -1.205915e-01 9.603947e-02
120429065739 1.200000e+00 3.716247e-02 3.715607e-02 -1.267740e-01 9.277895e-02
120429065739 1.220000e+00 3.605608e-02 3.605231e-02 -1.312642e-01 8.968475e-02
120429065739 1.240000e+00 3.499917e-02 3.499788e-02 -1.339601e-01 8.674565e-02
120429065739 1.260000e+00 3.398882e-02 3.398989e-02 -1.348142e-01 8.395136e-02
120429065739 1.280000e+00 3.302231e-02 3.302562e-02 -1.338327e-01 8.129242e-02
120429065739 1.300000e+00 3.209714e-02 3.210258e-02 -1.310772e-01 7.876016e-02
120429065739 1.320000e+00 3.121098e-02 3.121843e-02 -1.266656e-01 7.634658e-02
120429065739 1.340000e+00 3.036166e-02 3.037101e-02 -1.207730e-01 7.404431e-02
120429065739 1.360000e+00 2.954715e-02 2.955831e-02 -1.136292e-01 7.184654e-02
120429065739 1.380000e+00 2.876557e-02 2.877844e-02 -1.055124e-01 6.974699e-02
120429065739 1.400000e+00 2.801516e-02 2.802966e-02 -9.673642e-02 6.773985e-02
120429065739 1.420000e+00 2.729428e-02 2.731031e-02 -8.763147e-02 6.581974e-02
120429065739 1.440000e+00 2.660140e-02 2.661888e-02 -7.852062e-02 6.398168e-02
120429065739 1.460000e+00 2.593508e-02 2.595392e-02 -6.969488e-02 6.222103e-02
120429065739 1.480000e+00 2.529397e-02 2.531409e-02 -6.139219e-02 6.053351e-02
120429065739 1.500000e+00 2.467683e-02 2.469815e-02 -5.378412e-02 5.891511e-02
120429065739 1.520000e+00 2.408245e-02 2.410490e-02 -4.697251e-02 5.736210e-02
120429065739 1.540000e+00 2.350974e-02 2.353324e-02 -4.099528e-02 5.587099e-02
120429065739 1.560000e+00 2.295765e-02 2.298214e-02 -3.583842e-02 5.443855e-02
120429065739 1.580000e+00 2.242520e-02 2.245061e-02 -3.145096e-02 5.306171e-02
120429065739 1.600000e+00 2.191146e-02 2.193774e-02 -2.775941e-02 5.173762e-02
120429065739 1.620000e+00 2.141557e-02 2.144265e-02 -2.467995e-02 5.046361e-02
120429065739 1.640000e+00 2.093670e-02 2.096454e-02 -2.212737e-02 4.923717e-02
120429065739 1.660000e+00 2.047407e-02 2.050262e-02 -2.002100e-02 4.805595e-02
120429065739 1.680000e+00 2.002697e-02 2.005617e-02 -1.828797e-02 4.691773e-02
120429065739 1.700000e+00 1.959469e-02 1.962450e-02 -1.686461e-02 4.582043e-02
120429065739 1.720000e+00 1.917658e-02 1.920697e-02 -1.569665e-02 4.476209e-02
120429065739 1.740000e+00 1.877204e-02 1.880295e-02 -1.473858e-02 4.374089e-02
120429065739 1.760000e+00 1.838047e-02 1.841187e-02 -1.395275e-02 4.275508e-02
120429065739 1.780000e+00 1.800132e-02 1.803318e-02 -1.330826e-02 4.180304e-02
120429065739 1.800000e+00 1.763406e-02 1.766635e-02 -1.277988e-02 4.088323e-02
120429065739 1.820000e+00 1.727822e-02 1.731089e-02 -1.234711e-02 3.999419e-02
120429065739 1.840000e+00 1.693330e-02 1.696632e-02 -1.199331e-02 3.913456e-02
120429065739 1.860000e+00 1.659887e-02 1.663222e-02 -1.170493e-02 3.830304e-02
120429065739 1.880000e+00 1.627450e-02 1.630814e-02 -1.147099e-02 3.749842e-02
120429065739 1.900000e+00 1.595979e-02 1.599370e-02 -1.128249e-02 3.671952e-02
120429065739 1.920000e+00 1.565436e-02 1.568851e-02 -1.113210e-02 3.596526e-02
120429065739 1.940000e+00 1.535784e-02 1.539221e-02 -1.101378e-02 3.523460e-02
120429065739 1.960000e+00 1.506989e-02 1.510445e-02 -1.092253e-02 3.452655e-02
120429065739 1.980000e+00 1.479017e-02 1.482491e-02 -1.085421e-02 3.384019e-02
120429065739 2.000000e+00 1.451838e-02 1.455327e-02 -1.080536e-02 3.317463e-02


==> m0p006/t2p0data/WFLOW.dat <==
120423145147 5.000000e-02 1.136409e+00 1.136263e+00 2.868050e+00 1.922949e+01
120423145147 1.000000e-01 1.020788e+00 1.020609e+00 2.200538e+00 1.356830e+01
120423145147 1.500000e-01 8.827019e-01 8.825444e-01 1.201702e+00 9.538244e+00
120423145147 2.000000e-01 7.441951e-01 7.440956e-01 7.498825e-01 6.732272e+00
120423145147 2.500000e-01 6.182057e-01 6.181782e-01 1.062102e+00 4.791727e+00
120423145147 3.000000e-01 5.101430e-01 5.101884e-01 1.863302e+00 3.450055e+00
120423145147 3.500000e-01 4.207121e-01 4.208242e-01 2.739145e+00 2.519514e+00
120423145147 4.000000e-01 3.482229e-01 3.483896e-01 3.387617e+00 1.870249e+00
120423145147 4.500000e-01 2.900786e-01 2.902846e-01 3.689209e+00 1.413260e+00
120423145147 5.000000e-01 2.435945e-01 2.438245e-01 3.661479e+00 1.087958e+00
120423145147 5.500000e-01 2.063720e-01 2.066130e-01 3.391204e+00 8.532755e-01
120423145147 6.000000e-01 1.764203e-01 1.766624e-01 2.983475e+00 6.814277e-01
120423145147 6.500000e-01 1.521523e-01 1.523885e-01 2.529381e+00 5.535839e-01
120423145147 7.000000e-01 1.323309e-01 1.325565e-01 2.090476e+00 4.569239e-01
120423145147 7.500000e-01 1.160025e-01 1.162146e-01 1.698840e+00 3.826555e-01
120423145147 8.000000e-01 1.024347e-01 1.026318e-01 1.365925e+00 3.246914e-01
120423145147 8.500000e-01 9.106486e-02 9.124617e-02 1.091736e+00 2.787714e-01
120423145147 9.000000e-01 8.145886e-02 8.162444e-02 8.707252e-01 2.418774e-01
120423145147 9.500000e-01 7.328011e-02 7.343036e-02 6.950695e-01 2.118447e-01
120423145147 1.000000e+00 6.626575e-02 6.640129e-02 5.566274e-01 1.871000e-01
120423145147 1.050000e+00 6.020898e-02 6.033055e-02 4.480578e-01 1.664847e-01
120423145147 1.100000e+00 5.494583e-02 5.505420e-02 3.632598e-01 1.491348e-01
120423145147 1.150000e+00 5.034524e-02 5.044120e-02 2.973345e-01 1.343973e-01
120423145147 1.200000e+00 4.630165e-02 4.638599e-02 2.463427e-01 1.217729e-01
120423145147 1.250000e+00 4.272942e-02 4.280290e-02 2.070687e-01 1.108753e-01
120423145147 1.300000e+00 3.955853e-02 3.962189e-02 1.768757e-01 1.014020e-01
120423145147 1.350000e+00 3.673135e-02 3.678531e-02 1.536288e-01 9.311395e-02
120423145147 1.400000e+00 3.420014e-02 3.424538e-02 1.356408e-01 8.582019e-02
120423145147 1.450000e+00 3.192512e-02 3.196227e-02 1.216113e-01 7.936673e-02
120423145147 1.500000e+00 2.987290e-02 2.990257e-02 1.105582e-01 7.362838e-02
120423145147 1.550000e+00 2.801534e-02 2.803810e-02 1.017499e-01 6.850249e-02
120423145147 1.600000e+00 2.632858e-02 2.634496e-02 9.464487e-02 6.390427e-02
120423145147 1.650000e+00 2.479230e-02 2.480280e-02 8.884257e-02 5.976317e-02
120423145147 1.700000e+00 2.338909e-02 2.339417e-02 8.404593e-02 5.602009e-02
120423145147 1.750000e+00 2.210399e-02 2.210407e-02 8.003315e-02 5.262525e-02
120423145147 1.800000e+00 2.092407e-02 2.091955e-02 7.663729e-02 4.953642e-02
120423145147 1.850000e+00 1.983813e-02 1.982938e-02 7.373153e-02 4.671764e-02
120423145147 1.900000e+00 1.883641e-02 1.882378e-02 7.121858e-02 4.413808e-02
120423145147 1.950000e+00 1.791039e-02 1.789418e-02 6.902299e-02 4.177122e-02
120423145147 2.000000e+00 1.705260e-02 1.703311e-02 6.708571e-02 3.959414e-02
120423145147 2.050000e+00 1.625645e-02 1.623395e-02 6.536003e-02 3.758691e-02
120423145147 2.100000e+00 1.551617e-02 1.549091e-02 6.380867e-02 3.573220e-02
120423145147 2.150000e+00 1.482661e-02 1.479881e-02 6.240161e-02 3.401481e-02
120423145147 2.200000e+00 1.418321e-02 1.415310e-02 6.111448e-02 3.242142e-02
120423145147 2.250000e+00 1.358193e-02 1.354969e-02 5.992736e-02 3.094027e-02
120423145147 2.300000e+00 1.301914e-02 1.298496e-02 5.882386e-02 2.956100e-02
120423145147 2.350000e+00 1.249161e-02 1.245566e-02 5.779042e-02 2.827438e-02
120423145147 2.400000e+00 1.199643e-02 1.195886e-02 5.681577e-02 2.707224e-02
120423145147 2.450000e+00 1.153099e-02 1.149194e-02 5.589053e-02 2.594729e-02
120423145147 2.500000e+00 1.109295e-02 1.105255e-02 5.500684e-02 2.489301e-02
120423145147 2.550000e+00 1.068017e-02 1.063855e-02 5.415814e-02 2.390355e-02
120423145147 2.600000e+00 1.029075e-02 1.024801e-02 5.333892e-02 2.297366e-02
120423145147 2.650000e+00 9.922933e-03 9.879182e-03 5.254458e-02 2.209862e-02
120423145147 2.700000e+00 9.575143e-03 9.530476e-03 5.177127e-02 2.127417e-02
120423145147 2.750000e+00 9.245942e-03 9.200447e-03 5.101578e-02 2.049644e-02
120423145147 2.800000e+00 8.934019e-03 8.887778e-03 5.027544e-02 1.976194e-02
120423145147 2.850000e+00 8.638176e-03 8.591263e-03 4.954805e-02 1.906751e-02
120423145147 2.900000e+00 8.357318e-03 8.309803e-03 4.883179e-02 1.841025e-02
120423145147 2.950000e+00 8.090443e-03 8.042390e-03 4.812518e-02 1.778755e-02
120423145147 3.000000e+00 7.836630e-03 7.788099e-03 4.742705e-02 1.719699e-02
120423145147 3.050000e+00 7.595034e-03 7.546080e-03 4.673643e-02 1.663640e-02
120423145147 3.100000e+00 7.364878e-03 7.315550e-03 4.605260e-02 1.610375e-02
120423145147 3.150000e+00 7.145443e-03 7.095791e-03 4.537497e-02 1.559720e-02
120423145147 3.200000e+00 6.936071e-03 6.886136e-03 4.470315e-02 1.511507e-02
120423145147 3.250000e+00 6.736148e-03 6.685972e-03 4.403683e-02 1.465580e-02
120423145147 3.300000e+00 6.545112e-03 6.494731e-03 4.337582e-02 1.421795e-02
120423145147 3.350000e+00 6.362437e-03 6.311887e-03 4.272002e-02 1.380020e-02
120423145147 3.400000e+00 6.187640e-03 6.136953e-03 4.206939e-02 1.340133e-02
120423145147 3.450000e+00 6.020270e-03 5.969475e-03 4.142396e-02 1.302020e-02
120423145147 3.500000e+00 5.859909e-03 5.809034e-03 4.078380e-02 1.265578e-02
120423145147 3.550000e+00 5.706167e-03 5.655237e-03 4.014902e-02 1.230710e-02
120423145147 3.600000e+00 5.558681e-03 5.507721e-03 3.951974e-02 1.197324e-02
120423145147 3.650000e+00 5.417115e-03 5.366146e-03 3.889612e-02 1.165338e-02
120423145147 3.700000e+00 5.281152e-03 5.230195e-03 3.827833e-02 1.134674e-02
120423145147 3.750000e+00 5.150497e-03 5.099572e-03 3.766654e-02 1.105259e-02
120423145147 3.800000e+00 5.024876e-03 4.974000e-03 3.706093e-02 1.077026e-02
120423145147 3.850000e+00 4.904032e-03 4.853220e-03 3.646168e-02 1.049912e-02
120423145147 3.900000e+00 4.787721e-03 4.736990e-03 3.586897e-02 1.023857e-02
120423145147 3.950000e+00 4.675719e-03 4.625082e-03 3.528298e-02 9.988077e-03
120423145147 4.000000e+00 4.567813e-03 4.517283e-03 3.470387e-02 9.747116e-03
120423145147 4.050000e+00 4.463803e-03 4.413393e-03 3.413179e-02 9.515208e-03
120423145147 4.100000e+00 4.363503e-03 4.313224e-03 3.356690e-02 9.291899e-03
120423145147 4.150000e+00 4.266737e-03 4.216599e-03 3.300932e-02 9.076767e-03
120423145147 4.200000e+00 4.173338e-03 4.123351e-03 3.245919e-02 8.869413e-03
120423145147 4.250000e+00 4.083150e-03 4.033323e-03 3.191662e-02 8.669464e-03
120423145147 4.300000e+00 3.996027e-03 3.946368e-03 3.138170e-02 8.476566e-03
120423145147 4.350000e+00 3.911829e-03 3.862345e-03 3.085452e-02 8.290390e-03
120423145147 4.400000e+00 3.830426e-03 3.781125e-03 3.033516e-02 8.110624e-03
120423145147 4.450000e+00 3.751693e-03 3.702582e-03 2.982367e-02 7.936974e-03
120423145147 4.500000e+00 3.675515e-03 3.626598e-03 2.932012e-02 7.769162e-03
120423145147 4.550000e+00 3.601780e-03 3.553064e-03 2.882453e-02 7.606928e-03
120423145147 4.600000e+00 3.530383e-03 3.481873e-03 2.833693e-02 7.450024e-03
120423145147 4.650000e+00 3.461227e-03 3.412926e-03 2.785734e-02 7.298216e-03
120423145147 4.700000e+00 3.394216e-03 3.346130e-03 2.738575e-02 7.151284e-03
120423145147 4.750000e+00 3.329262e-03 3.281394e-03 2.692217e-02 7.009019e-03
120423145147 4.800000e+00 3.266281e-03 3.218634e-03 2.646658e-02 6.871223e-03
120423145147 4.850000e+00 3.205192e-03 3.157769e-03 2.601896e-02 6.737710e-03
120423145147 4.900000e+00 3.145919e-03 3.098723e-03 2.557926e-02 6.608300e-03
120423145147 4.950000e+00 3.088391e-03 3.041424e-03 2.514745e-02 6.482825e-03
120423145147 5.000000e+00 3.032537e-03 2.985802e-03 2.472348e-02 6.361127e-03
120423145147 5.050000e+00 2.978294e-03 2.931792e-03 2.430730e-02 6.243052e-03
120423145147 5.100000e+00 2.925599e-03 2.879332e-03 2.389883e-02 6.128457e-03
120423145147 5.150000e+00 2.874392e-03 2.828361e-03 2.349802e-02 6.017204e-03
120423145147 5.200000e+00 2.824618e-03 2.778824e-03 2.310478e-02 5.909163e-03
120423145147 5.250000e+00 2.776223e-03 2.730667e-03 2.271904e-02 5.804210e-03
120423145147 5.300000e+00 2.729155e-03 2.683838e-03 2.234071e-02 5.702227e-03
120423145147 5.350000e+00 2.683365e-03 2.638287e-03 2.196970e-02 5.603101e-03
120423145147 5.400000e+00 2.638808e-03 2.593969e-03 2.160593e-02 5.506724e-03
120423145147 5.450000e+00 2.595438e-03 2.550839e-03 2.124930e-02 5.412996e-03
120423145147 5.500000e+00 2.553213e-03 2.508854e-03 2.089970e-02 5.321817e-03
120423145147 5.550000e+00 2.512092e-03 2.467972e-03 2.055705e-02 5.233096e-03
120423145147 5.600000e+00 2.472037e-03 2.428156e-03 2.022122e-02 5.146743e-03
120423145147 5.650000e+00 2.433011e-03 2.389369e-03 1.989213e-02 5.062673e-03
120423145147 5.700000e+00 2.394977e-03 2.351573e-03 1.956965e-02 4.980805e-03
120423145147 5.750000e+00 2.357903e-03 2.314736e-03 1.925369e-02 4.901062e-03
120423145147 5.800000e+00 2.321755e-03 2.278824e-03 1.894413e-02 4.823370e-03
120423145147 5.850000e+00 2.286502e-03 2.243806e-03 1.864087e-02 4.747658e-03
120423145147 5.900000e+00 2.252115e-03 2.209653e-03 1.834379e-02 4.673858e-03
120423145147 5.950000e+00 2.218565e-03 2.176336e-03 1.805278e-02 4.601905e-03
120423145147 6.000000e+00 2.185824e-03 2.143827e-03 1.776773e-02 4.531736e-03
120423145147 6.050000e+00 2.153866e-03 2.112099e-03 1.748853e-02 4.463293e-03
120423145147 6.100000e+00 2.122666e-03 2.081128e-03 1.721506e-02 4.396518e-03
120423145147 6.150000e+00 2.092200e-03 2.050889e-03 1.694722e-02 4.331356e-03
120423145147 6.200000e+00 2.062444e-03 2.021359e-03 1.668490e-02 4.267755e-03
120423145147 6.250000e+00 2.033377e-03 1.992515e-03 1.642798e-02 4.205665e-03
120423145147 6.300000e+00 2.004975e-03 1.964336e-03 1.617636e-02 4.145036e-03
120423145147 6.350000e+00 1.977220e-03 1.936802e-03 1.592993e-02 4.085823e-03
120423145147 6.400000e+00 1.950091e-03 1.909891e-03 1.568858e-02 4.027981e-03
120423145147 6.450000e+00 1.923569e-03 1.883586e-03 1.545220e-02 3.971468e-03
120423145147 6.500000e+00 1.897635e-03 1.857867e-03 1.522070e-02 3.916241e-03
120423145147 6.550000e+00 1.872273e-03 1.832718e-03 1.499396e-02 3.862261e-03
120423145147 6.600000e+00 1.847465e-03 1.808120e-03 1.477189e-02 3.809491e-03
120423145147 6.650000e+00 1.823194e-03 1.784058e-03 1.455438e-02 3.757893e-03
120423145147 6.700000e+00 1.799445e-03 1.760516e-03 1.434133e-02 3.707433e-03
120423145147 6.750000e+00 1.776203e-03 1.737479e-03 1.413265e-02 3.658076e-03
120423145147 6.800000e+00 1.753453e-03 1.714931e-03 1.392825e-02 3.609790e-03
120423145147 6.850000e+00 1.731181e-03 1.692859e-03 1.372801e-02 3.562544e-03
120423145147 6.900000e+00 1.709373e-03 1.671250e-03 1.353186e-02 3.516306e-03
120423145147 6.950000e+00 1.688017e-03 1.650089e-03 1.333970e-02 3.471048e-03
120423145147 7.000000e+00 1.667099e-03 1.629365e-03 1.315144e-02 3.426742e-03
120423145147 7.050000e+00 1.646608e-03 1.609066e-03 1.296700e-02 3.383361e-03
120423145147 7.100000e+00 1.626531e-03 1.589178e-03 1.278627e-02 3.340878e-03
120423145147 7.150000e+00 1.606857e-03 1.569692e-03 1.260919e-02 3.299268e-03
120423145147 7.200000e+00 1.587576e-03 1.550595e-03 1.243566e-02 3.258507e-03
120423145147 7.250000e+00 1.568677e-03 1.531878e-03 1.226561e-02 3.218571e-03
120423145147 7.300000e+00 1.550149e-03 1.513530e-03 1.209896e-02 3.179438e-03
120423145147 7.350000e+00 1.531982e-03 1.495541e-03 1.193562e-02 3.141086e-03
120423145147 7.400000e+00 1.514167e-03 1.477902e-03 1.177552e-02 3.103493e-03
120423145147 7.450000e+00 1.496695e-03 1.460604e-03 1.161859e-02 3.066639e-03
120423145147 7.500000e+00 1.479557e-03 1.443636e-03 1.146475e-02 3.030505e-03
120423145147 7.550000e+00 1.462744e-03 1.426992e-03 1.131393e-02 2.995071e-03
120423145147 7.600000e+00 1.446247e-03 1.410662e-03 1.116606e-02 2.960318e-03
120423145147 7.650000e+00 1.430059e-03 1.394638e-03 1.102107e-02 2.926230e-03
120423145147 7.700000e+00 1.414172e-03 1.378913e-03 1.087889e-02 2.892788e-03
120423145147 7.750000e+00 1.398578e-03 1.363479e-03 1.073947e-02 2.859976e-03
120423145147 7.800000e+00 1.383269e-03 1.348328e-03 1.060272e-02 2.827778e-03
120423145147 7.850000e+00 1.368240e-03 1.333453e-03 1.046860e-02 2.796178e-03
120423145147 7.900000e+00 1.353482e-03 1.318849e-03 1.033705e-02 2.765161e-03
120423145147 7.950000e+00 1.338989e-03 1.304507e-03 1.020799e-02 2.734712e-03
120423145147 8.000000e+00 1.324754e-03 1.290421e-03 1.008138e-02 2.704817e-03
120424010011 5.000000e-02 1.135782e+00 1.135817e+00 -3.261692e+00 1.921410e+01
120424010011 1.000000e-01 1.020038e+00 1.019949e+00 -4.558595e+00 1.355391e+01
120424010011 1.500000e-01 8.819089e-01 8.816787e-01 -5.404768e+00 9.525472e+00
120424010011 2.000000e-01 7.434372e-01 7.430782e-01 -5.427120e+00 6.721364e+00
120424010011 2.500000e-01 6.175373e-01 6.170770e-01 -4.759159e+00 4.782692e+00
120424010011 3.000000e-01 5.095880e-01 5.090561e-01 -3.806517e+00 3.442739e+00
120424010011 3.500000e-01 4.202693e-01 4.196930e-01 -2.897774e+00 2.513681e+00
120424010011 4.000000e-01 3.478747e-01 3.472790e-01 -2.166014e+00 1.865632e+00
120424010011 4.500000e-01 2.898010e-01 2.892072e-01 -1.614975e+00 1.409595e+00
120424010011 5.000000e-01 2.433639e-01 2.427882e-01 -1.203435e+00 1.085012e+00
120424010011 5.500000e-01 2.061692e-01 2.056217e-01 -8.878592e-01 8.508583e-01
120424010011 6.000000e-01 1.762311e-01 1.757171e-01 -6.356947e-01 6.793950e-01
120424010011 6.500000e-01 1.519673e-01 1.514888e-01 -4.263228e-01 5.518310e-01
120424010011 7.000000e-01 1.321443e-01 1.317011e-01 -2.482830e-01 4.553762e-01
120424010011 7.500000e-01 1.158108e-01 1.154020e-01 -9.607190e-02 3.812594e-01
120424010011 8.000000e-01 1.022361e-01 1.018603e-01 3.241739e-02 3.234085e-01
120424010011 8.500000e-01 9.085849e-02 9.051388e-02 1.377586e-01 2.775741e-01
120424010011 9.000000e-01 8.124453e-02 8.092950e-02 2.202378e-01 2.407465e-01
120424010011 9.500000e-01 7.305805e-02 7.277091e-02 2.802169e-01 2.107669e-01
120424010011 1.000000e+00 6.603646e-02 6.577559e-02 3.182574e-01 1.860668e-01
120424010011 1.050000e+00 5.997313e-02 5.973699e-02 3.359939e-01 1.654904e-01
120424010011 1.100000e+00 5.470421e-02 5.449122e-02 3.371150e-01 1.481755e-01
120424010011 1.150000e+00 5.009871e-02 4.990725e-02 3.269930e-01 1.334703e-01
120424010011 1.200000e+00 4.605109e-02 4.587948e-02 3.109103e-01 1.208764e-01
120424010011 1.250000e+00 4.247566e-02 4.232223e-02 2.924362e-01 1.100079e-01
120424010011 1.300000e+00 3.930234e-02 3.916551e-02 2.731756e-01 1.005628e-01
120424010011 1.350000e+00 3.647344e-02 3.635174e-02 2.535274e-01 9.230212e-02
120424010011 1.400000e+00 3.394112e-02 3.383324e-02 2.335031e-01 8.503469e-02
120424010011 1.450000e+00 3.166553e-02 3.157023e-02 2.131883e-01 7.860650e-02
120424010011 1.500000e+00 2.961321e-02 2.952937e-02 1.928915e-01 7.289230e-02
120424010011 1.550000e+00 2.775596e-02 2.768256e-02 1.731138e-01 6.778941e-02
120424010011 1.600000e+00 2.606989e-02 2.600596e-02 1.544294e-01 6.321309e-02
120424010011 1.650000e+00 2.453461e-02 2.447929e-02 1.373418e-01 5.909283e-02
120424010011 1.700000e+00 2.313270e-02 2.308518e-02 1.221740e-01 5.536964e-02
120424010011 1.750000e+00 2.184916e-02 2.180871e-02 1.090274e-01 5.199379e-02
120424010011 1.800000e+00 2.067104e-02 2.063698e-02 9.780869e-02 4.892317e-02
120424010011 1.850000e+00 1.958711e-02 1.955882e-02 8.829739e-02 4.612185e-02
120424010011 1.900000e+00 1.858758e-02 1.856450e-02 8.021839e-02 4.355907e-02
120424010011 1.950000e+00 1.766392e-02 1.764553e-02 7.329740e-02 4.120834e-02
120424010011 2.000000e+00 1.680862e-02 1.679446e-02 6.729239e-02 3.904676e-02
120424010011 2.050000e+00 1.601509e-02 1.600473e-02 6.200552e-02 3.705443e-02
120424010011 2.100000e+00 1.527750e-02 1.527057e-02 5.728281e-02 3.521402e-02
120424010011 2.150000e+00 1.459071e-02 1.458686e-02 5.300803e-02 3.351038e-02
120424010011 2.200000e+00 1.395014e-02 1.394907e-02 4.909503e-02 3.193017e-02
120424010011 2.250000e+00 1.335172e-02 1.335315e-02 4.548044e-02 3.046169e-02
120424010011 2.300000e+00 1.279182e-02 1.279549e-02 4.211772e-02 2.909456e-02
120424010011 2.350000e+00 1.226719e-02 1.227288e-02 3.897244e-02 2.781961e-02
120424010011 2.400000e+00 1.177491e-02 1.178242e-02 3.601890e-02 2.662867e-02
120424010011 2.450000e+00 1.131236e-02 1.132152e-02 3.323757e-02 2.551447e-02
120424010011 2.500000e+00 1.087719e-02 1.088782e-02 3.061333e-02 2.447051e-02
120424010011 2.550000e+00 1.046727e-02 1.047924e-02 2.813420e-02 2.349096e-02
120424010011 2.600000e+00 1.008067e-02 1.009384e-02 2.579044e-02 2.257060e-02
120424010011 2.650000e+00 9.715640e-03 9.729901e-03 2.357390e-02 2.170471e-02
120424010011 2.700000e+00 9.370604e-03 9.385849e-03 2.147762e-02 2.088906e-02
120424010011 2.750000e+00 9.044118e-03 9.060253e-03 1.949544e-02 2.011980e-02
120424010011 2.800000e+00 8.734867e-03 8.751810e-03 1.762186e-02 1.939346e-02
120424010011 2.850000e+00 8.441652e-03 8.459328e-03 1.585183e-02 1.870687e-02
120424010011 2.900000e+00 8.163377e-03 8.181720e-03 1.418064e-02 1.805718e-02
120424010011 2.950000e+00 7.899038e-03 7.917988e-03 1.260387e-02 1.744176e-02
120424010011 3.000000e+00 7.647714e-03 7.667218e-03 1.111732e-02 1.685823e-02
120424010011 3.050000e+00 7.408560e-03 7.428571e-03 9.716945e-03 1.630442e-02
120424010011 3.100000e+00 7.180796e-03 7.201272e-03 8.398887e-03 1.577831e-02
120424010011 3.150000e+00 6.963708e-03 6.984611e-03 7.159409e-03 1.527809e-02
120424010011 3.200000e+00 6.756633e-03 6.777931e-03 5.994898e-03 1.480206e-02
120424010011 3.250000e+00 6.558962e-03 6.580624e-03 4.901860e-03 1.434869e-02
120424010011 3.300000e+00 6.370130e-03 6.392130e-03 3.876911e-03 1.391655e-02
120424010011 3.350000e+00 6.189615e-03 6.211929e-03 2.916776e-03 1.350433e-02
120424010011 3.400000e+00 6.016932e-03 6.039539e-03 2.018285e-03 1.311081e-02
120424010011 3.450000e+00 5.851632e-03 5.874513e-03 1.178374e-03 1.273487e-02
120424010011 3.500000e+00 5.693297e-03 5.716436e-03 3.940827e-04 1.237547e-02
120424010011 3.550000e+00 5.541539e-03 5.564921e-03 -3.374450e-04 1.203165e-02
120424010011 3.600000e+00 5.395997e-03 5.419609e-03 -1.018963e-03 1.170252e-02
120424010011 3.650000e+00 5.256333e-03 5.280163e-03 -1.653120e-03 1.138725e-02
120424010011 3.700000e+00 5.122234e-03 5.146271e-03 -2.242467e-03 1.108506e-02
120424010011 3.750000e+00 4.993406e-03 5.017640e-03 -2.789451e-03 1.079524e-02
120424010011 3.800000e+00 4.869574e-03 4.893997e-03 -3.296419e-03 1.051712e-02
120424010011 3.850000e+00 4.750481e-03 4.775086e-03 -3.765623e-03 1.025007e-02
120424010011 3.900000e+00 4.635889e-03 4.660668e-03 -4.199213e-03 9.993504e-03
120424010011 3.950000e+00 4.525571e-03 4.550518e-03 -4.599250e-03 9.746884e-03
120424010011 4.000000e+00 4.419316e-03 4.444425e-03 -4.967698e-03 9.509697e-03
120424010011 4.050000e+00 4.316926e-03 4.342192e-03 -5.306431e-03 9.281466e-03
120424010011 4.100000e+00 4.218214e-03 4.243633e-03 -5.617236e-03 9.061742e-03
120424010011 4.150000e+00 4.123006e-03 4.148573e-03 -5.901812e-03 8.850105e-03
120424010011 4.200000e+00 4.031137e-03 4.056847e-03 -6.161778e-03 8.646161e-03
120424010011 4.250000e+00 3.942451e-03 3.968301e-03 -6.398668e-03 8.449539e-03
120424010011 4.300000e+00 3.856803e-03 3.882788e-03 -6.613942e-03 8.259891e-03
120424010011 4.350000e+00 3.774054e-03 3.800171e-03 -6.808981e-03 8.076889e-03
120424010011 4.400000e+00 3.694074e-03 3.720319e-03 -6.985096e-03 7.900225e-03
120424010011 4.450000e+00 3.616741e-03 3.643111e-03 -7.143527e-03 7.729607e-03
120424010011 4.500000e+00 3.541938e-03 3.568430e-03 -7.285448e-03 7.564761e-03
120424010011 4.550000e+00 3.469555e-03 3.496166e-03 -7.411969e-03 7.405427e-03
120424010011 4.600000e+00 3.399489e-03 3.426215e-03 -7.524135e-03 7.251362e-03
120424010011 4.650000e+00 3.331641e-03 3.358480e-03 -7.622938e-03 7.102334e-03
120424010011 4.700000e+00 3.265918e-03 3.292866e-03 -7.709308e-03 6.958125e-03
120424010011 4.750000e+00 3.202233e-03 3.229286e-03 -7.784124e-03 6.818527e-03
120424010011 4.800000e+00 3.140500e-03 3.167656e-03 -7.848215e-03 6.683346e-03
120424010011 4.850000e+00 3.080640e-03 3.107896e-03 -7.902359e-03 6.552395e-03
120424010011 4.900000e+00 3.022579e-03 3.049931e-03 -7.947289e-03 6.425498e-03
120424010011 4.950000e+00 2.966244e-03 2.993690e-03 -7.983693e-03 6.302489e-03
120424010011 5.000000e+00 2.911568e-03 2.939103e-03 -8.012217e-03 6.183210e-03
120424010011 5.050000e+00 2.858485e-03 2.886107e-03 -8.033470e-03 6.067510e-03
120424010011 5.100000e+00 2.806933e-03 2.834639e-03 -8.048019e-03 5.955247e-03
120424010011 5.150000e+00 2.756855e-03 2.784641e-03 -8.056400e-03 5.846284e-03
120424010011 5.200000e+00 2.708194e-03 2.736057e-03 -8.059111e-03 5.740493e-03
120424010011 5.250000e+00 2.660897e-03 2.688833e-03 -8.056620e-03 5.637751e-03
120424010011 5.300000e+00 2.614913e-03 2.642919e-03 -8.049367e-03 5.537941e-03
120424010011 5.350000e+00 2.570194e-03 2.598266e-03 -8.037759e-03 5.440951e-03
120424010011 5.400000e+00 2.526694e-03 2.554828e-03 -8.022180e-03 5.346676e-03
120424010011 5.450000e+00 2.484368e-03 2.512562e-03 -8.002987e-03 5.255014e-03
120424010011 5.500000e+00 2.443174e-03 2.471423e-03 -7.980513e-03 5.165869e-03
120424010011 5.550000e+00 2.403072e-03 2.431374e-03 -7.955068e-03 5.079149e-03
120424010011 5.600000e+00 2.364023e-03 2.392374e-03 -7.926943e-03 4.994765e-03
120424010011 5.650000e+00 2.325992e-03 2.354387e-03 -7.896407e-03 4.912634e-03
120424010011 5.700000e+00 2.288941e-03 2.317378e-03 -7.863711e-03 4.832676e-03
120424010011 5.750000e+00 2.252839e-03 2.281313e-03 -7.829087e-03 4.754814e-03
120424010011 5.800000e+00 2.217652e-03 2.246160e-03 -7.792753e-03 4.678974e-03
120424010011 5.850000e+00 2.183350e-03 2.211888e-03 -7.754909e-03 4.605087e-03
120424010011 5.900000e+00 2.149903e-03 2.178467e-03 -7.715742e-03 4.533085e-03
120424010011 5.950000e+00 2.117282e-03 2.145870e-03 -7.675425e-03 4.462904e-03
120424010011 6.000000e+00 2.085461e-03 2.114068e-03 -7.634117e-03 4.394483e-03
120424010011 6.050000e+00 2.054413e-03 2.083035e-03 -7.591966e-03 4.327762e-03
120424010011 6.100000e+00 2.024114e-03 2.052748e-03 -7.549109e-03 4.262686e-03
120424010011 6.150000e+00 1.994539e-03 2.023181e-03 -7.505672e-03 4.199199e-03
120424010011 6.200000e+00 1.965665e-03 1.994312e-03 -7.461769e-03 4.137250e-03
120424010011 6.250000e+00 1.937470e-03 1.966118e-03 -7.417509e-03 4.076789e-03
120424010011 6.300000e+00 1.909933e-03 1.938578e-03 -7.372989e-03 4.017769e-03
120424010011 6.350000e+00 1.883034e-03 1.911672e-03 -7.328300e-03 3.960142e-03
120424010011 6.400000e+00 1.856752e-03 1.885380e-03 -7.283523e-03 3.903866e-03
120424010011 6.450000e+00 1.831068e-03 1.859684e-03 -7.238734e-03 3.848897e-03
120424010011 6.500000e+00 1.805966e-03 1.834564e-03 -7.194001e-03 3.795196e-03
120424010011 6.550000e+00 1.781426e-03 1.810004e-03 -7.149388e-03 3.742722e-03
120424010011 6.600000e+00 1.757432e-03 1.785986e-03 -7.104951e-03 3.691438e-03
120424010011 6.650000e+00 1.733968e-03 1.762495e-03 -7.060742e-03 3.641308e-03
120424010011 6.700000e+00 1.711018e-03 1.739515e-03 -7.016807e-03 3.592297e-03
120424010011 6.750000e+00 1.688568e-03 1.717030e-03 -6.973188e-03 3.544371e-03
120424010011 6.800000e+00 1.666602e-03 1.695027e-03 -6.929923e-03 3.497499e-03
120424010011 6.850000e+00 1.645107e-03 1.673492e-03 -6.887045e-03 3.451648e-03
120424010011 6.900000e+00 1.624069e-03 1.652410e-03 -6.844585e-03 3.406789e-03
120424010011 6.950000e+00 1.603475e-03 1.631770e-03 -6.802568e-03 3.362894e-03
120424010011 7.000000e+00 1.583313e-03 1.611557e-03 -6.761017e-03 3.319934e-03
120424010011 7.050000e+00 1.563570e-03 1.591762e-03 -6.719954e-03 3.277882e-03
120424010011 7.100000e+00 1.544235e-03 1.572371e-03 -6.679395e-03 3.236713e-03
120424010011 7.150000e+00 1.525297e-03 1.553374e-03 -6.639356e-03 3.196401e-03
120424010011 7.200000e+00 1.506744e-03 1.534759e-03 -6.599848e-03 3.156923e-03
120424010011 7.250000e+00 1.488566e-03 1.516516e-03 -6.560883e-03 3.118255e-03
120424010011 7.300000e+00 1.470754e-03 1.498636e-03 -6.522468e-03 3.080375e-03
120424010011 7.350000e+00 1.453296e-03 1.481108e-03 -6.484610e-03 3.043261e-03
120424010011 7.400000e+00 1.436184e-03 1.463923e-03 -6.447314e-03 3.006892e-03
120424010011 7.450000e+00 1.419408e-03 1.447071e-03 -6.410583e-03 2.971248e-03
120424010011 7.500000e+00 1.402959e-03 1.430544e-03 -6.374418e-03 2.936310e-03
120424010011 7.550000e+00 1.386830e-03 1.414334e-03 -6.338821e-03 2.902058e-03
120424010011 7.600000e+00 1.371011e-03 1.398432e-03 -6.303790e-03 2.868474e-03
120424010011 7.650000e+00 1.355495e-03 1.382830e-03 -6.269324e-03 2.835541e-03
120424010011 7.700000e+00 1.340273e-03 1.367520e-03 -6.235419e-03 2.803241e-03
120424010011 7.750000e+00 1.325339e-03 1.352495e-03 -6.202072e-03 2.771559e-03
120424010011 7.800000e+00 1.310684e-03 1.337748e-03 -6.169278e-03 2.740477e-03
120424010011 7.850000e+00 1.296303e-03 1.323271e-03 -6.137031e-03 2.709982e-03
120424010011 7.900000e+00 1.282187e-03 1.309058e-03 -6.105326e-03 2.680056e-03
120424010011 7.950000e+00 1.268331e-03 1.295103e-03 -6.074156e-03 2.650687e-03
120424010011 8.000000e+00 1.254727e-03 1.281398e-03 -6.043513e-03 2.621860e-03
120424184237 5.000000e-02 1.136079e+00 1.136218e+00 -1.205176e+01 1.922175e+01
120424184237 1.000000e-01 1.020242e+00 1.020321e+00 -9.886718e+00 1.356027e+01
120424184237 1.500000e-01 8.819682e-01 8.820494e-01 -7.362727e+00 9.530024e+00
120424184237 2.000000e-01 7.433467e-01 7.434654e-01 -4.910961e+00 6.724259e+00
120424184237 2.500000e-01 6.173202e-01 6.174785e-01 -2.806917e+00 4.784368e+00
120424184237 3.000000e-01 5.092857e-01 5.094629e-01 -1.233771e+00 3.443661e+00
120424184237 3.500000e-01 4.199282e-01 4.200972e-01 -2.510029e-01 2.514199e+00
120424184237 4.000000e-01 3.475337e-01 3.476749e-01 2.265344e-01 1.865958e+00
120424184237 4.500000e-01 2.894849e-01 2.895905e-01 3.668481e-01 1.409837e+00
120424184237 5.000000e-01 2.430839e-01 2.431553e-01 3.365164e-01 1.085215e+00
120424184237 5.500000e-01 2.059269e-01 2.059701e-01 2.542622e-01 8.510423e-01
120424184237 6.000000e-01 1.760234e-01 1.760453e-01 1.852553e-01 6.795649e-01
120424184237 6.500000e-01 1.517890e-01 1.517959e-01 1.535816e-01 5.519872e-01
120424184237 7.000000e-01 1.319897e-01 1.319868e-01 1.580097e-01 4.555181e-01
120424184237 7.500000e-01 1.156746e-01 1.156665e-01 1.863022e-01 3.813880e-01
120424184237 8.000000e-01 1.021142e-01 1.021039e-01 2.252472e-01 3.235259e-01
120424184237 8.500000e-01 9.074758e-02 9.073752e-02 2.650617e-01 2.776823e-01
120424184237 9.000000e-01 8.114237e-02 8.113387e-02 2.999054e-01 2.408471e-01
120424184237 9.500000e-01 7.296294e-02 7.295677e-02 3.269839e-01 2.108608e-01
120424184237 1.000000e+00 6.594713e-02 6.594364e-02 3.454371e-01 1.861535e-01
120424184237 1.050000e+00 5.988858e-02 5.988787e-02 3.553629e-01 1.655694e-01
120424184237 1.100000e+00 5.462360e-02 5.462562e-02 3.572418e-01 1.482459e-01
120424184237 1.150000e+00 5.002131e-02 5.002595e-02 3.518696e-01 1.335311e-01
120424184237 1.200000e+00 4.597629e-02 4.598339e-02 3.404980e-01 1.209266e-01
120424184237 1.250000e+00 4.240296e-02 4.241234e-02 3.246889e-01 1.100469e-01
120424184237 1.300000e+00 3.923136e-02 3.924282e-02 3.058008e-01 1.005901e-01
120424184237 1.350000e+00 3.640392e-02 3.641726e-02 2.845992e-01 9.231793e-02
120424184237 1.400000e+00 3.387289e-02 3.388793e-02 2.613556e-01 8.503958e-02
120424184237 1.450000e+00 3.159847e-02 3.161504e-02 2.362241e-01 7.860127e-02
120424184237 1.500000e+00 2.954726e-02 2.956522e-02 2.095396e-01 7.287781e-02
120424184237 1.550000e+00 2.769109e-02 2.771031e-02 1.819205e-01 6.776653e-02
120424184237 1.600000e+00 2.600607e-02 2.602645e-02 1.542279e-01 6.318261e-02
120424184237 1.650000e+00 2.447184e-02 2.449327e-02 1.274450e-01 5.905550e-02
120424184237 1.700000e+00 2.307097e-02 2.309337e-02 1.025158e-01 5.532613e-02
120424184237 1.750000e+00 2.178846e-02 2.181176e-02 8.018691e-02 5.194476e-02
120424184237 1.800000e+00 2.061138e-02 2.063550e-02 6.089660e-02 4.886921e-02
120424184237 1.850000e+00 1.952848e-02 1.955338e-02 4.474754e-02 4.606358e-02
120424184237 1.900000e+00 1.853000e-02 1.855561e-02 3.155989e-02 4.349707e-02
120424184237 1.950000e+00 1.760738e-02 1.763366e-02 2.097197e-02 4.114319e-02
120424184237 2.000000e+00 1.675315e-02 1.678005e-02 1.254559e-02 3.897901e-02
120424184237 2.050000e+00 1.596070e-02 1.598818e-02 5.846674e-03 3.698462e-02
120424184237 2.100000e+00 1.522422e-02 1.525224e-02 4.920683e-04 3.514264e-02
120424184237 2.150000e+00 1.453856e-02 1.456709e-02 -3.832310e-03 3.343789e-02
120424184237 2.200000e+00 1.389914e-02 1.392814e-02 -7.371669e-03 3.185700e-02
120424184237 2.250000e+00 1.330189e-02 1.333134e-02 -1.031150e-02 3.038822e-02
120424184237 2.300000e+00 1.274317e-02 1.277305e-02 -1.278947e-02 2.902114e-02
120424184237 2.350000e+00 1.221974e-02 1.225002e-02 -1.490679e-02 2.774655e-02
120424184237 2.400000e+00 1.172868e-02 1.175933e-02 -1.673767e-02 2.655625e-02
120424184237 2.450000e+00 1.126737e-02 1.129837e-02 -1.833675e-02 2.544294e-02
120424184237 2.500000e+00 1.083344e-02 1.086478e-02 -1.974454e-02 2.440008e-02
120424184237 2.550000e+00 1.042476e-02 1.045642e-02 -2.099143e-02 2.342183e-02
120424184237 2.600000e+00 1.003941e-02 1.007137e-02 -2.210056e-02 2.250292e-02
120424184237 2.650000e+00 9.675632e-03 9.707872e-03 -2.308984e-02 2.163864e-02
120424184237 2.700000e+00 9.331842e-03 9.364351e-03 -2.397341e-02 2.082470e-02
120424184237 2.750000e+00 9.006597e-03 9.039360e-03 -2.476259e-02 2.005726e-02
120424184237 2.800000e+00 8.698579e-03 8.731583e-03 -2.546669e-02 1.933282e-02
120424184237 2.850000e+00 8.406588e-03 8.439820e-03 -2.609347e-02 1.864820e-02
120424184237 2.900000e+00 8.129525e-03 8.162972e-03 -2.664952e-02 1.800053e-02
120424184237 2.950000e+00 7.866383e-03 7.900035e-03 -2.714055e-02 1.738717e-02
120424184237 3.000000e+00 7.616242e-03 7.650086e-03 -2.757156e-02 1.680573e-02
120424184237 3.050000e+00 7.378252e-03 7.412278e-03 -2.794699e-02 1.625401e-02
120424184237 3.100000e+00 7.151636e-03 7.185832e-03 -2.827085e-02 1.573001e-02
120424184237 3.150000e+00 6.935675e-03 6.970031e-03 -2.854676e-02 1.523189e-02
120424184237 3.200000e+00 6.729706e-03 6.764213e-03 -2.877805e-02 1.475796e-02
120424184237 3.250000e+00 6.533120e-03 6.567768e-03 -2.896778e-02 1.430667e-02
120424184237 3.300000e+00 6.345351e-03 6.380130e-03 -2.911878e-02 1.387658e-02
120424184237 3.350000e+00 6.165875e-03 6.200776e-03 -2.923368e-02 1.346638e-02
120424184237 3.400000e+00 5.994208e-03 6.029222e-03 -2.931495e-02 1.307485e-02
120424184237 3.450000e+00 5.829900e-03 5.865018e-03 -2.936489e-02 1.270087e-02
120424184237 3.500000e+00 5.672533e-03 5.707747e-03 -2.938566e-02 1.234339e-02
120424184237 3.550000e+00 5.521719e-03 5.557019e-03 -2.937929e-02 1.200145e-02
120424184237 3.600000e+00 5.377095e-03 5.412474e-03 -2.934769e-02 1.167415e-02
120424184237 3.650000e+00 5.238326e-03 5.273774e-03 -2.929265e-02 1.136066e-02
120424184237 3.700000e+00 5.105096e-03 5.140606e-03 -2.921588e-02 1.106021e-02
120424184237 3.750000e+00 4.977112e-03 5.012676e-03 -2.911896e-02 1.077208e-02
120424184237 3.800000e+00 4.854100e-03 4.889709e-03 -2.900340e-02 1.049559e-02
120424184237 3.850000e+00 4.735804e-03 4.771451e-03 -2.887062e-02 1.023012e-02
120424184237 3.900000e+00 4.621984e-03 4.657660e-03 -2.872196e-02 9.975085e-03
120424184237 3.950000e+00 4.512414e-03 4.548112e-03 -2.855868e-02 9.729945e-03
120424184237 4.000000e+00 4.406884e-03 4.442596e-03 -2.838197e-02 9.494185e-03
120424184237 4.050000e+00 4.305196e-03 4.340915e-03 -2.819294e-02 9.267328e-03
120424184237 4.100000e+00 4.207163e-03 4.242881e-03 -2.799266e-02 9.048928e-03
120424184237 4.150000e+00 4.112612e-03 4.148322e-03 -2.778212e-02 8.838563e-03
120424184237 4.200000e+00 4.021378e-03 4.057072e-03 -2.756225e-02 8.635841e-03
120424184237 4.250000e+00 3.933306e-03 3.968977e-03 -2.733394e-02 8.440391e-03
120424184237 4.300000e+00 3.848251e-03 3.883890e-03 -2.709800e-02 8.251866e-03
120424184237 4.350000e+00 3.766074e-03 3.801676e-03 -2.685523e-02 8.069938e-03
120424184237 4.400000e+00 3.686646e-03 3.722204e-03 -2.660634e-02 7.894301e-03
120424184237 4.450000e+00 3.609846e-03 3.645352e-03 -2.635204e-02 7.724663e-03
120424184237 4.500000e+00 3.535556e-03 3.571004e-03 -2.609295e-02 7.560752e-03
120424184237 4.550000e+00 3.463668e-03 3.499051e-03 -2.582969e-02 7.402309e-03
120424184237 4.600000e+00 3.394079e-03 3.429390e-03 -2.556282e-02 7.249091e-03
120424184237 4.650000e+00 3.326691e-03 3.361923e-03 -2.529286e-02 7.100867e-03
120424184237 4.700000e+00 3.261410e-03 3.296557e-03 -2.502033e-02 6.957422e-03
120424184237 4.750000e+00 3.198150e-03 3.233206e-03 -2.474566e-02 6.818548e-03
120424184237 4.800000e+00 3.136826e-03 3.171785e-03 -2.446931e-02 6.684051e-03
120424184237 4.850000e+00 3.077360e-03 3.112215e-03 -2.419168e-02 6.553747e-03
120424184237 4.900000e+00 3.019677e-03 3.054423e-03 -2.391313e-02 6.427461e-03
120424184237 4.950000e+00 2.963706e-03 2.998336e-03 -2.363402e-02 6.305027e-03
120424184237 5.000000e+00 2.909378e-03 2.943888e-03 -2.335468e-02 6.186289e-03
120424184237 5.050000e+00 2.856630e-03 2.891013e-03 -2.307541e-02 6.071096e-03
120424184237 5.100000e+00 2.805400e-03 2.839651e-03 -2.279649e-02 5.959308e-03
120424184237 5.150000e+00 2.755630e-03 2.789744e-03 -2.251818e-02 5.850790e-03
120424184237 5.200000e+00 2.707265e-03 2.741237e-03 -2.224073e-02 5.745414e-03
120424184237 5.250000e+00 2.660251e-03 2.694076e-03 -2.196435e-02 5.643057e-03
120424184237 5.300000e+00 2.614539e-03 2.648211e-03 -2.168925e-02 5.543605e-03
120424184237 5.350000e+00 2.570080e-03 2.603595e-03 -2.141561e-02 5.446947e-03
120424184237 5.400000e+00 2.526828e-03 2.560181e-03 -2.114363e-02 5.352977e-03
120424184237 5.450000e+00 2.484739e-03 2.517927e-03 -2.087344e-02 5.261595e-03
120424184237 5.500000e+00 2.443773e-03 2.476790e-03 -2.060521e-02 5.172707e-03
120424184237 5.550000e+00 2.403888e-03 2.436730e-03 -2.033906e-02 5.086220e-03
120424184237 5.600000e+00 2.365047e-03 2.397711e-03 -2.007511e-02 5.002048e-03
120424184237 5.650000e+00 2.327213e-03 2.359694e-03 -1.981347e-02 4.920108e-03
120424184237 5.700000e+00 2.290351e-03 2.322647e-03 -1.955425e-02 4.840320e-03
120424184237 5.750000e+00 2.254429e-03 2.286534e-03 -1.929753e-02 4.762608e-03
120424184237 5.800000e+00 2.219413e-03 2.251325e-03 -1.904339e-02 4.686901e-03
120424184237 5.850000e+00 2.185273e-03 2.216989e-03 -1.879190e-02 4.613128e-03
120424184237 5.900000e+00 2.151981e-03 2.183497e-03 -1.854313e-02 4.541223e-03
120424184237 5.950000e+00 2.119507e-03 2.150821e-03 -1.829713e-02 4.471123e-03
120424184237 6.000000e+00 2.087826e-03 2.118934e-03 -1.805395e-02 4.402767e-03
120424184237 6.050000e+00 2.056910e-03 2.087810e-03 -1.781362e-02 4.336096e-03
120424184237 6.100000e+00 2.026736e-03 2.057425e-03 -1.757620e-02 4.271056e-03
120424184237 6.150000e+00 1.997279e-03 2.027754e-03 -1.734170e-02 4.207591e-03
120424184237 6.200000e+00 1.968517e-03 1.998777e-03 -1.711014e-02 4.145651e-03
120424184237 6.250000e+00 1.940428e-03 1.970469e-03 -1.688156e-02 4.085187e-03
120424184237 6.300000e+00 1.912990e-03 1.942811e-03 -1.665595e-02 4.026152e-03
120424184237 6.350000e+00 1.886184e-03 1.915783e-03 -1.643333e-02 3.968499e-03
120424184237 6.400000e+00 1.859989e-03 1.889364e-03 -1.621371e-02 3.912185e-03
120424184237 6.450000e+00 1.834388e-03 1.863537e-03 -1.599709e-02 3.857169e-03
120424184237 6.500000e+00 1.809362e-03 1.838283e-03 -1.578346e-02 3.803410e-03
120424184237 6.550000e+00 1.784893e-03 1.813586e-03 -1.557282e-02 3.750870e-03
120424184237 6.600000e+00 1.760966e-03 1.789428e-03 -1.536516e-02 3.699511e-03
120424184237 6.650000e+00 1.737564e-03 1.765794e-03 -1.516047e-02 3.649298e-03
120424184237 6.700000e+00 1.714671e-03 1.742669e-03 -1.495874e-02 3.600195e-03
120424184237 6.750000e+00 1.692273e-03 1.720037e-03 -1.475995e-02 3.552171e-03
120424184237 6.800000e+00 1.670355e-03 1.697884e-03 -1.456408e-02 3.505193e-03
120424184237 6.850000e+00 1.648904e-03 1.676197e-03 -1.437112e-02 3.459230e-03
120424184237 6.900000e+00 1.627905e-03 1.654963e-03 -1.418103e-02 3.414253e-03
120424184237 6.950000e+00 1.607347e-03 1.634167e-03 -1.399380e-02 3.370232e-03
120424184237 7.000000e+00 1.587217e-03 1.613799e-03 -1.380941e-02 3.327142e-03
120424184237 7.050000e+00 1.567502e-03 1.593847e-03 -1.362782e-02 3.284955e-03
120424184237 7.100000e+00 1.548192e-03 1.574298e-03 -1.344900e-02 3.243645e-03
120424184237 7.150000e+00 1.529275e-03 1.555142e-03 -1.327294e-02 3.203189e-03
120424184237 7.200000e+00 1.510739e-03 1.536368e-03 -1.309960e-02 3.163561e-03
120424184237 7.250000e+00 1.492576e-03 1.517965e-03 -1.292895e-02 3.124740e-03
120424184237 7.300000e+00 1.474775e-03 1.499925e-03 -1.276095e-02 3.086702e-03
120424184237 7.350000e+00 1.457326e-03 1.482236e-03 -1.259559e-02 3.049427e-03
120424184237 7.400000e+00 1.440219e-03 1.464890e-03 -1.243281e-02 3.012895e-03
120424184237 7.450000e+00 1.423446e-03 1.447878e-03 -1.227260e-02 2.977084e-03
120424184237 7.500000e+00 1.406997e-03 1.431191e-03 -1.211492e-02 2.941975e-03
120424184237 7.550000e+00 1.390865e-03 1.414821e-03 -1.195973e-02 2.907551e-03
120424184237 7.600000e+00 1.375041e-03 1.398759e-03 -1.180700e-02 2.873792e-03
120424184237 7.650000e+00 1.359517e-03 1.382997e-03 -1.165670e-02 2.840682e-03
120424184237 7.700000e+00 1.344286e-03 1.367528e-03 -1.150879e-02 2.808203e-03
120424184237 7.750000e+00 1.329339e-03 1.352345e-03 -1.136324e-02 2.776340e-03
120424184237 7.800000e+00 1.314670e-03 1.337440e-03 -1.122001e-02 2.745076e-03
120424184237 7.850000e+00 1.300272e-03 1.322807e-03 -1.107907e-02 2.714396e-03
120424184237 7.900000e+00 1.286138e-03 1.308438e-03 -1.094039e-02 2.684285e-03
120424184237 7.950000e+00 1.272261e-03 1.294327e-03 -1.080392e-02 2.654729e-03
120424184237 8.000000e+00 1.258636e-03 1.280468e-03 -1.066965e-02 2.625715e-03
120426115005 5.000000e-02 1.135885e+00 1.135829e+00 1.779441e+00 1.922026e+01
120426115005 1.000000e-01 1.020257e+00 1.020052e+00 1.598274e+00 1.355869e+01
120426115005 1.500000e-01 8.821801e-01 8.818604e-01 4.910272e-01 9.528990e+00
120426115005 2.000000e-01 7.437024e-01 7.433060e-01 -9.054218e-01 6.723828e+00
120426115005 2.500000e-01 6.177518e-01 6.173164e-01 -1.952362e+00 4.784329e+00
120426115005 3.000000e-01 5.097273e-01 5.092859e-01 -2.419612e+00 3.443787e+00
120426115005 3.500000e-01 4.203297e-01 4.199056e-01 -2.396874e+00 2.514340e+00
120426115005 4.000000e-01 3.478671e-01 3.474735e-01 -2.083878e+00 1.866042e+00
120426115005 4.500000e-01 2.897424e-01 2.893844e-01 -1.660488e+00 1.409842e+00
120426115005 5.000000e-01 2.432706e-01 2.429487e-01 -1.246756e+00 1.085141e+00
120426115005 5.500000e-01 2.060538e-01 2.057662e-01 -9.050796e-01 8.508982e-01
120426115005 6.000000e-01 1.761026e-01 1.758461e-01 -6.524417e-01 6.793630e-01
120426115005 6.500000e-01 1.518315e-01 1.516029e-01 -4.768134e-01 5.517417e-01
120426115005 7.000000e-01 1.320048e-01 1.318010e-01 -3.551501e-01 4.552437e-01
120426115005 7.500000e-01 1.156702e-01 1.154884e-01 -2.657374e-01 3.810976e-01
120426115005 8.000000e-01 1.020962e-01 1.019338e-01 -1.927941e-01 3.232302e-01
120426115005 8.500000e-01 9.072073e-02 9.057535e-02 -1.267018e-01 2.773896e-01
120426115005 9.000000e-01 8.111013e-02 8.097939e-02 -6.271616e-02 2.405634e-01
120426115005 9.500000e-01 7.292788e-02 7.280965e-02 7.176284e-04 2.105900e-01
120426115005 1.000000e+00 6.591106e-02 6.580351e-02 6.352684e-02 1.858980e-01
120426115005 1.050000e+00 5.985277e-02 5.975435e-02 1.250576e-01 1.653299e-01
120426115005 1.100000e+00 5.458890e-02 5.449831e-02 1.845177e-01 1.480225e-01
120426115005 1.150000e+00 4.998828e-02 4.990443e-02 2.411127e-01 1.333234e-01
120426115005 1.200000e+00 4.594527e-02 4.586724e-02 2.941999e-01 1.207339e-01
120426115005 1.250000e+00 4.237415e-02 4.230116e-02 3.435052e-01 1.098681e-01
120426115005 1.300000e+00 3.920487e-02 3.913623e-02 3.892402e-01 1.004242e-01
120426115005 1.350000e+00 3.637976e-02 3.631490e-02 4.319935e-01 9.216349e-02
120426115005 1.400000e+00 3.385104e-02 3.378947e-02 4.724591e-01 8.489538e-02
120426115005 1.450000e+00 3.157889e-02 3.152019e-02 5.111586e-01 7.846616e-02
120426115005 1.500000e+00 2.952990e-02 2.947371e-02 5.482688e-01 7.275082e-02
120426115005 1.550000e+00 2.767589e-02 2.762193e-02 5.835829e-01 6.764689e-02
120426115005 1.600000e+00 2.599298e-02 2.594099e-02 6.165841e-01 6.306971e-02
120426115005 1.650000e+00 2.446081e-02 2.441058e-02 6.465998e-01 5.894886e-02
120426115005 1.700000e+00 2.306196e-02 2.301331e-02 6.729912e-01 5.522537e-02
120426115005 1.750000e+00 2.178142e-02 2.173421e-02 6.953252e-01 5.184957e-02
120426115005 1.800000e+00 2.060626e-02 2.056037e-02 7.134746e-01 4.877934e-02
120426115005 1.850000e+00 1.952525e-02 1.948057e-02 7.276248e-01 4.597880e-02
120426115005 1.900000e+00 1.852861e-02 1.848506e-02 7.382001e-01 4.341720e-02
120426115005 1.950000e+00 1.760780e-02 1.756530e-02 7.457540e-01 4.106805e-02
120426115005 2.000000e+00 1.675532e-02 1.671381e-02 7.508658e-01 3.890844e-02
120426115005 2.050000e+00 1.596459e-02 1.592402e-02 7.540682e-01 3.691848e-02
120426115005 2.100000e+00 1.522978e-02 1.519010e-02 7.558120e-01 3.508080e-02
120426115005 2.150000e+00 1.454574e-02 1.450692e-02 7.564566e-01 3.338021e-02
120426115005 2.200000e+00 1.390789e-02 1.386990e-02 7.562784e-01 3.180337e-02
120426115005 2.250000e+00 1.331217e-02 1.327499e-02 7.554849e-01 3.033852e-02
120426115005 2.300000e+00 1.275495e-02 1.271854e-02 7.542298e-01 2.897527e-02
120426115005 2.350000e+00 1.223297e-02 1.219731e-02 7.526264e-01 2.770440e-02
120426115005 2.400000e+00 1.174331e-02 1.170839e-02 7.507584e-01 2.651772e-02
120426115005 2.450000e+00 1.128335e-02 1.124916e-02 7.486879e-01 2.540793e-02
120426115005 2.500000e+00 1.085074e-02 1.081725e-02 7.464613e-01 2.436850e-02
120426115005 2.550000e+00 1.044334e-02 1.041054e-02 7.441136e-01 2.339359e-02
120426115005 2.600000e+00 1.005922e-02 1.002711e-02 7.416711e-01 2.247793e-02
120426115005 2.650000e+00 9.696640e-03 9.665191e-03 7.391541e-01 2.161681e-02
120426115005 2.700000e+00 9.354004e-03 9.323212e-03 7.365780e-01 2.080596e-02
120426115005 2.750000e+00 9.029873e-03 8.999727e-03 7.339546e-01 2.004151e-02
120426115005 2.800000e+00 8.722929e-03 8.693419e-03 7.312929e-01 1.931997e-02
120426115005 2.850000e+00 8.431973e-03 8.403088e-03 7.285995e-01 1.863818e-02
120426115005 2.900000e+00 8.155905e-03 8.127636e-03 7.258794e-01 1.799325e-02
120426115005 2.950000e+00 7.893722e-03 7.866058e-03 7.231360e-01 1.738255e-02
120426115005 3.000000e+00 7.644499e-03 7.617432e-03 7.203714e-01 1.680368e-02
120426115005 3.050000e+00 7.407392e-03 7.380911e-03 7.175868e-01 1.625446e-02
120426115005 3.100000e+00 7.181619e-03 7.155716e-03 7.147824e-01 1.573288e-02
120426115005 3.150000e+00 6.966465e-03 6.941129e-03 7.119576e-01 1.523710e-02
120426115005 3.200000e+00 6.761268e-03 6.736490e-03 7.091113e-01 1.476543e-02
120426115005 3.250000e+00 6.565417e-03 6.541187e-03 7.062415e-01 1.431632e-02
120426115005 3.300000e+00 6.378346e-03 6.354656e-03 7.033459e-01 1.388834e-02
120426115005 3.350000e+00 6.199535e-03 6.176374e-03 7.004214e-01 1.348018e-02
120426115005 3.400000e+00 6.028497e-03 6.005857e-03 6.974646e-01 1.309061e-02
120426115005 3.450000e+00 5.864784e-03 5.842656e-03 6.944716e-01 1.271850e-02
120426115005 3.500000e+00 5.707978e-03 5.686352e-03 6.914378e-01 1.236283e-02
120426115005 3.550000e+00 5.557692e-03 5.536559e-03 6.883584e-01 1.202263e-02
120426115005 3.600000e+00 5.413563e-03 5.392914e-03 6.852280e-01 1.169699e-02
120426115005 3.650000e+00 5.275257e-03 5.255083e-03 6.820406e-01 1.138510e-02
120426115005 3.700000e+00 5.142458e-03 5.122750e-03 6.787897e-01 1.108617e-02
120426115005 3.750000e+00 5.014875e-03 4.995624e-03 6.754682e-01 1.079949e-02
120426115005 3.800000e+00 4.892233e-03 4.873430e-03 6.720685e-01 1.052439e-02
120426115005 3.850000e+00 4.774277e-03 4.755913e-03 6.685822e-01 1.026025e-02
120426115005 3.900000e+00 4.660766e-03 4.642833e-03 6.650001e-01 1.000648e-02
120426115005 3.950000e+00 4.551478e-03 4.533967e-03 6.613123e-01 9.762539e-03
120426115005 4.000000e+00 4.446201e-03 4.429103e-03 6.575081e-01 9.527916e-03
120426115005 4.050000e+00 4.344738e-03 4.328045e-03 6.535754e-01 9.302136e-03
120426115005 4.100000e+00 4.246903e-03 4.230608e-03 6.495013e-01 9.084753e-03
120426115005 4.150000e+00 4.152523e-03 4.136616e-03 6.452716e-01 8.875348e-03
120426115005 4.200000e+00 4.061434e-03 4.045907e-03 6.408704e-01 8.673529e-03
120426115005 4.250000e+00 3.973481e-03 3.958326e-03 6.362804e-01 8.478926e-03
120426115005 4.300000e+00 3.888519e-03 3.873728e-03 6.314824e-01 8.291194e-03
120426115005 4.350000e+00 3.806411e-03 3.791976e-03 6.264551e-01 8.110007e-03
120426115005 4.400000e+00 3.727028e-03 3.712941e-03 6.211747e-01 7.935057e-03
120426115005 4.450000e+00 3.650248e-03 3.636501e-03 6.156149e-01 7.766056e-03
120426115005 4.500000e+00 3.575955e-03 3.562541e-03 6.097462e-01 7.602732e-03
120426115005 4.550000e+00 3.504041e-03 3.490952e-03 6.035355e-01 7.444826e-03
120426115005 4.600000e+00 3.434402e-03 3.421631e-03 5.969457e-01 7.292096e-03
120426115005 4.650000e+00 3.366941e-03 3.354480e-03 5.899352e-01 7.144313e-03
120426115005 4.700000e+00 3.301566e-03 3.289407e-03 5.824572e-01 7.001259e-03
120426115005 4.750000e+00 3.238188e-03 3.226325e-03 5.744589e-01 6.862729e-03
120426115005 4.800000e+00 3.176725e-03 3.165150e-03 5.658809e-01 6.728528e-03
120426115005 4.850000e+00 3.117098e-03 3.105803e-03 5.566564e-01 6.598471e-03
120426115005 4.900000e+00 3.059231e-03 3.048209e-03 5.467101e-01 6.472383e-03
120426115005 4.950000e+00 3.003053e-03 2.992298e-03 5.359578e-01 6.350097e-03
120426115005 5.000000e+00 2.948497e-03 2.938000e-03 5.243056e-01 6.231453e-03
120426115005 5.050000e+00 2.895497e-03 2.885252e-03 5.116493e-01 6.116300e-03
120426115005 5.100000e+00 2.843991e-03 2.833992e-03 4.978750e-01 6.004494e-03
120426115005 5.150000e+00 2.793922e-03 2.784161e-03 4.828597e-01 5.895894e-03
120426115005 5.200000e+00 2.745233e-03 2.735703e-03 4.664739e-01 5.790368e-03
120426115005 5.250000e+00 2.697870e-03 2.688564e-03 4.485859e-01 5.687787e-03
120426115005 5.300000e+00 2.651782e-03 2.642693e-03 4.290690e-01 5.588026e-03
120426115005 5.350000e+00 2.606920e-03 2.598042e-03 4.078129e-01 5.490967e-03
120426115005 5.400000e+00 2.563238e-03 2.554564e-03 3.847397e-01 5.396491e-03
120426115005 5.450000e+00 2.520692e-03 2.512215e-03 3.598265e-01 5.304486e-03
120426115005 5.500000e+00 2.479239e-03 2.470953e-03 3.331327e-01 5.214843e-03
120426115005 5.550000e+00 2.438840e-03 2.430738e-03 3.048316e-01 5.127457e-03
120426115005 5.600000e+00 2.399457e-03 2.391534e-03 2.752403e-01 5.042232e-03
120426115005 5.650000e+00 2.361055e-03 2.353304e-03 2.448396e-01 4.959076e-03
120426115005 5.700000e+00 2.323601e-03 2.316018e-03 2.142714e-01 4.877912e-03
120426115005 5.750000e+00 2.287065e-03 2.279644e-03 1.843031e-01 4.798674e-03
120426115005 5.800000e+00 2.251419e-03 2.244155e-03 1.557530e-01 4.721311e-03
120426115005 5.850000e+00 2.216637e-03 2.209526e-03 1.293880e-01 4.645789e-03
120426115005 5.900000e+00 2.182695e-03 2.175733e-03 1.058148e-01 4.572082e-03
120426115005 5.950000e+00 2.149569e-03 2.142754e-03 8.539920e-02 4.500172e-03
120426115005 6.000000e+00 2.117238e-03 2.110566e-03 6.823688e-02 4.430041e-03
120426115005 6.050000e+00 2.085681e-03 2.079148e-03 5.418153e-02 4.361667e-03
120426115005 6.100000e+00 2.054876e-03 2.048480e-03 4.291327e-02 4.295019e-03
120426115005 6.150000e+00 2.024803e-03 2.018541e-03 3.402082e-02 4.230058e-03
120426115005 6.200000e+00 1.995439e-03 1.989309e-03 2.707363e-02 4.166735e-03
120426115005 6.250000e+00 1.966765e-03 1.960763e-03 2.167149e-02 4.104997e-03
120426115005 6.300000e+00 1.938758e-03 1.932882e-03 1.747042e-02 4.044791e-03
120426115005 6.350000e+00 1.911398e-03 1.905644e-03 1.419035e-02 3.986058e-03
120426115005 6.400000e+00 1.884665e-03 1.879030e-03 1.161150e-02 3.928745e-03
120426115005 6.450000e+00 1.858538e-03 1.853020e-03 9.565573e-03 3.872799e-03
120426115005 6.500000e+00 1.833000e-03 1.827594e-03 7.925625e-03 3.818170e-03
120426115005 6.550000e+00 1.808031e-03 1.802735e-03 6.596640e-03 3.764810e-03
120426115005 6.600000e+00 1.783613e-03 1.778424e-03 5.507662e-03 3.712674e-03
120426115005 6.650000e+00 1.759731e-03 1.754645e-03 4.605610e-03 3.661721e-03
120426115005 6.700000e+00 1.736367e-03 1.731380e-03 3.850585e-03 3.611911e-03
120426115005 6.750000e+00 1.713505e-03 1.708616e-03 3.212394e-03 3.563205e-03
120426115005 6.800000e+00 1.691132e-03 1.686336e-03 2.667997e-03 3.515570e-03
120426115005 6.850000e+00 1.669232e-03 1.664526e-03 2.199659e-03 3.468970e-03
120426115005 6.900000e+00 1.647791e-03 1.643172e-03 1.793595e-03 3.423374e-03
120426115005 6.950000e+00 1.626796e-03 1.622261e-03 1.438990e-03 3.378750e-03
120426115005 7.000000e+00 1.606235e-03 1.601781e-03 1.127275e-03 3.335071e-03
120426115005 7.050000e+00 1.586095e-03 1.581719e-03 8.516040e-04 3.292307e-03
120426115005 7.100000e+00 1.566364e-03 1.562063e-03 6.064539e-04 3.250431e-03
120426115005 7.150000e+00 1.547031e-03 1.542801e-03 3.873337e-04 3.209419e-03
120426115005 7.200000e+00 1.528085e-03 1.523924e-03 1.905622e-04 3.169245e-03
120426115005 7.250000e+00 1.509515e-03 1.505420e-03 1.309882e-05 3.129886e-03
120426115005 7.300000e+00 1.491311e-03 1.487279e-03 -1.475852e-04 3.091318e-03
120426115005 7.350000e+00 1.473463e-03 1.469492e-03 -2.936071e-04 3.053520e-03
120426115005 7.400000e+00 1.455961e-03 1.452048e-03 -4.267508e-04 3.016471e-03
120426115005 7.450000e+00 1.438797e-03 1.434939e-03 -5.485282e-04 2.980150e-03
120426115005 7.500000e+00 1.421962e-03 1.418156e-03 -6.602276e-04 2.944537e-03
120426115005 7.550000e+00 1.405446e-03 1.401690e-03 -7.629526e-04 2.909614e-03
120426115005 7.600000e+00 1.389242e-03 1.385534e-03 -8.576534e-04 2.875361e-03
120426115005 7.650000e+00 1.373342e-03 1.369679e-03 -9.451517e-04 2.841763e-03
120426115005 7.700000e+00 1.357738e-03 1.354117e-03 -1.026161e-03 2.808800e-03
120426115005 7.750000e+00 1.342421e-03 1.338841e-03 -1.101306e-03 2.776458e-03
120426115005 7.800000e+00 1.327386e-03 1.323844e-03 -1.171130e-03 2.744719e-03
120426115005 7.850000e+00 1.312625e-03 1.309119e-03 -1.236114e-03 2.713569e-03
120426115005 7.900000e+00 1.298132e-03 1.294660e-03 -1.296681e-03 2.682993e-03
120426115005 7.950000e+00 1.283899e-03 1.280458e-03 -1.353206e-03 2.652975e-03
120426115005 8.000000e+00 1.269920e-03 1.266509e-03 -1.406024e-03 2.623503e-03
120428131301 5.000000e-02 1.135671e+00 1.136454e+00 -1.316712e+00 1.922660e+01
120428131301 1.000000e-01 1.019868e+00 1.020897e+00 -9.607063e-01 1.356475e+01
120428131301 1.500000e-01 8.816769e-01 8.828462e-01 -9.524742e-01 9.534516e+00
120428131301 2.000000e-01 7.431415e-01 7.443634e-01 -6.229041e-01 6.728514e+00
120428131301 2.500000e-01 6.171785e-01 6.183881e-01 1.856081e-01 4.788037e+00
120428131301 3.000000e-01 5.091737e-01 5.103290e-01 1.182642e+00 3.446570e+00
120428131301 3.500000e-01 4.198145e-01 4.208909e-01 1.998046e+00 2.516364e+00
120428131301 4.000000e-01 3.473990e-01 3.483837e-01 2.443978e+00 1.867502e+00
120428131301 4.500000e-01 2.893236e-01 2.902127e-01 2.533461e+00 1.410915e+00
120428131301 5.000000e-01 2.429005e-01 2.436964e-01 2.381124e+00 1.085967e+00
120428131301 5.500000e-01 2.057309e-01 2.064395e-01 2.113002e+00 8.515732e-01
120428131301 6.000000e-01 1.758243e-01 1.764535e-01 1.822098e+00 6.799477e-01
120428131301 6.500000e-01 1.515948e-01 1.521529e-01 1.558449e+00 5.522700e-01
120428131301 7.000000e-01 1.318066e-01 1.323015e-01 1.338197e+00 4.557325e-01
120428131301 7.500000e-01 1.155067e-01 1.159460e-01 1.159126e+00 3.815545e-01
120428131301 8.000000e-01 1.019637e-01 1.023543e-01 1.013312e+00 3.236589e-01
120428131301 8.500000e-01 9.061541e-02 9.096376e-02 8.935758e-01 2.777929e-01
120428131301 9.000000e-01 8.102830e-02 8.134022e-02 7.951020e-01 2.409435e-01
120428131301 9.500000e-01 7.286624e-02 7.314683e-02 7.146566e-01 2.109495e-01
120428131301 1.000000e+00 6.586678e-02 6.612041e-02 6.492647e-01 1.862395e-01
120428131301 1.050000e+00 5.982340e-02 6.005387e-02 5.956119e-01 1.656563e-01
120428131301 1.100000e+00 5.457240e-02 5.478290e-02 5.504145e-01 1.483368e-01
120428131301 1.150000e+00 4.998291e-02 5.017618e-02 5.110010e-01 1.336284e-01
120428131301 1.200000e+00 4.594955e-02 4.612793e-02 4.754452e-01 1.210320e-01
120428131301 1.250000e+00 4.238680e-02 4.255227e-02 4.423428e-01 1.101613e-01
120428131301 1.300000e+00 3.922475e-02 3.937899e-02 4.105816e-01 1.007138e-01
120428131301 1.350000e+00 3.640588e-02 3.655030e-02 3.792393e-01 9.245046e-02
120428131301 1.400000e+00 3.388252e-02 3.401831e-02 3.475692e-01 8.518014e-02
120428131301 1.450000e+00 3.161492e-02 3.174310e-02 3.150249e-01 7.874889e-02
120428131301 1.500000e+00 2.956977e-02 2.969120e-02 2.813081e-01 7.303153e-02
120428131301 1.550000e+00 2.771897e-02 2.783438e-02 2.464376e-01 6.792542e-02
120428131301 1.600000e+00 2.603871e-02 2.614870e-02 2.108271e-01 6.334578e-02
120428131301 1.650000e+00 2.450868e-02 2.461377e-02 1.753266e-01 5.922211e-02
120428131301 1.700000e+00 2.311152e-02 2.321215e-02 1.411617e-01 5.549540e-02
120428131301 1.750000e+00 2.183229e-02 2.192884e-02 1.097155e-01 5.211596e-02
120428131301 1.800000e+00 2.065807e-02 2.075088e-02 8.218840e-02 4.904174e-02
120428131301 1.850000e+00 1.957770e-02 1.966704e-02 5.928223e-02 4.623692e-02
120428131301 1.900000e+00 1.858143e-02 1.866754e-02 4.107439e-02 4.367083e-02
120428131301 1.950000e+00 1.766076e-02 1.774384e-02 2.712303e-02 4.131705e-02
120428131301 2.000000e+00 1.680823e-02 1.688845e-02 1.670172e-02 3.915272e-02
120428131301 2.050000e+00 1.601727e-02 1.609479e-02 9.025521e-03 3.715796e-02
120428131301 2.100000e+00 1.528210e-02 1.535702e-02 3.393448e-03 3.531542e-02
120428131301 2.150000e+00 1.459758e-02 1.467001e-02 -7.552250e-04 3.360992e-02
120428131301 2.200000e+00 1.395915e-02 1.402918e-02 -3.839877e-03 3.202810e-02
120428131301 2.250000e+00 1.336277e-02 1.343046e-02 -6.161878e-03 3.055823e-02
120428131301 2.300000e+00 1.280479e-02 1.287023e-02 -7.933179e-03 2.918990e-02
120428131301 2.350000e+00 1.228199e-02 1.234523e-02 -9.301555e-03 2.791392e-02
120428131301 2.400000e+00 1.179146e-02 1.185256e-02 -1.037007e-02 2.672210e-02
120428131301 2.450000e+00 1.133059e-02 1.138960e-02 -1.121109e-02 2.560715e-02
120428131301 2.500000e+00 1.089702e-02 1.095399e-02 -1.187598e-02 2.456254e-02
120428131301 2.550000e+00 1.048863e-02 1.054360e-02 -1.240172e-02 2.358245e-02
120428131301 2.600000e+00 1.010350e-02 1.015651e-02 -1.281535e-02 2.266162e-02
120428131301 2.650000e+00 9.739882e-03 9.790981e-03 -1.313697e-02 2.179534e-02
120428131301 2.700000e+00 9.396198e-03 9.445419e-03 -1.338180e-02 2.097935e-02
120428131301 2.750000e+00 9.071009e-03 9.118389e-03 -1.356153e-02 2.020980e-02
120428131301 2.800000e+00 8.763003e-03 8.808578e-03 -1.368534e-02 1.948320e-02
120428131301 2.850000e+00 8.470983e-03 8.514788e-03 -1.376049e-02 1.879639e-02
120428131301 2.900000e+00 8.193853e-03 8.235922e-03 -1.379289e-02 1.814649e-02
120428131301 2.950000e+00 7.930613e-03 7.970979e-03 -1.378737e-02 1.753088e-02
120428131301 3.000000e+00 7.680341e-03 7.719038e-03 -1.374795e-02 1.694717e-02
120428131301 3.050000e+00 7.442193e-03 7.479254e-03 -1.367804e-02 1.639318e-02
120428131301 3.100000e+00 7.215393e-03 7.250849e-03 -1.358055e-02 1.586689e-02
120428131301 3.150000e+00 6.999226e-03 7.033109e-03 -1.345802e-02 1.536648e-02
120428131301 3.200000e+00 6.793030e-03 6.825372e-03 -1.331268e-02 1.489026e-02
120428131301 3.250000e+00 6.596198e-03 6.627028e-03 -1.314649e-02 1.443668e-02
120428131301 3.300000e+00 6.408164e-03 6.437514e-03 -1.296125e-02 1.400431e-02
120428131301 3.350000e+00 6.228409e-03 6.256308e-03 -1.275856e-02 1.359184e-02
120428131301 3.400000e+00 6.056447e-03 6.082926e-03 -1.253991e-02 1.319805e-02
120428131301 3.450000e+00 5.891831e-03 5.916918e-03 -1.230666e-02 1.282181e-02
120428131301 3.500000e+00 5.734143e-03 5.757868e-03 -1.206009e-02 1.246210e-02
120428131301 3.550000e+00 5.582997e-03 5.605388e-03 -1.180138e-02 1.211794e-02
120428131301 3.600000e+00 5.438032e-03 5.459116e-03 -1.153165e-02 1.178844e-02
120428131301 3.650000e+00 5.298911e-03 5.318716e-03 -1.125195e-02 1.147277e-02
120428131301 3.700000e+00 5.165321e-03 5.183874e-03 -1.096327e-02 1.117016e-02
120428131301 3.750000e+00 5.036969e-03 5.054297e-03 -1.066656e-02 1.087988e-02
120428131301 3.800000e+00 4.913582e-03 4.929711e-03 -1.036273e-02 1.060127e-02
120428131301 3.850000e+00 4.794904e-03 4.809859e-03 -1.005261e-02 1.033371e-02
120428131301 3.900000e+00 4.680695e-03 4.694502e-03 -9.737034e-03 1.007660e-02
120428131301 3.950000e+00 4.570731e-03 4.583414e-03 -9.416762e-03 9.829409e-03
120428131301 4.000000e+00 4.464802e-03 4.476386e-03 -9.092532e-03 9.591622e-03
120428131301 4.050000e+00 4.362710e-03 4.373218e-03 -8.765046e-03 9.362763e-03
120428131301 4.100000e+00 4.264269e-03 4.273724e-03 -8.434968e-03 9.142383e-03
120428131301 4.150000e+00 4.169306e-03 4.177731e-03 -8.102928e-03 8.930063e-03
120428131301 4.200000e+00 4.077656e-03 4.085073e-03 -7.769527e-03 8.725411e-03
120428131301 4.250000e+00 3.989164e-03 3.995595e-03 -7.435329e-03 8.528055e-03
120428131301 4.300000e+00 3.903686e-03 3.909152e-03 -7.100871e-03 8.337648e-03
120428131301 4.350000e+00 3.821084e-03 3.825606e-03 -6.766657e-03 8.153863e-03
120428131301 4.400000e+00 3.741229e-03 3.744827e-03 -6.433163e-03 7.976393e-03
120428131301 4.450000e+00 3.663999e-03 3.666693e-03 -6.100835e-03 7.804946e-03
120428131301 4.500000e+00 3.589277e-03 3.591087e-03 -5.770091e-03 7.639251e-03
120428131301 4.550000e+00 3.516956e-03 3.517900e-03 -5.441324e-03 7.479047e-03
120428131301 4.600000e+00 3.446931e-03 3.447029e-03 -5.114897e-03 7.324092e-03
120428131301 4.650000e+00 3.379106e-03 3.378375e-03 -4.791149e-03 7.174156e-03
120428131301 4.700000e+00 3.313387e-03 3.311845e-03 -4.470396e-03 7.029021e-03
120428131301 4.750000e+00 3.249687e-03 3.247352e-03 -4.152926e-03 6.888481e-03
120428131301 4.800000e+00 3.187924e-03 3.184812e-03 -3.839007e-03 6.752341e-03
120428131301 4.850000e+00 3.128017e-03 3.124146e-03 -3.528885e-03 6.620417e-03
120428131301 4.900000e+00 3.069893e-03 3.065279e-03 -3.222783e-03 6.492533e-03
120428131301 4.950000e+00 3.013480e-03 3.008138e-03 -2.920904e-03 6.368525e-03
120428131301 5.000000e+00 2.958711e-03 2.952657e-03 -2.623431e-03 6.248233e-03
120428131301 5.050000e+00 2.905521e-03 2.898770e-03 -2.330530e-03 6.131510e-03
120428131301 5.100000e+00 2.853849e-03 2.846416e-03 -2.042347e-03 6.018214e-03
120428131301 5.150000e+00 2.803637e-03 2.795538e-03 -1.759014e-03 5.908208e-03
120428131301 5.200000e+00 2.754831e-03 2.746078e-03 -1.480643e-03 5.801366e-03
120428131301 5.250000e+00 2.707376e-03 2.697984e-03 -1.207333e-03 5.697565e-03
120428131301 5.300000e+00 2.661223e-03 2.651206e-03 -9.391696e-04 5.596689e-03
120428131301 5.350000e+00 2.616324e-03 2.605694e-03 -6.762227e-04 5.498627e-03
120428131301 5.400000e+00 2.572634e-03 2.561404e-03 -4.185502e-04 5.403275e-03
120428131301 5.450000e+00 2.530107e-03 2.518291e-03 -1.661979e-04 5.310531e-03
120428131301 5.500000e+00 2.488703e-03 2.476314e-03 8.079966e-05 5.220300e-03
120428131301 5.550000e+00 2.448383e-03 2.435431e-03 3.224187e-04 5.132490e-03
120428131301 5.600000e+00 2.409107e-03 2.395606e-03 5.586453e-04 5.047015e-03
120428131301 5.650000e+00 2.370840e-03 2.356800e-03 7.894749e-04 4.963791e-03
120428131301 5.700000e+00 2.333546e-03 2.318980e-03 1.014911e-03 4.882738e-03
120428131301 5.750000e+00 2.297193e-03 2.282111e-03 1.234967e-03 4.803780e-03
120428131301 5.800000e+00 2.261748e-03 2.246162e-03 1.449660e-03 4.726846e-03
120428131301 5.850000e+00 2.227182e-03 2.211102e-03 1.659018e-03 4.651864e-03
120428131301 5.900000e+00 2.193464e-03 2.176901e-03 1.863073e-03 4.578769e-03
120428131301 5.950000e+00 2.160567e-03 2.143531e-03 2.061864e-03 4.507496e-03
120428131301 6.000000e+00 2.128463e-03 2.110965e-03 2.255433e-03 4.437985e-03
120428131301 6.050000e+00 2.097128e-03 2.079177e-03 2.443830e-03 4.370178e-03
120428131301 6.100000e+00 2.066537e-03 2.048143e-03 2.627106e-03 4.304017e-03
120428131301 6.150000e+00 2.036664e-03 2.017837e-03 2.805320e-03 4.239450e-03
120428131301 6.200000e+00 2.007489e-03 1.988238e-03 2.978531e-03 4.176425e-03
120428131301 6.250000e+00 1.978989e-03 1.959322e-03 3.146803e-03 4.114892e-03
120428131301 6.300000e+00 1.951143e-03 1.931070e-03 3.310202e-03 4.054804e-03
120428131301 6.350000e+00 1.923930e-03 1.903460e-03 3.468798e-03 3.996116e-03
120428131301 6.400000e+00 1.897332e-03 1.876473e-03 3.622662e-03 3.938783e-03
120428131301 6.450000e+00 1.871329e-03 1.850090e-03 3.771866e-03 3.882764e-03
120428131301 6.500000e+00 1.845904e-03 1.824293e-03 3.916486e-03 3.828017e-03
120428131301 6.550000e+00 1.821040e-03 1.799065e-03 4.056597e-03 3.774505e-03
120428131301 6.600000e+00 1.796719e-03 1.774389e-03 4.192278e-03 3.722190e-03
120428131301 6.650000e+00 1.772926e-03 1.750248e-03 4.323606e-03 3.671035e-03
120428131301 6.700000e+00 1.749646e-03 1.726626e-03 4.450662e-03 3.621007e-03
120428131301 6.750000e+00 1.726863e-03 1.703510e-03 4.573523e-03 3.572071e-03
120428131301 6.800000e+00 1.704563e-03 1.680885e-03 4.692271e-03 3.524197e-03
120428131301 6.850000e+00 1.682732e-03 1.658736e-03 4.806985e-03 3.477352e-03
120428131301 6.900000e+00 1.661358e-03 1.637049e-03 4.917747e-03 3.431507e-03
120428131301 6.950000e+00 1.640426e-03 1.615813e-03 5.024636e-03 3.386634e-03
120428131301 7.000000e+00 1.619926e-03 1.595015e-03 5.127732e-03 3.342704e-03
120428131301 7.050000e+00 1.599844e-03 1.574642e-03 5.227115e-03 3.299691e-03
120428131301 7.100000e+00 1.580169e-03 1.554683e-03 5.322865e-03 3.257570e-03
120428131301 7.150000e+00 1.560891e-03 1.535126e-03 5.415061e-03 3.216315e-03
120428131301 7.200000e+00 1.541998e-03 1.515961e-03 5.503780e-03 3.175902e-03
120428131301 7.250000e+00 1.523480e-03 1.497177e-03 5.589100e-03 3.136309e-03
120428131301 7.300000e+00 1.505326e-03 1.478765e-03 5.671098e-03 3.097513e-03
120428131301 7.350000e+00 1.487529e-03 1.460713e-03 5.749850e-03 3.059492e-03
120428131301 7.400000e+00 1.470076e-03 1.443013e-03 5.825431e-03 3.022226e-03
120428131301 7.450000e+00 1.452961e-03 1.425655e-03 5.897915e-03 2.985694e-03
120428131301 7.500000e+00 1.436174e-03 1.408631e-03 5.967376e-03 2.949877e-03
120428131301 7.550000e+00 1.419706e-03 1.391932e-03 6.033886e-03 2.914757e-03
120428131301 7.600000e+00 1.403550e-03 1.375549e-03 6.097515e-03 2.880314e-03
120428131301 7.650000e+00 1.387697e-03 1.359475e-03 6.158334e-03 2.846531e-03
120428131301 7.700000e+00 1.372139e-03 1.343702e-03 6.216413e-03 2.813392e-03
120428131301 7.750000e+00 1.356870e-03 1.328222e-03 6.271818e-03 2.780879e-03
120428131301 7.800000e+00 1.341881e-03 1.313028e-03 6.324617e-03 2.748977e-03
120428131301 7.850000e+00 1.327167e-03 1.298113e-03 6.374875e-03 2.717671e-03
120428131301 7.900000e+00 1.312720e-03 1.283470e-03 6.422656e-03 2.686945e-03
120428131301 7.950000e+00 1.298534e-03 1.269092e-03 6.468024e-03 2.656785e-03
120428131301 8.000000e+00 1.284602e-03 1.254973e-03 6.511041e-03 2.627176e-03
120430030703 5.000000e-02 1.135886e+00 1.135981e+00 6.338633e+00 1.922411e+01
120430030703 1.000000e-01 1.020091e+00 1.020295e+00 6.498420e+00 1.356216e+01
120430030703 1.500000e-01 8.818527e-01 8.821649e-01 5.790052e+00 9.531469e+00
120430030703 2.000000e-01 7.432616e-01 7.436297e-01 4.273668e+00 6.725275e+00
120430030703 2.500000e-01 6.172661e-01 6.176311e-01 2.526072e+00 4.785009e+00
120430030703 3.000000e-01 5.092550e-01 5.095795e-01 1.054427e+00 3.443998e+00
120430030703 3.500000e-01 4.199041e-01 4.201752e-01 4.576018e-02 2.514305e+00
120430030703 4.000000e-01 3.474994e-01 3.477199e-01 -5.328156e-01 1.865896e+00
120430030703 4.500000e-01 2.894305e-01 2.896099e-01 -7.865336e-01 1.409662e+00
120430030703 5.000000e-01 2.430069e-01 2.431559e-01 -8.200821e-01 1.084969e+00
120430030703 5.500000e-01 2.058302e-01 2.059579e-01 -7.229628e-01 8.507609e-01
120430030703 6.000000e-01 1.759119e-01 1.760252e-01 -5.672421e-01 6.792739e-01
120430030703 6.500000e-01 1.516684e-01 1.517720e-01 -4.025386e-01 5.517027e-01
120430030703 7.000000e-01 1.318651e-01 1.319624e-01 -2.555326e-01 4.552473e-01
120430030703 7.500000e-01 1.155501e-01 1.156439e-01 -1.361843e-01 3.811314e-01
120430030703 8.000000e-01 1.019926e-01 1.020846e-01 -4.539126e-02 3.232817e-01
120430030703 8.500000e-01 9.063087e-02 9.072255e-02 1.970941e-02 2.774490e-01
120430030703 9.000000e-01 8.103164e-02 8.112389e-02 6.310933e-02 2.406249e-01
120430030703 9.500000e-01 7.285894e-02 7.295226e-02 8.900748e-02 2.106508e-01
120430030703 1.000000e+00 6.585038e-02 6.594492e-02 1.014940e-01 1.859576e-01
120430030703 1.050000e+00 5.979944e-02 5.989513e-02 1.042287e-01 1.653894e-01
120430030703 1.100000e+00 5.454232e-02 5.463892e-02 1.002075e-01 1.480833e-01
120430030703 1.150000e+00 4.994803e-02 5.004521e-02 9.176816e-02 1.333871e-01
120430030703 1.200000e+00 4.591102e-02 4.600845e-02 8.071570e-02 1.208020e-01
120430030703 1.250000e+00 4.234563e-02 4.244296e-02 6.842057e-02 1.099417e-01
120430030703 1.300000e+00 3.918181e-02 3.927872e-02 5.587142e-02 1.005040e-01
120430030703 1.350000e+00 3.636191e-02 3.645809e-02 4.372442e-02 9.225004e-02
120430030703 1.400000e+00 3.383815e-02 3.393333e-02 3.236980e-02 8.498884e-02
120430030703 1.450000e+00 3.157070e-02 3.166462e-02 2.200642e-02 7.856654e-02
120430030703 1.500000e+00 2.952614e-02 2.961859e-02 1.270866e-02 7.285804e-02
120430030703 1.550000e+00 2.767631e-02 2.776708e-02 4.476523e-03 6.776075e-02
120430030703 1.600000e+00 2.599730e-02 2.608624e-02 -2.731240e-03 6.318994e-02
120430030703 1.650000e+00 2.446877e-02 2.455573e-02 -8.977136e-03 5.907510e-02
120430030703 1.700000e+00 2.307329e-02 2.315815e-02 -1.433354e-02 5.535719e-02
120430030703 1.750000e+00 2.179585e-02 2.187852e-02 -1.887636e-02 5.198646e-02
120430030703 1.800000e+00 2.062352e-02 2.070393e-02 -2.268144e-02 4.892073e-02
120430030703 1.850000e+00 1.954507e-02 1.962317e-02 -2.582250e-02 4.612407e-02
120430030703 1.900000e+00 1.855073e-02 1.862647e-02 -2.836992e-02 4.356571e-02
120430030703 1.950000e+00 1.763197e-02 1.770533e-02 -3.038995e-02 4.121915e-02
120430030703 2.000000e+00 1.678129e-02 1.685226e-02 -3.194435e-02 3.906150e-02
120430030703 2.050000e+00 1.599212e-02 1.606070e-02 -3.309010e-02 3.707289e-02
120430030703 2.100000e+00 1.525865e-02 1.532486e-02 -3.387940e-02 3.523599e-02
120430030703 2.150000e+00 1.457574e-02 1.463959e-02 -3.435974e-02 3.353565e-02
120430030703 2.200000e+00 1.393883e-02 1.400035e-02 -3.457403e-02 3.195858e-02
120430030703 2.250000e+00 1.334386e-02 1.340308e-02 -3.456084e-02 3.049306e-02
120430030703 2.300000e+00 1.278721e-02 1.284418e-02 -3.435468e-02 2.912873e-02
120430030703 2.350000e+00 1.226565e-02 1.232040e-02 -3.398625e-02 2.785642e-02
120430030703 2.400000e+00 1.177627e-02 1.182885e-02 -3.348273e-02 2.666798e-02
120430030703 2.450000e+00 1.131646e-02 1.136692e-02 -3.286812e-02 2.555614e-02
120430030703 2.500000e+00 1.088387e-02 1.093226e-02 -3.216349e-02 2.451441e-02
120430030703 2.550000e+00 1.047638e-02 1.052276e-02 -3.138727e-02 2.353696e-02
120430030703 2.600000e+00 1.009208e-02 1.013649e-02 -3.055553e-02 2.261857e-02
120430030703 2.650000e+00 9.729221e-03 9.771724e-03 -2.968218e-02 2.175454e-02
120430030703 2.700000e+00 9.386231e-03 9.426878e-03 -2.877927e-02 2.094062e-02
120430030703 2.750000e+00 9.061673e-03 9.100518e-03 -2.785711e-02 2.017299e-02
120430030703 2.800000e+00 8.754241e-03 8.791337e-03 -2.692454e-02 1.944816e-02
120430030703 2.850000e+00 8.462741e-03 8.498141e-03 -2.598908e-02 1.876299e-02
120430030703 2.900000e+00 8.186083e-03 8.219838e-03 -2.505705e-02 1.811460e-02
120430030703 2.950000e+00 7.923267e-03 7.955428e-03 -2.413377e-02 1.750039e-02
120430030703 3.000000e+00 7.673378e-03 7.703995e-03 -2.322364e-02 1.691798e-02
120430030703 3.050000e+00 7.435575e-03 7.464696e-03 -2.233028e-02 1.636519e-02
120430030703 3.100000e+00 7.209084e-03 7.236755e-03 -2.145662e-02 1.584002e-02
120430030703 3.150000e+00 6.993193e-03 7.019460e-03 -2.060500e-02 1.534065e-02
120430030703 3.200000e+00 6.787245e-03 6.812151e-03 -1.977724e-02 1.486540e-02
120430030703 3.250000e+00 6.590633e-03 6.614221e-03 -1.897470e-02 1.441272e-02
120430030703 3.300000e+00 6.402796e-03 6.425106e-03 -1.819838e-02 1.398120e-02
120430030703 3.350000e+00 6.223215e-03 6.244287e-03 -1.744893e-02 1.356952e-02
120430030703 3.400000e+00 6.051409e-03 6.071280e-03 -1.672673e-02 1.317647e-02
120430030703 3.450000e+00 5.886931e-03 5.905638e-03 -1.603192e-02 1.280094e-02
120430030703 3.500000e+00 5.729367e-03 5.746943e-03 -1.536443e-02 1.244188e-02
120430030703 3.550000e+00 5.578331e-03 5.594810e-03 -1.472404e-02 1.209835e-02
120430030703 3.600000e+00 5.433464e-03 5.448877e-03 -1.411038e-02 1.176944e-02
120430030703 3.650000e+00 5.294431e-03 5.308809e-03 -1.352296e-02 1.145433e-02
120430030703 3.700000e+00 5.160920e-03 5.174292e-03 -1.296120e-02 1.115225e-02
120430030703 3.750000e+00 5.032640e-03 5.045033e-03 -1.242444e-02 1.086249e-02
120430030703 3.800000e+00 4.909319e-03 4.920759e-03 -1.191198e-02 1.058437e-02
120430030703 3.850000e+00 4.790701e-03 4.801214e-03 -1.142306e-02 1.031728e-02
120430030703 3.900000e+00 4.676549e-03 4.686158e-03 -1.095688e-02 1.006063e-02
120430030703 3.950000e+00 4.566638e-03 4.575367e-03 -1.051264e-02 9.813875e-03
120430030703 4.000000e+00 4.460760e-03 4.468630e-03 -1.008951e-02 9.576516e-03
120430030703 4.050000e+00 4.358717e-03 4.365748e-03 -9.686659e-03 9.348072e-03
120430030703 4.100000e+00 4.260324e-03 4.266538e-03 -9.303257e-03 9.128097e-03
120430030703 4.150000e+00 4.165409e-03 4.170822e-03 -8.938480e-03 8.916173e-03
120430030703 4.200000e+00 4.073807e-03 4.078438e-03 -8.591514e-03 8.711907e-03
120430030703 4.250000e+00 3.985364e-03 3.989231e-03 -8.261557e-03 8.514931e-03
120430030703 4.300000e+00 3.899935e-03 3.903054e-03 -7.947828e-03 8.324897e-03
120430030703 4.350000e+00 3.817384e-03 3.819770e-03 -7.649561e-03 8.141480e-03
120430030703 4.400000e+00 3.737581e-03 3.739249e-03 -7.366014e-03 7.964371e-03
120430030703 4.450000e+00 3.660405e-03 3.661369e-03 -7.096468e-03 7.793283e-03
120430030703 4.500000e+00 3.585740e-03 3.586014e-03 -6.840227e-03 7.627940e-03
120430030703 4.550000e+00 3.513478e-03 3.513074e-03 -6.596618e-03 7.468087e-03
120430030703 4.600000e+00 3.443515e-03 3.442446e-03 -6.364997e-03 7.313480e-03
120430030703 4.650000e+00 3.375754e-03 3.374033e-03 -6.144741e-03 7.163888e-03
120430030703 4.700000e+00 3.310102e-03 3.307740e-03 -5.935257e-03 7.019094e-03
120430030703 4.750000e+00 3.246472e-03 3.243480e-03 -5.735973e-03 6.878894e-03
120430030703 4.800000e+00 3.184782e-03 3.181169e-03 -5.546345e-03 6.743092e-03
120430030703 4.850000e+00 3.124951e-03 3.120729e-03 -5.365852e-03 6.611503e-03
120430030703 4.900000e+00 3.066905e-03 3.062083e-03 -5.193998e-03 6.483954e-03
120430030703 4.950000e+00 3.010574e-03 3.005161e-03 -5.030311e-03 6.360278e-03
120430030703 5.000000e+00 2.955890e-03 2.949895e-03 -4.874341e-03 6.240318e-03
120430030703 5.050000e+00 2.902787e-03 2.896221e-03 -4.725661e-03 6.123924e-03
120430030703 5.100000e+00 2.851206e-03 2.844075e-03 -4.583865e-03 6.010956e-03
120430030703 5.150000e+00 2.801088e-03 2.793402e-03 -4.448568e-03 5.901277e-03
120430030703 5.200000e+00 2.752377e-03 2.744143e-03 -4.319407e-03 5.794761e-03
120430030703 5.250000e+00 2.705022e-03 2.696248e-03 -4.196035e-03 5.691284e-03
120430030703 5.300000e+00 2.658970e-03 2.649664e-03 -4.078127e-03 5.590731e-03
120430030703 5.350000e+00 2.614176e-03 2.604344e-03 -3.965372e-03 5.492990e-03
120430030703 5.400000e+00 2.570591e-03 2.560242e-03 -3.857480e-03 5.397958e-03
120430030703 5.450000e+00 2.528174e-03 2.517314e-03 -3.754175e-03 5.305533e-03
120430030703 5.500000e+00 2.486881e-03 2.475517e-03 -3.655197e-03 5.215619e-03
120430030703 5.550000e+00 2.446674e-03 2.434813e-03 -3.560300e-03 5.128125e-03
120430030703 5.600000e+00 2.407514e-03 2.395162e-03 -3.469254e-03 5.042964e-03
120430030703 5.650000e+00 2.369364e-03 2.356528e-03 -3.381841e-03 4.960052e-03
120430030703 5.700000e+00 2.332189e-03 2.318876e-03 -3.297856e-03 4.879310e-03
120430030703 5.750000e+00 2.295957e-03 2.282172e-03 -3.217106e-03 4.800662e-03
120430030703 5.800000e+00 2.260635e-03 2.246385e-03 -3.139410e-03 4.724034e-03
120430030703 5.850000e+00 2.226193e-03 2.211483e-03 -3.064597e-03 4.649358e-03
120430030703 5.900000e+00 2.192601e-03 2.177437e-03 -2.992506e-03 4.576566e-03
120430030703 5.950000e+00 2.159831e-03 2.144220e-03 -2.922988e-03 4.505594e-03
120430030703 6.000000e+00 2.127856e-03 2.111803e-03 -2.855900e-03 4.436383e-03
120430030703 6.050000e+00 2.096650e-03 2.080161e-03 -2.791111e-03 4.368872e-03
120430030703 6.100000e+00 2.066189e-03 2.049269e-03 -2.728494e-03 4.303007e-03
120430030703 6.150000e+00 2.036448e-03 2.019103e-03 -2.667935e-03 4.238732e-03
120430030703 6.200000e+00 2.007405e-03 1.989641e-03 -2.609322e-03 4.175997e-03
120430030703 6.250000e+00 1.979038e-03 1.960859e-03 -2.552554e-03 4.114752e-03
120430030703 6.300000e+00 1.951326e-03 1.932738e-03 -2.497533e-03 4.054950e-03
120430030703 6.350000e+00 1.924247e-03 1.905256e-03 -2.444170e-03 3.996544e-03
120430030703 6.400000e+00 1.897784e-03 1.878395e-03 -2.392380e-03 3.939492e-03
120430030703 6.450000e+00 1.871917e-03 1.852135e-03 -2.342083e-03 3.883750e-03
120430030703 6.500000e+00 1.846627e-03 1.826458e-03 -2.293207e-03 3.829279e-03
120430030703 6.550000e+00 1.821899e-03 1.801346e-03 -2.245680e-03 3.776039e-03
120430030703 6.600000e+00 1.797714e-03 1.776784e-03 -2.199438e-03 3.723994e-03
120430030703 6.650000e+00 1.774057e-03 1.752755e-03 -2.154420e-03 3.673106e-03
120430030703 6.700000e+00 1.750913e-03 1.729243e-03 -2.110568e-03 3.623342e-03
120430030703 6.750000e+00 1.728266e-03 1.706233e-03 -2.067830e-03 3.574668e-03
120430030703 6.800000e+00 1.706102e-03 1.683711e-03 -2.026156e-03 3.527052e-03
120430030703 6.850000e+00 1.684407e-03 1.661664e-03 -1.985498e-03 3.480463e-03
120430030703 6.900000e+00 1.663168e-03 1.640077e-03 -1.945812e-03 3.434871e-03
120430030703 6.950000e+00 1.642372e-03 1.618937e-03 -1.907058e-03 3.390248e-03
120430030703 7.000000e+00 1.622007e-03 1.598233e-03 -1.869197e-03 3.346566e-03
120430030703 7.050000e+00 1.602059e-03 1.577952e-03 -1.832192e-03 3.303797e-03
120430030703 7.100000e+00 1.582519e-03 1.558082e-03 -1.796011e-03 3.261917e-03
120430030703 7.150000e+00 1.563374e-03 1.538613e-03 -1.760621e-03 3.220901e-03
120430030703 7.200000e+00 1.544614e-03 1.519533e-03 -1.725992e-03 3.180724e-03
120430030703 7.250000e+00 1.526229e-03 1.500832e-03 -1.692097e-03 3.141363e-03
120430030703 7.300000e+00 1.508207e-03 1.482500e-03 -1.658910e-03 3.102797e-03
120430030703 7.350000e+00 1.490541e-03 1.464527e-03 -1.626405e-03 3.065003e-03
120430030703 7.400000e+00 1.473219e-03 1.446904e-03 -1.594560e-03 3.027960e-03
120430030703 7.450000e+00 1.456234e-03 1.429621e-03 -1.563353e-03 2.991649e-03
120430030703 7.500000e+00 1.439575e-03 1.412669e-03 -1.532763e-03 2.956051e-03
120430030703 7.550000e+00 1.423236e-03 1.396041e-03 -1.502771e-03 2.921145e-03
120430030703 7.600000e+00 1.407207e-03 1.379728e-03 -1.473360e-03 2.886914e-03
120430030703 7.650000e+00 1.391480e-03 1.363721e-03 -1.444512e-03 2.853341e-03
120430030703 7.700000e+00 1.376048e-03 1.348013e-03 -1.416210e-03 2.820408e-03
120430030703 7.750000e+00 1.360904e-03 1.332597e-03 -1.388440e-03 2.788099e-03
120430030703 7.800000e+00 1.346039e-03 1.317464e-03 -1.361187e-03 2.756398e-03
120430030703 7.850000e+00 1.331448e-03 1.302609e-03 -1.334437e-03 2.725289e-03
120430030703 7.900000e+00 1.317122e-03 1.288025e-03 -1.308179e-03 2.694758e-03
120430030703 7.950000e+00 1.303057e-03 1.273704e-03 -1.282398e-03 2.664790e-03
120430030703 8.000000e+00 1.289244e-03 1.259640e-03 -1.257084e-03 2.635371e-03
120501044500 5.000000e-02 1.135661e+00 1.135683e+00 3.916501e-01 1.922203e+01
120501044500 1.000000e-01 1.019910e+00 1.019962e+00 -4.015994e+00 1.356073e+01
120501044500 1.500000e-01 8.817517e-01 8.818880e-01 -6.528974e+00 9.531256e+00
120501044500 2.000000e-01 7.432298e-01 7.434748e-01 -7.124833e+00 6.726166e+00
120501044500 2.500000e-01 6.172600e-01 6.176080e-01 -6.472240e+00 4.786515e+00
120501044500 3.000000e-01 5.092312e-01 5.096543e-01 -5.282500e+00 3.445624e+00
120501044500 3.500000e-01 4.198358e-01 4.202992e-01 -4.019639e+00 2.515730e+00
120501044500 4.000000e-01 3.473777e-01 3.478506e-01 -2.913171e+00 1.866988e+00
120501044500 4.500000e-01 2.892587e-01 2.897188e-01 -2.047249e+00 1.410409e+00
120501044500 5.000000e-01 2.427946e-01 2.432280e-01 -1.423850e+00 1.085416e+00
120501044500 5.500000e-01 2.055880e-01 2.059881e-01 -1.001525e+00 8.509598e-01
120501044500 6.000000e-01 1.756489e-01 1.760146e-01 -7.251087e-01 6.792744e-01
120501044500 6.500000e-01 1.513915e-01 1.517247e-01 -5.447103e-01 5.515482e-01
120501044500 7.000000e-01 1.315796e-01 1.318839e-01 -4.225970e-01 4.549756e-01
120501044500 7.500000e-01 1.152605e-01 1.155396e-01 -3.335224e-01 3.807751e-01
120501044500 8.000000e-01 1.017024e-01 1.019600e-01 -2.625789e-01 3.228678e-01
120501044500 8.500000e-01 9.034311e-02 9.058229e-02 -2.018639e-01 2.769991e-01
120501044500 9.000000e-01 8.074876e-02 8.097216e-02 -1.471797e-01 2.401545e-01
120501044500 9.500000e-01 7.258286e-02 7.279249e-02 -9.574280e-02 2.101712e-01
120501044500 1.000000e+00 6.558249e-02 6.577998e-02 -4.520852e-02 1.854764e-01
120501044500 1.050000e+00 5.954071e-02 5.972734e-02 6.139584e-03 1.649116e-01
120501044500 1.100000e+00 5.429334e-02 5.447020e-02 5.874665e-02 1.476122e-01
120501044500 1.150000e+00 4.970916e-02 4.987714e-02 1.115953e-01 1.329251e-01
120501044500 1.200000e+00 4.568244e-02 4.584231e-02 1.627478e-01 1.203510e-01
120501044500 1.250000e+00 4.212738e-02 4.227984e-02 2.101428e-01 1.095032e-01
120501044500 1.300000e+00 3.897386e-02 3.911950e-02 2.521523e-01 1.000795e-01
120501044500 1.350000e+00 3.616414e-02 3.630350e-02 2.878698e-01 9.184063e-02
120501044500 1.400000e+00 3.365038e-02 3.378396e-02 3.172082e-01 8.459553e-02
120501044500 1.450000e+00 3.139273e-02 3.152094e-02 3.407662e-01 7.819013e-02
120501044500 1.500000e+00 2.935774e-02 2.948096e-02 3.595086e-01 7.249908e-02
120501044500 1.550000e+00 2.751722e-02 2.763577e-02 3.744425e-01 6.741960e-02
120501044500 1.600000e+00 2.584725e-02 2.596142e-02 3.864221e-01 6.286674e-02
120501044500 1.650000e+00 2.432746e-02 2.443750e-02 3.960903e-01 5.876984e-02
120501044500 1.700000e+00 2.294043e-02 2.304657e-02 4.038983e-01 5.506970e-02
120501044500 1.750000e+00 2.167115e-02 2.177358e-02 4.101502e-01 5.171647e-02
120501044500 1.800000e+00 2.050668e-02 2.060559e-02 4.150464e-01 4.866789e-02
120501044500 1.850000e+00 1.943580e-02 1.953134e-02 4.187168e-01 4.588798e-02
120501044500 1.900000e+00 1.844874e-02 1.854106e-02 4.212422e-01 4.334590e-02
120501044500 1.950000e+00 1.753697e-02 1.762620e-02 4.226696e-01 4.101515e-02
120501044500 2.000000e+00 1.669301e-02 1.677927e-02 4.230196e-01 3.887281e-02
120501044500 2.050000e+00 1.591029e-02 1.599369e-02 4.222924e-01 3.689899e-02
120501044500 2.100000e+00 1.518301e-02 1.526364e-02 4.204697e-01 3.507637e-02
120501044500 2.150000e+00 1.450604e-02 1.458399e-02 4.175160e-01 3.338980e-02
120501044500 2.200000e+00 1.387483e-02 1.395018e-02 4.133787e-01 3.182596e-02
120501044500 2.250000e+00 1.328533e-02 1.335815e-02 4.079875e-01 3.037316e-02
120501044500 2.300000e+00 1.273392e-02 1.280427e-02 4.012535e-01 2.902104e-02
120501044500 2.350000e+00 1.221737e-02 1.228532e-02 3.930685e-01 2.776042e-02
120501044500 2.400000e+00 1.173279e-02 1.179839e-02 3.833043e-01 2.658317e-02
120501044500 2.450000e+00 1.127757e-02 1.134087e-02 3.718143e-01 2.548200e-02
120501044500 2.500000e+00 1.084936e-02 1.091042e-02 3.584357e-01 2.445044e-02
120501044500 2.550000e+00 1.044606e-02 1.050491e-02 3.429973e-01 2.348265e-02
120501044500 2.600000e+00 1.006574e-02 1.012244e-02 3.253320e-01 2.257340e-02
120501044500 2.650000e+00 9.706679e-03 9.761252e-03 3.052995e-01 2.171800e-02
120501044500 2.700000e+00 9.367296e-03 9.419786e-03 2.828198e-01 2.091217e-02
120501044500 2.750000e+00 9.046163e-03 9.096607e-03 2.579221e-01 2.015209e-02
120501044500 2.800000e+00 8.741976e-03 8.790409e-03 2.308042e-01 1.943425e-02
120501044500 2.850000e+00 8.453550e-03 8.500005e-03 2.018957e-01 1.875551e-02
120501044500 2.900000e+00 8.179801e-03 8.224309e-03 1.719014e-01 1.811299e-02
120501044500 2.950000e+00 7.919738e-03 7.962331e-03 1.417946e-01 1.750411e-02
120501044500 3.000000e+00 7.672455e-03 7.713163e-03 1.127312e-01 1.692651e-02
120501044500 3.050000e+00 7.437124e-03 7.475973e-03 8.587838e-02 1.637809e-02
120501044500 3.100000e+00 7.212981e-03 7.249999e-03 6.220264e-02 1.585693e-02
120501044500 3.150000e+00 6.999326e-03 7.034540e-03 4.229289e-02 1.536128e-02
120501044500 3.200000e+00 6.795513e-03 6.828950e-03 2.629216e-02 1.488955e-02
120501044500 3.250000e+00 6.600944e-03 6.632631e-03 1.395401e-02 1.444025e-02
120501044500 3.300000e+00 6.415066e-03 6.445031e-03 4.779985e-03 1.401202e-02
120501044500 3.350000e+00 6.237365e-03 6.265636e-03 -1.829281e-03 1.360355e-02
120501044500 3.400000e+00 6.067363e-03 6.093970e-03 -6.458366e-03 1.321364e-02
120501044500 3.450000e+00 5.904616e-03 5.929588e-03 -9.612424e-03 1.284117e-02
120501044500 3.500000e+00 5.748711e-03 5.772077e-03 -1.169523e-02 1.248509e-02
120501044500 3.550000e+00 5.599263e-03 5.621052e-03 -1.301329e-02 1.214443e-02
120501044500 3.600000e+00 5.455914e-03 5.476154e-03 -1.379159e-02 1.181829e-02
120501044500 3.650000e+00 5.318329e-03 5.337050e-03 -1.419187e-02 1.150583e-02
120501044500 3.700000e+00 5.186199e-03 5.203429e-03 -1.432901e-02 1.120628e-02
120501044500 3.750000e+00 5.059231e-03 5.074998e-03 -1.428419e-02 1.091892e-02
120501044500 3.800000e+00 4.937156e-03 4.951488e-03 -1.411473e-02 1.064307e-02
120501044500 3.850000e+00 4.819720e-03 4.832644e-03 -1.386112e-02 1.037812e-02
120501044500 3.900000e+00 4.706684e-03 4.718228e-03 -1.355209e-02 1.012348e-02
120501044500 3.950000e+00 4.597829e-03 4.608019e-03 -1.320806e-02 9.878612e-03
120501044500 4.000000e+00 4.492944e-03 4.501808e-03 -1.284361e-02 9.643012e-03
120501044500 4.050000e+00 4.391836e-03 4.399399e-03 -1.246914e-02 9.416204e-03
120501044500 4.100000e+00 4.294321e-03 4.300609e-03 -1.209209e-02 9.197747e-03
120501044500 4.150000e+00 4.200227e-03 4.205266e-03 -1.171773e-02 8.987226e-03
120501044500 4.200000e+00 4.109392e-03 4.113207e-03 -1.134979e-02 8.784252e-03
120501044500 4.250000e+00 4.021664e-03 4.024280e-03 -1.099085e-02 8.588460e-03
120501044500 4.300000e+00 3.936900e-03 3.938342e-03 -1.064264e-02 8.399507e-03
120501044500 4.350000e+00 3.854964e-03 3.855256e-03 -1.030630e-02 8.217070e-03
120501044500 4.400000e+00 3.775730e-03 3.774895e-03 -9.982496e-03 8.040847e-03
120501044500 4.450000e+00 3.699076e-03 3.697139e-03 -9.671554e-03 7.870552e-03
120501044500 4.500000e+00 3.624889e-03 3.621873e-03 -9.373559e-03 7.705916e-03
120501044500 4.550000e+00 3.553063e-03 3.548991e-03 -9.088409e-03 7.546684e-03
120501044500 4.600000e+00 3.483495e-03 3.478389e-03 -8.815868e-03 7.392618e-03
120501044500 4.650000e+00 3.416090e-03 3.409972e-03 -8.555605e-03 7.243491e-03
120501044500 4.700000e+00 3.350757e-03 3.343649e-03 -8.307222e-03 7.099089e-03
120501044500 4.750000e+00 3.287409e-03 3.279333e-03 -8.070274e-03 6.959210e-03
120501044500 4.800000e+00 3.225966e-03 3.216942e-03 -7.844288e-03 6.823662e-03
120501044500 4.850000e+00 3.166349e-03 3.156399e-03 -7.628775e-03 6.692265e-03
120501044500 4.900000e+00 3.108485e-03 3.097629e-03 -7.423238e-03 6.564847e-03
120501044500 4.950000e+00 3.052305e-03 3.040563e-03 -7.227182e-03 6.441245e-03
120501044500 5.000000e+00 2.997742e-03 2.985134e-03 -7.040116e-03 6.321304e-03
120501044500 5.050000e+00 2.944733e-03 2.931278e-03 -6.861564e-03 6.204878e-03
120501044500 5.100000e+00 2.893218e-03 2.878935e-03 -6.691057e-03 6.091828e-03
120501044500 5.150000e+00 2.843140e-03 2.828048e-03 -6.528146e-03 5.982021e-03
120501044500 5.200000e+00 2.794446e-03 2.778563e-03 -6.372397e-03 5.875332e-03
120501044500 5.250000e+00 2.747082e-03 2.730427e-03 -6.223394e-03 5.771641e-03
120501044500 5.300000e+00 2.701000e-03 2.683590e-03 -6.080740e-03 5.670835e-03
120501044500 5.350000e+00 2.656154e-03 2.638006e-03 -5.944055e-03 5.572804e-03
120501044500 5.400000e+00 2.612497e-03 2.593628e-03 -5.812979e-03 5.477445e-03
120501044500 5.450000e+00 2.569987e-03 2.550415e-03 -5.687171e-03 5.384660e-03
120501044500 5.500000e+00 2.528584e-03 2.508325e-03 -5.566305e-03 5.294356e-03
120501044500 5.550000e+00 2.488249e-03 2.467318e-03 -5.450076e-03 5.206441e-03
120501044500 5.600000e+00 2.448943e-03 2.427357e-03 -5.338194e-03 5.120832e-03
120501044500 5.650000e+00 2.410632e-03 2.388406e-03 -5.230386e-03 5.037446e-03
120501044500 5.700000e+00 2.373281e-03 2.350430e-03 -5.126394e-03 4.956205e-03
120501044500 5.750000e+00 2.336857e-03 2.313398e-03 -5.025977e-03 4.877034e-03
120501044500 5.800000e+00 2.301331e-03 2.277276e-03 -4.928907e-03 4.799863e-03
120501044500 5.850000e+00 2.266670e-03 2.242035e-03 -4.834970e-03 4.724623e-03
120501044500 5.900000e+00 2.232848e-03 2.207646e-03 -4.743966e-03 4.651248e-03
120501044500 5.950000e+00 2.199836e-03 2.174082e-03 -4.655706e-03 4.579677e-03
120501044500 6.000000e+00 2.167608e-03 2.141315e-03 -4.570013e-03 4.509849e-03
120501044500 6.050000e+00 2.136138e-03 2.109320e-03 -4.486724e-03 4.441706e-03
120501044500 6.100000e+00 2.105404e-03 2.078073e-03 -4.405684e-03 4.375195e-03
120501044500 6.150000e+00 2.075380e-03 2.047550e-03 -4.326747e-03 4.310262e-03
120501044500 6.200000e+00 2.046046e-03 2.017728e-03 -4.249780e-03 4.246857e-03
120501044500 6.250000e+00 2.017379e-03 1.988587e-03 -4.174656e-03 4.184930e-03
120501044500 6.300000e+00 1.989359e-03 1.960104e-03 -4.101257e-03 4.124436e-03
120501044500 6.350000e+00 1.961966e-03 1.932260e-03 -4.029476e-03 4.065330e-03
120501044500 6.400000e+00 1.935182e-03 1.905036e-03 -3.959208e-03 4.007568e-03
120501044500 6.450000e+00 1.908987e-03 1.878414e-03 -3.890359e-03 3.951109e-03
120501044500 6.500000e+00 1.883364e-03 1.852374e-03 -3.822842e-03 3.895915e-03
120501044500 6.550000e+00 1.858296e-03 1.826901e-03 -3.756572e-03 3.841945e-03
120501044500 6.600000e+00 1.833767e-03 1.801977e-03 -3.691475e-03 3.789165e-03
120501044500 6.650000e+00 1.809762e-03 1.777587e-03 -3.627478e-03 3.737537e-03
120501044500 6.700000e+00 1.786264e-03 1.753715e-03 -3.564517e-03 3.687029e-03
120501044500 6.750000e+00 1.763260e-03 1.730347e-03 -3.502529e-03 3.637608e-03
120501044500 6.800000e+00 1.740735e-03 1.707468e-03 -3.441459e-03 3.589242e-03
120501044500 6.850000e+00 1.718675e-03 1.685065e-03 -3.381254e-03 3.541900e-03
120501044500 6.900000e+00 1.697069e-03 1.663124e-03 -3.321865e-03 3.495554e-03
120501044500 6.950000e+00 1.675903e-03 1.641633e-03 -3.263247e-03 3.450174e-03
120501044500 7.000000e+00 1.655164e-03 1.620578e-03 -3.205360e-03 3.405735e-03
120501044500 7.050000e+00 1.634842e-03 1.599949e-03 -3.148164e-03 3.362209e-03
120501044500 7.100000e+00 1.614925e-03 1.579734e-03 -3.091625e-03 3.319572e-03
120501044500 7.150000e+00 1.595402e-03 1.559921e-03 -3.035710e-03 3.277798e-03
120501044500 7.200000e+00 1.576262e-03 1.540500e-03 -2.980388e-03 3.236864e-03
120501044500 7.250000e+00 1.557495e-03 1.521461e-03 -2.925633e-03 3.196748e-03
120501044500 7.300000e+00 1.539091e-03 1.502793e-03 -2.871420e-03 3.157428e-03
120501044500 7.350000e+00 1.521041e-03 1.484487e-03 -2.817724e-03 3.118881e-03
120501044500 7.400000e+00 1.503336e-03 1.466533e-03 -2.764525e-03 3.081089e-03
120501044500 7.450000e+00 1.485966e-03 1.448923e-03 -2.711804e-03 3.044030e-03
120501044500 7.500000e+00 1.468923e-03 1.431647e-03 -2.659541e-03 3.007685e-03
120501044500 7.550000e+00 1.452199e-03 1.414697e-03 -2.607722e-03 2.972037e-03
120501044500 7.600000e+00 1.435785e-03 1.398065e-03 -2.556332e-03 2.937067e-03
120501044500 7.650000e+00 1.419674e-03 1.381742e-03 -2.505356e-03 2.902757e-03
120501044500 7.700000e+00 1.403858e-03 1.365722e-03 -2.454783e-03 2.869091e-03
120501044500 7.750000e+00 1.388329e-03 1.349996e-03 -2.404601e-03 2.836053e-03
120501044500 7.800000e+00 1.373082e-03 1.334558e-03 -2.354801e-03 2.803627e-03
120501044500 7.850000e+00 1.358108e-03 1.319400e-03 -2.305373e-03 2.771797e-03
120501044500 7.900000e+00 1.343401e-03 1.304516e-03 -2.256309e-03 2.740549e-03
120501044500 7.950000e+00 1.328955e-03 1.289899e-03 -2.207602e-03 2.709869e-03
120501044500 8.000000e+00 1.314763e-03 1.275543e-03 -2.159245e-03 2.679742e-03
120502140650 5.000000e-02 1.135499e+00 1.136255e+00 -1.899821e-01 1.921931e+01
120502140650 1.000000e-01 1.019976e+00 1.020635e+00 -2.212441e+00 1.355887e+01
120502140650 1.500000e-01 8.820312e-01 8.825972e-01 -2.157572e+00 9.530524e+00
120502140650 2.000000e-01 7.436790e-01 7.441677e-01 -1.337683e+00 6.726430e+00
120502140650 2.500000e-01 6.178321e-01 6.182617e-01 -5.675088e-01 4.787546e+00
120502140650 3.000000e-01 5.098855e-01 5.102727e-01 -1.248804e-01 3.447193e+00
120502140650 3.500000e-01 4.205412e-01 4.208971e-01 3.534106e-02 2.517635e+00
120502140650 4.000000e-01 3.481116e-01 3.484411e-01 4.493268e-02 1.869064e+00
120502140650 4.500000e-01 2.900045e-01 2.903100e-01 -2.686035e-03 1.412542e+00
120502140650 5.000000e-01 2.435403e-01 2.438236e-01 -6.728972e-02 1.087534e+00
120502140650 5.500000e-01 2.063250e-01 2.065886e-01 -1.366244e-01 8.530281e-01
120502140650 6.000000e-01 1.763720e-01 1.766182e-01 -2.053383e-01 6.812774e-01
120502140650 6.500000e-01 1.520976e-01 1.523286e-01 -2.670519e-01 5.534806e-01
120502140650 7.000000e-01 1.322670e-01 1.324846e-01 -3.156355e-01 4.568363e-01
120502140650 7.500000e-01 1.159281e-01 1.161338e-01 -3.490709e-01 3.825646e-01
120502140650 8.000000e-01 1.023496e-01 1.025445e-01 -3.702644e-01 3.245865e-01
120502140650 8.500000e-01 9.096913e-02 9.115451e-02 -3.846212e-01 2.786472e-01
120502140650 9.000000e-01 8.135314e-02 8.152985e-02 -3.976733e-01 2.417322e-01
120502140650 9.500000e-01 7.316515e-02 7.333402e-02 -4.138870e-01 2.116790e-01
120502140650 1.000000e+00 6.614240e-02 6.630411e-02 -4.358913e-01 1.869155e-01
120502140650 1.050000e+00 6.007813e-02 6.023319e-02 -4.639972e-01 1.662840e-01
120502140650 1.100000e+00 5.480835e-02 5.495717e-02 -4.964086e-01 1.489205e-01
120502140650 1.150000e+00 5.020197e-02 5.034490e-02 -5.300721e-01 1.341721e-01
120502140650 1.200000e+00 4.615339e-02 4.629073e-02 -5.616195e-01 1.215391e-01
120502140650 1.250000e+00 4.257689e-02 4.270894e-02 -5.880366e-01 1.106345e-01
120502140650 1.300000e+00 3.940241e-02 3.952941e-02 -6.071026e-01 1.011557e-01
120502140650 1.350000e+00 3.657224e-02 3.669446e-02 -6.177205e-01 9.286313e-02
120502140650 1.400000e+00 3.403862e-02 3.415626e-02 -6.200998e-01 8.556578e-02
120502140650 1.450000e+00 3.176170e-02 3.187497e-02 -6.156618e-01 7.910955e-02
120502140650 1.500000e+00 2.970806e-02 2.981715e-02 -6.066374e-01 7.336919e-02
120502140650 1.550000e+00 2.784951e-02 2.795462e-02 -5.954743e-01 6.824205e-02
120502140650 1.600000e+00 2.616218e-02 2.626349e-02 -5.842671e-01 6.364332e-02
120502140650 1.650000e+00 2.462569e-02 2.472336e-02 -5.744065e-01 5.950245e-02
120502140650 1.700000e+00 2.322261e-02 2.331682e-02 -5.665286e-01 5.576033e-02
120502140650 1.750000e+00 2.193796e-02 2.202884e-02 -5.606909e-01 5.236712e-02
120502140650 1.800000e+00 2.075878e-02 2.084648e-02 -5.566240e-01 4.928053e-02
120502140650 1.850000e+00 1.967384e-02 1.975847e-02 -5.539418e-01 4.646453e-02
120502140650 1.900000e+00 1.867335e-02 1.875505e-02 -5.522676e-01 4.388821e-02
120502140650 1.950000e+00 1.774878e-02 1.782764e-02 -5.512877e-01 4.152497e-02
120502140650 2.000000e+00 1.689261e-02 1.696874e-02 -5.507624e-01 3.935182e-02
120502140650 2.050000e+00 1.609826e-02 1.617176e-02 -5.505168e-01 3.734879e-02
120502140650 2.100000e+00 1.535990e-02 1.543087e-02 -5.504260e-01 3.549847e-02
120502140650 2.150000e+00 1.467237e-02 1.474092e-02 -5.504016e-01 3.378565e-02
120502140650 2.200000e+00 1.403112e-02 1.409731e-02 -5.503801e-01 3.219693e-02
120502140650 2.250000e+00 1.343205e-02 1.349599e-02 -5.503151e-01 3.072056e-02
120502140650 2.300000e+00 1.287155e-02 1.293330e-02 -5.501715e-01 2.934613e-02
120502140650 2.350000e+00 1.234635e-02 1.240601e-02 -5.499215e-01 2.806440e-02
120502140650 2.400000e+00 1.185355e-02 1.191118e-02 -5.495419e-01 2.686717e-02
120502140650 2.450000e+00 1.139053e-02 1.144620e-02 -5.490125e-01 2.574713e-02
120502140650 2.500000e+00 1.095491e-02 1.100869e-02 -5.483145e-01 2.469775e-02
120502140650 2.550000e+00 1.054458e-02 1.059653e-02 -5.474303e-01 2.371316e-02
120502140650 2.600000e+00 1.015760e-02 1.020779e-02 -5.463419e-01 2.278812e-02
120502140650 2.650000e+00 9.792226e-03 9.840714e-03 -5.450315e-01 2.191787e-02
120502140650 2.700000e+00 9.446869e-03 9.493711e-03 -5.434804e-01 2.109816e-02
120502140650 2.750000e+00 9.120086e-03 9.165336e-03 -5.416690e-01 2.032510e-02
120502140650 2.800000e+00 8.810561e-03 8.854270e-03 -5.395763e-01 1.959522e-02
120502140650 2.850000e+00 8.517092e-03 8.559311e-03 -5.371800e-01 1.890531e-02
120502140650 2.900000e+00 8.238581e-03 8.279356e-03 -5.344559e-01 1.825251e-02
120502140650 2.950000e+00 7.974020e-03 8.013398e-03 -5.313775e-01 1.763417e-02
120502140650 3.000000e+00 7.722488e-03 7.760512e-03 -5.279161e-01 1.704789e-02
120502140650 3.050000e+00 7.483135e-03 7.519847e-03 -5.240401e-01 1.649148e-02
120502140650 3.100000e+00 7.255183e-03 7.290623e-03 -5.197149e-01 1.596292e-02
120502140650 3.150000e+00 7.037912e-03 7.072119e-03 -5.149020e-01 1.546037e-02
120502140650 3.200000e+00 6.830659e-03 6.863670e-03 -5.095593e-01 1.498213e-02
120502140650 3.250000e+00 6.632812e-03 6.664662e-03 -5.036399e-01 1.452664e-02
120502140650 3.300000e+00 6.443805e-03 6.474528e-03 -4.970921e-01 1.409248e-02
120502140650 3.350000e+00 6.263113e-03 6.292742e-03 -4.898586e-01 1.367831e-02
120502140650 3.400000e+00 6.090250e-03 6.118817e-03 -4.818762e-01 1.328291e-02
120502140650 3.450000e+00 5.924766e-03 5.952300e-03 -4.730756e-01 1.290516e-02
120502140650 3.500000e+00 5.766240e-03 5.792771e-03 -4.633808e-01 1.254399e-02
120502140650 3.550000e+00 5.614282e-03 5.639838e-03 -4.527095e-01 1.219845e-02
120502140650 3.600000e+00 5.468530e-03 5.493138e-03 -4.409733e-01 1.186762e-02
120502140650 3.650000e+00 5.328644e-03 5.352330e-03 -4.280789e-01 1.155066e-02
120502140650 3.700000e+00 5.194309e-03 5.217098e-03 -4.139301e-01 1.124681e-02
120502140650 3.750000e+00 5.065229e-03 5.087145e-03 -3.984309e-01 1.095532e-02
120502140650 3.800000e+00 4.941129e-03 4.962196e-03 -3.814907e-01 1.067551e-02
120502140650 3.850000e+00 4.821750e-03 4.841989e-03 -3.630316e-01 1.040676e-02
120502140650 3.900000e+00 4.706850e-03 4.726284e-03 -3.429980e-01 1.014845e-02
120502140650 3.950000e+00 4.596203e-03 4.614853e-03 -3.213702e-01 9.900045e-03
120502140650 4.000000e+00 4.489596e-03 4.507483e-03 -2.981810e-01 9.661008e-03
120502140650 4.050000e+00 4.386831e-03 4.403973e-03 -2.735340e-01 9.430852e-03
120502140650 4.100000e+00 4.287720e-03 4.304136e-03 -2.476233e-01 9.209116e-03
120502140650 4.150000e+00 4.192087e-03 4.207797e-03 -2.207498e-01 8.995370e-03
120502140650 4.200000e+00 4.099770e-03 4.114790e-03 -1.933284e-01 8.789213e-03
120502140650 4.250000e+00 4.010613e-03 4.024961e-03 -1.658819e-01 8.590272e-03
120502140650 4.300000e+00 3.924473e-03 3.938164e-03 -1.390129e-01 8.398204e-03
120502140650 4.350000e+00 3.841214e-03 3.854264e-03 -1.133544e-01 8.212694e-03
120502140650 4.400000e+00 3.760708e-03 3.773133e-03 -8.950418e-02 8.033455e-03
120502140650 4.450000e+00 3.682837e-03 3.694651e-03 -6.795377e-02 7.860223e-03
120502140650 4.500000e+00 3.607489e-03 3.618705e-03 -4.903133e-02 7.692754e-03
120502140650 4.550000e+00 3.534557e-03 3.545189e-03 -3.287290e-02 7.530823e-03
120502140650 4.600000e+00 3.463942e-03 3.474003e-03 -1.942873e-02 7.374211e-03
120502140650 4.650000e+00 3.395549e-03 3.405050e-03 -8.499720e-03 7.222712e-03
120502140650 4.700000e+00 3.329287e-03 3.338241e-03 2.096865e-04 7.076121e-03
120502140650 4.750000e+00 3.265070e-03 3.273487e-03 7.037563e-03 6.934240e-03
120502140650 4.800000e+00 3.202815e-03 3.210707e-03 1.232088e-02 6.796874e-03
120502140650 4.850000e+00 3.142443e-03 3.149822e-03 1.636694e-02 6.663835e-03
120502140650 4.900000e+00 3.083880e-03 3.090755e-03 1.943925e-02 6.534941e-03
120502140650 4.950000e+00 3.027052e-03 3.033434e-03 2.175408e-02 6.410017e-03
120502140650 5.000000e+00 2.971892e-03 2.977791e-03 2.348357e-02 6.288897e-03
120502140650 5.050000e+00 2.918334e-03 2.923759e-03 2.476195e-02 6.171422e-03
120502140650 5.100000e+00 2.866315e-03 2.871277e-03 2.569253e-02 6.057443e-03
120502140650 5.150000e+00 2.815775e-03 2.820284e-03 2.635432e-02 5.946815e-03
120502140650 5.200000e+00 2.766660e-03 2.770723e-03 2.680755e-02 5.839406e-03
120502140650 5.250000e+00 2.718913e-03 2.722540e-03 2.709824e-02 5.735086e-03
120502140650 5.300000e+00 2.672484e-03 2.675684e-03 2.726162e-02 5.633735e-03
120502140650 5.350000e+00 2.627323e-03 2.630105e-03 2.732485e-02 5.535236e-03
120502140650 5.400000e+00 2.583385e-03 2.585756e-03 2.730897e-02 5.439482e-03
120502140650 5.450000e+00 2.540624e-03 2.542593e-03 2.723039e-02 5.346367e-03
120502140650 5.500000e+00 2.498998e-03 2.500572e-03 2.710204e-02 5.255794e-03
120502140650 5.550000e+00 2.458465e-03 2.459653e-03 2.693412e-02 5.167668e-03
120502140650 5.600000e+00 2.418988e-03 2.419797e-03 2.673479e-02 5.081900e-03
120502140650 5.650000e+00 2.380530e-03 2.380967e-03 2.651057e-02 4.998403e-03
120502140650 5.700000e+00 2.343054e-03 2.343126e-03 2.626675e-02 4.917098e-03
120502140650 5.750000e+00 2.306527e-03 2.306242e-03 2.600759e-02 4.837905e-03
120502140650 5.800000e+00 2.270916e-03 2.270280e-03 2.573658e-02 4.760750e-03
120502140650 5.850000e+00 2.236191e-03 2.235211e-03 2.545658e-02 4.685564e-03
120502140650 5.900000e+00 2.202322e-03 2.201005e-03 2.516994e-02 4.612277e-03
120502140650 5.950000e+00 2.169279e-03 2.167632e-03 2.487857e-02 4.540825e-03
120502140650 6.000000e+00 2.137037e-03 2.135065e-03 2.458409e-02 4.471146e-03
120502140650 6.050000e+00 2.105569e-03 2.103278e-03 2.428781e-02 4.403180e-03
120502140650 6.100000e+00 2.074849e-03 2.072246e-03 2.399082e-02 4.336871e-03
120502140650 6.150000e+00 2.044854e-03 2.041944e-03 2.369403e-02 4.272163e-03
120502140650 6.200000e+00 2.015560e-03 2.012350e-03 2.339819e-02 4.209006e-03
120502140650 6.250000e+00 1.986946e-03 1.983441e-03 2.310391e-02 4.147348e-03
120502140650 6.300000e+00 1.958990e-03 1.955196e-03 2.281171e-02 4.087141e-03
120502140650 6.350000e+00 1.931672e-03 1.927593e-03 2.252201e-02 4.028339e-03
120502140650 6.400000e+00 1.904971e-03 1.900615e-03 2.223514e-02 3.970899e-03
120502140650 6.450000e+00 1.878870e-03 1.874240e-03 2.195139e-02 3.914776e-03
120502140650 6.500000e+00 1.853349e-03 1.848451e-03 2.167098e-02 3.859932e-03
120502140650 6.550000e+00 1.828392e-03 1.823231e-03 2.139410e-02 3.806325e-03
120502140650 6.600000e+00 1.803982e-03 1.798563e-03 2.112086e-02 3.753919e-03
120502140650 6.650000e+00 1.780102e-03 1.774429e-03 2.085140e-02 3.702677e-03
120502140650 6.700000e+00 1.756737e-03 1.750816e-03 2.058577e-02 3.652564e-03
120502140650 6.750000e+00 1.733871e-03 1.727706e-03 2.032404e-02 3.603546e-03
120502140650 6.800000e+00 1.711491e-03 1.705087e-03 2.006624e-02 3.555592e-03
120502140650 6.850000e+00 1.689582e-03 1.682944e-03 1.981238e-02 3.508669e-03
120502140650 6.900000e+00 1.668131e-03 1.661263e-03 1.956248e-02 3.462748e-03
120502140650 6.950000e+00 1.647125e-03 1.640031e-03 1.931652e-02 3.417801e-03
120502140650 7.000000e+00 1.626551e-03 1.619236e-03 1.907449e-02 3.373798e-03
120502140650 7.050000e+00 1.606398e-03 1.598865e-03 1.883635e-02 3.330713e-03
120502140650 7.100000e+00 1.586654e-03 1.578908e-03 1.860207e-02 3.288521e-03
120502140650 7.150000e+00 1.567307e-03 1.559352e-03 1.837161e-02 3.247196e-03
120502140650 7.200000e+00 1.548346e-03 1.540187e-03 1.814493e-02 3.206714e-03
120502140650 7.250000e+00 1.529762e-03 1.521402e-03 1.792198e-02 3.167052e-03
120502140650 7.300000e+00 1.511544e-03 1.502986e-03 1.770270e-02 3.128187e-03
120502140650 7.350000e+00 1.493682e-03 1.484931e-03 1.748705e-02 3.090098e-03
120502140650 7.400000e+00 1.476167e-03 1.467227e-03 1.727496e-02 3.052764e-03
120502140650 7.450000e+00 1.458989e-03 1.449863e-03 1.706637e-02 3.016164e-03
120502140650 7.500000e+00 1.442140e-03 1.432833e-03 1.686124e-02 2.980279e-03
120502140650 7.550000e+00 1.425612e-03 1.416126e-03 1.665949e-02 2.945089e-03
120502140650 7.600000e+00 1.409395e-03 1.399734e-03 1.646107e-02 2.910578e-03
120502140650 7.650000e+00 1.393483e-03 1.383650e-03 1.626591e-02 2.876726e-03
120502140650 7.700000e+00 1.377867e-03 1.367866e-03 1.607397e-02 2.843517e-03
120502140650 7.750000e+00 1.362539e-03 1.352374e-03 1.588517e-02 2.810935e-03
120502140650 7.800000e+00 1.347493e-03 1.337166e-03 1.569946e-02 2.778963e-03
120502140650 7.850000e+00 1.332721e-03 1.322237e-03 1.551678e-02 2.747585e-03
120502140650 7.900000e+00 1.318217e-03 1.307578e-03 1.533708e-02 2.716788e-03
120502140650 7.950000e+00 1.303975e-03 1.293183e-03 1.516028e-02 2.686556e-03
120502140650 8.000000e+00 1.289986e-03 1.279047e-03 1.498635e-02 2.656874e-03
120503002827 5.000000e-02 1.136073e+00 1.136192e+00 -8.484896e+00 1.922282e+01
120503002827 1.000000e-01 1.020450e+00 1.020569e+00 -8.910156e+00 1.356364e+01
120503002827 1.500000e-01 8.824178e-01 8.824809e-01 -7.845043e+00 9.535024e+00
120503002827 2.000000e-01 7.439814e-01 7.439740e-01 -6.090356e+00 6.729997e+00
120503002827 2.500000e-01 6.180477e-01 6.179931e-01 -4.222812e+00 4.790098e+00
120503002827 3.000000e-01 5.100185e-01 5.099481e-01 -2.580808e+00 3.448899e+00
120503002827 3.500000e-01 4.206051e-01 4.205394e-01 -1.289972e+00 2.518705e+00
120503002827 4.000000e-01 3.481234e-01 3.480703e-01 -3.455544e-01 1.869671e+00
120503002827 4.500000e-01 2.899800e-01 2.899405e-01 2.987162e-01 1.412807e+00
120503002827 5.000000e-01 2.434922e-01 2.434648e-01 6.935691e-01 1.087545e+00
120503002827 5.500000e-01 2.062632e-01 2.062465e-01 8.930462e-01 8.528531e-01
120503002827 6.000000e-01 1.763042e-01 1.762973e-01 9.539704e-01 6.809716e-01
120503002827 6.500000e-01 1.520297e-01 1.520321e-01 9.287615e-01 5.530906e-01
120503002827 7.000000e-01 1.322038e-01 1.322146e-01 8.592058e-01 4.564019e-01
120503002827 7.500000e-01 1.158730e-01 1.158914e-01 7.740873e-01 3.821184e-01
120503002827 8.000000e-01 1.023053e-01 1.023301e-01 6.902390e-01 3.241546e-01
120503002827 8.500000e-01 9.093757e-02 9.096771e-02 6.160756e-01 2.782483e-01
120503002827 9.000000e-01 8.133552e-02 8.136996e-02 5.553444e-01 2.413787e-01
120503002827 9.500000e-01 7.316208e-02 7.319988e-02 5.094297e-01 2.113774e-01
120503002827 1.000000e+00 6.615398e-02 6.619428e-02 4.781038e-01 1.866680e-01
120503002827 1.050000e+00 6.010405e-02 6.014607e-02 4.595104e-01 1.660895e-01
120503002827 1.100000e+00 5.484799e-02 5.489104e-02 4.502511e-01 1.487759e-01
120503002827 1.150000e+00 5.025452e-02 5.029799e-02 4.459622e-01 1.340733e-01
120503002827 1.200000e+00 4.621792e-02 4.626129e-02 4.422505e-01 1.214818e-01
120503002827 1.250000e+00 4.265244e-02 4.269526e-02 4.356193e-01 1.106147e-01
120503002827 1.300000e+00 3.948799e-02 3.952989e-02 4.240424e-01 1.011697e-01
120503002827 1.350000e+00 3.666693e-02 3.670760e-02 4.070348e-01 9.290781e-02
120503002827 1.400000e+00 3.414151e-02 3.418070e-02 3.853059e-01 8.563811e-02
120503002827 1.450000e+00 3.187194e-02 3.190945e-02 3.602284e-01 7.920684e-02
120503002827 1.500000e+00 2.982486e-02 2.986054e-02 3.333483e-01 7.348894e-02
120503002827 1.550000e+00 2.797214e-02 2.800588e-02 3.060509e-01 6.838189e-02
120503002827 1.600000e+00 2.628992e-02 2.632167e-02 2.793979e-01 6.380102e-02
120503002827 1.650000e+00 2.475790e-02 2.478764e-02 2.540940e-01 5.967591e-02
120503002827 1.700000e+00 2.335869e-02 2.338642e-02 2.305319e-01 5.594757e-02
120503002827 1.750000e+00 2.207735e-02 2.210309e-02 2.088685e-01 5.256633e-02
120503002827 1.800000e+00 2.090095e-02 2.092477e-02 1.891052e-01 4.949006e-02
120503002827 1.850000e+00 1.981832e-02 1.984027e-02 1.711525e-01 4.668289e-02
120503002827 1.900000e+00 1.881969e-02 1.883987e-02 1.548768e-01 4.411406e-02
120503002827 1.950000e+00 1.789658e-02 1.791506e-02 1.401301e-01 4.175712e-02
120503002827 2.000000e+00 1.704150e-02 1.705838e-02 1.267659e-01 3.958922e-02
120503002827 2.050000e+00 1.624791e-02 1.626328e-02 1.146477e-01 3.759050e-02
120503002827 2.100000e+00 1.551002e-02 1.552397e-02 1.036518e-01 3.574366e-02
120503002827 2.150000e+00 1.482269e-02 1.483533e-02 9.366745e-02 3.403356e-02
120503002827 2.200000e+00 1.418138e-02 1.419280e-02 8.459645e-02 3.244691e-02
120503002827 2.250000e+00 1.358205e-02 1.359233e-02 7.635147e-02 3.097201e-02
120503002827 2.300000e+00 1.302109e-02 1.303032e-02 6.885478e-02 2.959852e-02
120503002827 2.350000e+00 1.249526e-02 1.250353e-02 6.203702e-02 2.831726e-02
120503002827 2.400000e+00 1.200167e-02 1.200905e-02 5.583600e-02 2.712008e-02
120503002827 2.450000e+00 1.153772e-02 1.154429e-02 5.019584e-02 2.599972e-02
120503002827 2.500000e+00 1.110106e-02 1.110689e-02 4.506612e-02 2.494969e-02
120503002827 2.550000e+00 1.068958e-02 1.069472e-02 4.040125e-02 2.396416e-02
120503002827 2.600000e+00 1.030136e-02 1.030588e-02 3.615994e-02 2.303791e-02
120503002827 2.650000e+00 9.934666e-03 9.938618e-03 3.230466e-02 2.216623e-02
120503002827 2.700000e+00 9.587923e-03 9.591354e-03 2.880132e-02 2.134489e-02
120503002827 2.750000e+00 9.259697e-03 9.262653e-03 2.561888e-02 2.057003e-02
120503002827 2.800000e+00 8.948682e-03 8.951202e-03 2.272906e-02 1.983818e-02
120503002827 2.850000e+00 8.653685e-03 8.655805e-03 2.010607e-02 1.914619e-02
120503002827 2.900000e+00 8.373615e-03 8.375369e-03 1.772639e-02 1.849118e-02
120503002827 2.950000e+00 8.107473e-03 8.108889e-03 1.556856e-02 1.787054e-02
120503002827 3.000000e+00 7.854344e-03 7.855447e-03 1.361298e-02 1.728188e-02
120503002827 3.050000e+00 7.613384e-03 7.614197e-03 1.184177e-02 1.672303e-02
120503002827 3.100000e+00 7.383819e-03 7.384362e-03 1.023859e-02 1.619197e-02
120503002827 3.150000e+00 7.164937e-03 7.165226e-03 8.788525e-03 1.568688e-02
120503002827 3.200000e+00 6.956078e-03 6.956128e-03 7.477966e-03 1.520608e-02
120503002827 3.250000e+00 6.756635e-03 6.756457e-03 6.294472e-03 1.474802e-02
120503002827 3.300000e+00 6.566044e-03 6.565651e-03 5.226689e-03 1.431126e-02
120503002827 3.350000e+00 6.383786e-03 6.383184e-03 4.264249e-03 1.389450e-02
120503002827 3.400000e+00 6.209376e-03 6.208575e-03 3.397690e-03 1.349652e-02
120503002827 3.450000e+00 6.042368e-03 6.041371e-03 2.618371e-03 1.311620e-02
120503002827 3.500000e+00 5.882344e-03 5.881157e-03 1.918407e-03 1.275249e-02
120503002827 3.550000e+00 5.728917e-03 5.727542e-03 1.290604e-03 1.240443e-02
120503002827 3.600000e+00 5.581726e-03 5.580166e-03 7.283955e-04 1.207113e-02
120503002827 3.650000e+00 5.440434e-03 5.438691e-03 2.257916e-04 1.175176e-02
120503002827 3.700000e+00 5.304728e-03 5.302802e-03 -2.226711e-04 1.144553e-02
120503002827 3.750000e+00 5.174315e-03 5.172205e-03 -6.219753e-04 1.115174e-02
120503002827 3.800000e+00 5.048920e-03 5.046626e-03 -9.766646e-04 1.086971e-02
120503002827 3.850000e+00 4.928286e-03 4.925808e-03 -1.290881e-03 1.059881e-02
120503002827 3.900000e+00 4.812175e-03 4.809510e-03 -1.568400e-03 1.033846e-02
120503002827 3.950000e+00 4.700359e-03 4.697507e-03 -1.812662e-03 1.008811e-02
120503002827 4.000000e+00 4.592629e-03 4.589587e-03 -2.026802e-03 9.847247e-03
120503002827 4.050000e+00 4.488785e-03 4.485551e-03 -2.213675e-03 9.615399e-03
120503002827 4.100000e+00 4.388641e-03 4.385213e-03 -2.375881e-03 9.392114e-03
120503002827 4.150000e+00 4.292022e-03 4.288397e-03 -2.515789e-03 9.176968e-03
120503002827 4.200000e+00 4.198763e-03 4.194938e-03 -2.635554e-03 8.969568e-03
120503002827 4.250000e+00 4.108708e-03 4.104682e-03 -2.737136e-03 8.769542e-03
120503002827 4.300000e+00 4.021711e-03 4.017480e-03 -2.822320e-03 8.576539e-03
120503002827 4.350000e+00 3.937633e-03 3.933195e-03 -2.892729e-03 8.390232e-03
120503002827 4.400000e+00 3.856344e-03 3.851697e-03 -2.949838e-03 8.210310e-03
120503002827 4.450000e+00 3.777721e-03 3.772863e-03 -2.994989e-03 8.036481e-03
120503002827 4.500000e+00 3.701648e-03 3.696576e-03 -3.029399e-03 7.868471e-03
120503002827 4.550000e+00 3.628014e-03 3.622725e-03 -3.054176e-03 7.706018e-03
120503002827 4.600000e+00 3.556714e-03 3.551208e-03 -3.070324e-03 7.548878e-03
120503002827 4.650000e+00 3.487651e-03 3.481925e-03 -3.078754e-03 7.396819e-03
120503002827 4.700000e+00 3.420731e-03 3.414783e-03 -3.080295e-03 7.249622e-03
120503002827 4.750000e+00 3.355865e-03 3.349693e-03 -3.075696e-03 7.107078e-03
120503002827 4.800000e+00 3.292969e-03 3.286572e-03 -3.065637e-03 6.968991e-03
120503002827 4.850000e+00 3.231963e-03 3.225340e-03 -3.050733e-03 6.835176e-03
120503002827 4.900000e+00 3.172771e-03 3.165921e-03 -3.031541e-03 6.705454e-03
120503002827 4.950000e+00 3.115322e-03 3.108243e-03 -3.008564e-03 6.579660e-03
120503002827 5.000000e+00 3.059546e-03 3.052238e-03 -2.982259e-03 6.457634e-03
120503002827 5.050000e+00 3.005379e-03 2.997840e-03 -2.953037e-03 6.339225e-03
120503002827 5.100000e+00 2.952759e-03 2.944989e-03 -2.921268e-03 6.224289e-03
120503002827 5.150000e+00 2.901627e-03 2.893625e-03 -2.887287e-03 6.112691e-03
120503002827 5.200000e+00 2.851926e-03 2.843692e-03 -2.851397e-03 6.004301e-03
120503002827 5.250000e+00 2.803603e-03 2.795137e-03 -2.813867e-03 5.898995e-03
120503002827 5.300000e+00 2.756606e-03 2.747908e-03 -2.774941e-03 5.796656e-03
120503002827 5.350000e+00 2.710888e-03 2.701957e-03 -2.734839e-03 5.697171e-03
120503002827 5.400000e+00 2.666401e-03 2.657238e-03 -2.693755e-03 5.600435e-03
120503002827 5.450000e+00 2.623102e-03 2.613706e-03 -2.651866e-03 5.506345e-03
120503002827 5.500000e+00 2.580947e-03 2.571319e-03 -2.609328e-03 5.414805e-03
120503002827 5.550000e+00 2.539896e-03 2.530037e-03 -2.566280e-03 5.325722e-03
120503002827 5.600000e+00 2.499911e-03 2.489821e-03 -2.522847e-03 5.239007e-03
120503002827 5.650000e+00 2.460955e-03 2.450634e-03 -2.479138e-03 5.154576e-03
120503002827 5.700000e+00 2.422991e-03 2.412440e-03 -2.435251e-03 5.072348e-03
120503002827 5.750000e+00 2.385986e-03 2.375207e-03 -2.391272e-03 4.992247e-03
120503002827 5.800000e+00 2.349908e-03 2.338900e-03 -2.347277e-03 4.914198e-03
120503002827 5.850000e+00 2.314726e-03 2.303490e-03 -2.303331e-03 4.838131e-03
120503002827 5.900000e+00 2.280409e-03 2.268947e-03 -2.259493e-03 4.763979e-03
120503002827 5.950000e+00 2.246929e-03 2.235241e-03 -2.215812e-03 4.691676e-03
120503002827 6.000000e+00 2.214258e-03 2.202347e-03 -2.172332e-03 4.621161e-03
120503002827 6.050000e+00 2.182371e-03 2.170236e-03 -2.129089e-03 4.552373e-03
120503002827 6.100000e+00 2.151242e-03 2.138886e-03 -2.086114e-03 4.485258e-03
120503002827 6.150000e+00 2.120847e-03 2.108270e-03 -2.043435e-03 4.419759e-03
120503002827 6.200000e+00 2.091163e-03 2.078366e-03 -2.001072e-03 4.355824e-03
120503002827 6.250000e+00 2.062167e-03 2.049152e-03 -1.959043e-03 4.293404e-03
120503002827 6.300000e+00 2.033838e-03 2.020606e-03 -1.917362e-03 4.232449e-03
120503002827 6.350000e+00 2.006155e-03 1.992707e-03 -1.876041e-03 4.172914e-03
120503002827 6.400000e+00 1.979099e-03 1.965437e-03 -1.835087e-03 4.114754e-03
120503002827 6.450000e+00 1.952649e-03 1.938775e-03 -1.794505e-03 4.057926e-03
120503002827 6.500000e+00 1.926789e-03 1.912703e-03 -1.754299e-03 4.002390e-03
120503002827 6.550000e+00 1.901500e-03 1.887205e-03 -1.714470e-03 3.948105e-03
120503002827 6.600000e+00 1.876766e-03 1.862262e-03 -1.675017e-03 3.895034e-03
120503002827 6.650000e+00 1.852569e-03 1.837858e-03 -1.635938e-03 3.843140e-03
120503002827 6.700000e+00 1.828895e-03 1.813978e-03 -1.597231e-03 3.792388e-03
120503002827 6.750000e+00 1.805727e-03 1.790607e-03 -1.558890e-03 3.742744e-03
120503002827 6.800000e+00 1.783052e-03 1.767730e-03 -1.520910e-03 3.694175e-03
120503002827 6.850000e+00 1.760855e-03 1.745332e-03 -1.483285e-03 3.646650e-03
120503002827 6.900000e+00 1.739123e-03 1.723401e-03 -1.446008e-03 3.600139e-03
120503002827 6.950000e+00 1.717842e-03 1.701923e-03 -1.409071e-03 3.554612e-03
120503002827 7.000000e+00 1.697000e-03 1.680885e-03 -1.372466e-03 3.510041e-03
120503002827 7.050000e+00 1.676584e-03 1.660275e-03 -1.336184e-03 3.466400e-03
120503002827 7.100000e+00 1.656584e-03 1.640082e-03 -1.300218e-03 3.423662e-03
120503002827 7.150000e+00 1.636987e-03 1.620294e-03 -1.264558e-03 3.381801e-03
120503002827 7.200000e+00 1.617782e-03 1.600899e-03 -1.229196e-03 3.340794e-03
120503002827 7.250000e+00 1.598959e-03 1.581889e-03 -1.194121e-03 3.300617e-03
120503002827 7.300000e+00 1.580508e-03 1.563251e-03 -1.159326e-03 3.261247e-03
120503002827 7.350000e+00 1.562418e-03 1.544976e-03 -1.124801e-03 3.222662e-03
120503002827 7.400000e+00 1.544680e-03 1.527055e-03 -1.090538e-03 3.184841e-03
120503002827 7.450000e+00 1.527285e-03 1.509479e-03 -1.056526e-03 3.147764e-03
120503002827 7.500000e+00 1.510224e-03 1.492238e-03 -1.022759e-03 3.111410e-03
120503002827 7.550000e+00 1.493488e-03 1.475323e-03 -9.892268e-04 3.075761e-03
120503002827 7.600000e+00 1.477068e-03 1.458727e-03 -9.559218e-04 3.040798e-03
120503002827 7.650000e+00 1.460958e-03 1.442441e-03 -9.228360e-04 3.006503e-03
120503002827 7.700000e+00 1.445147e-03 1.426457e-03 -8.899616e-04 2.972859e-03
120503002827 7.750000e+00 1.429631e-03 1.410768e-03 -8.572911e-04 2.939849e-03
120503002827 7.800000e+00 1.414399e-03 1.395366e-03 -8.248172e-04 2.907457e-03
120503002827 7.850000e+00 1.399447e-03 1.380244e-03 -7.925332e-04 2.875667e-03
120503002827 7.900000e+00 1.384766e-03 1.365396e-03 -7.604323e-04 2.844465e-03
120503002827 7.950000e+00 1.370350e-03 1.350814e-03 -7.285082e-04 2.813834e-03
120503002827 8.000000e+00 1.356193e-03 1.336492e-03 -6.967550e-04 2.783762e-03
120510140508 5.000000e-02 1.135430e+00 1.135769e+00 -1.198706e+00 1.921278e+01
120510140508 1.000000e-01 1.019593e+00 1.019932e+00 1.516931e+00 1.355036e+01
120510140508 1.500000e-01 8.813863e-01 8.817522e-01 2.601135e+00 9.520943e+00
120510140508 2.000000e-01 7.428475e-01 7.432653e-01 2.391360e+00 6.716816e+00
120510140508 2.500000e-01 6.168937e-01 6.173629e-01 1.647225e+00 4.778691e+00
120510140508 3.000000e-01 5.089118e-01 5.094118e-01 9.150357e-01 3.439518e+00
120510140508 3.500000e-01 4.195834e-01 4.200912e-01 4.051388e-01 2.511238e+00
120510140508 4.000000e-01 3.471984e-01 3.476977e-01 1.259302e-01 1.863841e+00
120510140508 4.500000e-01 2.891479e-01 2.896298e-01 1.376152e-02 1.408292e+00
120510140508 5.000000e-01 2.427423e-01 2.432023e-01 2.113609e-04 1.084042e+00
120510140508 5.500000e-01 2.055834e-01 2.060197e-01 3.600551e-02 8.501051e-01
120510140508 6.000000e-01 1.756832e-01 1.760951e-01 9.257900e-02 6.787792e-01
120510140508 6.500000e-01 1.514583e-01 1.518457e-01 1.555105e-01 5.513051e-01
120510140508 7.000000e-01 1.316748e-01 1.320377e-01 2.187813e-01 4.549151e-01
120510140508 7.500000e-01 1.153813e-01 1.157199e-01 2.813828e-01 3.808526e-01
120510140508 8.000000e-01 1.018468e-01 1.021614e-01 3.443530e-01 3.230538e-01
120510140508 8.500000e-01 9.050928e-02 9.080048e-02 4.083010e-01 2.772727e-01
120510140508 9.000000e-01 8.093507e-02 8.120358e-02 4.724263e-01 2.405005e-01
120510140508 9.500000e-01 7.278754e-02 7.303427e-02 5.350718e-01 2.105772e-01
120510140508 1.000000e+00 6.580375e-02 6.602971e-02 5.948708e-01 1.859323e-01
120510140508 1.050000e+00 5.977673e-02 5.998302e-02 6.514265e-01 1.654088e-01
120510140508 1.100000e+00 5.454236e-02 5.473009e-02 7.051305e-01 1.481433e-01
120510140508 1.150000e+00 4.996945e-02 5.013976e-02 7.564327e-01 1.334836e-01
120510140508 1.200000e+00 4.595233e-02 4.610635e-02 8.052063e-01 1.209313e-01
120510140508 1.250000e+00 4.240530e-02 4.254414e-02 8.506953e-01 1.101007e-01
120510140508 1.300000e+00 3.925831e-02 3.938312e-02 8.919698e-01 1.006901e-01
120510140508 1.350000e+00 3.645377e-02 3.656564e-02 9.284495e-01 9.246089e-02
120510140508 1.400000e+00 3.394397e-02 3.404396e-02 9.601796e-01 8.522234e-02
120510140508 1.450000e+00 3.168914e-02 3.177825e-02 9.878053e-01 7.882075e-02
120510140508 1.500000e+00 2.965594e-02 2.973514e-02 1.012336e+00 7.313110e-02
120510140508 1.550000e+00 2.781628e-02 2.788644e-02 1.034843e+00 6.805089e-02
120510140508 1.600000e+00 2.614633e-02 2.620827e-02 1.056200e+00 6.349544e-02
120510140508 1.650000e+00 2.462582e-02 2.468029e-02 1.076915e+00 5.939429e-02
120510140508 1.700000e+00 2.323739e-02 2.328508e-02 1.097040e+00 5.568844e-02
120510140508 1.750000e+00 2.196610e-02 2.200766e-02 1.116143e+00 5.232819e-02
120510140508 1.800000e+00 2.079910e-02 2.083510e-02 1.133356e+00 4.927144e-02
120510140508 1.850000e+00 1.972523e-02 1.975619e-02 1.147502e+00 4.648236e-02
120510140508 1.900000e+00 1.873478e-02 1.876117e-02 1.157322e+00 4.393028e-02
120510140508 1.950000e+00 1.781928e-02 1.784154e-02 1.161745e+00 4.158885e-02
120510140508 2.000000e+00 1.697131e-02 1.698982e-02 1.160123e+00 3.943533e-02
120510140508 2.050000e+00 1.618434e-02 1.619945e-02 1.152341e+00 3.744998e-02
120510140508 2.100000e+00 1.545263e-02 1.546465e-02 1.138780e+00 3.561559e-02
120510140508 2.150000e+00 1.477108e-02 1.478030e-02 1.120207e+00 3.391708e-02
120510140508 2.200000e+00 1.413518e-02 1.414185e-02 1.097661e+00 3.234121e-02
120510140508 2.250000e+00 1.354089e-02 1.354525e-02 1.072368e+00 3.087630e-02
120510140508 2.300000e+00 1.298465e-02 1.298690e-02 1.045691e+00 2.951204e-02
120510140508 2.350000e+00 1.246324e-02 1.246358e-02 1.019042e+00 2.823930e-02
120510140508 2.400000e+00 1.197378e-02 1.197238e-02 9.937572e-01 2.705000e-02
120510140508 2.450000e+00 1.151371e-02 1.151071e-02 9.709370e-01 2.593694e-02
120510140508 2.500000e+00 1.108069e-02 1.107623e-02 9.513110e-01 2.489371e-02
120510140508 2.550000e+00 1.067263e-02 1.066684e-02 9.351786e-01 2.391457e-02
120510140508 2.600000e+00 1.028763e-02 1.028062e-02 9.224528e-01 2.299437e-02
120510140508 2.650000e+00 9.923986e-03 9.915836e-03 9.127749e-01 2.212846e-02
120510140508 2.700000e+00 9.580123e-03 9.570925e-03 9.056497e-01 2.131262e-02
120510140508 2.750000e+00 9.254625e-03 9.244452e-03 9.005589e-01 2.054304e-02
120510140508 2.800000e+00 8.946196e-03 8.935113e-03 8.970310e-01 1.981624e-02
120510140508 2.850000e+00 8.653650e-03 8.641717e-03 8.946732e-01 1.912908e-02
120510140508 2.900000e+00 8.375905e-03 8.363174e-03 8.931765e-01 1.847869e-02
120510140508 2.950000e+00 8.111970e-03 8.098487e-03 8.923069e-01 1.786245e-02
120510140508 3.000000e+00 7.860932e-03 7.846739e-03 8.918908e-01 1.727799e-02
120510140508 3.050000e+00 7.621956e-03 7.607091e-03 8.918015e-01 1.672312e-02
120510140508 3.100000e+00 7.394273e-03 7.378770e-03 8.919469e-01 1.619584e-02
120510140508 3.150000e+00 7.177175e-03 7.161063e-03 8.922603e-01 1.569434e-02
120510140508 3.200000e+00 6.970007e-03 6.953315e-03 8.926930e-01 1.521693e-02
120510140508 3.250000e+00 6.772166e-03 6.754918e-03 8.932096e-01 1.476208e-02
120510140508 3.300000e+00 6.583095e-03 6.565313e-03 8.937841e-01 1.432836e-02
120510140508 3.350000e+00 6.402277e-03 6.383980e-03 8.943971e-01 1.391447e-02
120510140508 3.400000e+00 6.229232e-03 6.210440e-03 8.950343e-01 1.351921e-02
120510140508 3.450000e+00 6.063517e-03 6.044246e-03 8.956851e-01 1.314145e-02
120510140508 3.500000e+00 5.904718e-03 5.884983e-03 8.963415e-01 1.278016e-02
120510140508 3.550000e+00 5.752452e-03 5.732266e-03 8.969975e-01 1.243439e-02
120510140508 3.600000e+00 5.606361e-03 5.585738e-03 8.976485e-01 1.210325e-02
120510140508 3.650000e+00 5.466111e-03 5.445062e-03 8.982913e-01 1.178591e-02
120510140508 3.700000e+00 5.331392e-03 5.309928e-03 8.989234e-01 1.148161e-02
120510140508 3.750000e+00 5.201913e-03 5.180045e-03 8.995430e-01 1.118964e-02
120510140508 3.800000e+00 5.077404e-03 5.055140e-03 9.001487e-01 1.090932e-02
120510140508 3.850000e+00 4.957609e-03 4.934959e-03 9.007398e-01 1.064004e-02
120510140508 3.900000e+00 4.842291e-03 4.819263e-03 9.013156e-01 1.038122e-02
120510140508 3.950000e+00 4.731228e-03 4.707829e-03 9.018758e-01 1.013232e-02
120510140508 4.000000e+00 4.624209e-03 4.600448e-03 9.024204e-01 9.892822e-03
120510140508 4.050000e+00 4.521039e-03 4.496923e-03 9.029493e-01 9.662263e-03
120510140508 4.100000e+00 4.421533e-03 4.397069e-03 9.034626e-01 9.440195e-03
120510140508 4.150000e+00 4.325517e-03 4.300711e-03 9.039606e-01 9.226200e-03
120510140508 4.200000e+00 4.232828e-03 4.207688e-03 9.044437e-01 9.019887e-03
120510140508 4.250000e+00 4.143313e-03 4.117844e-03 9.049120e-01 8.820888e-03
120510140508 4.300000e+00 4.056826e-03 4.031035e-03 9.053661e-01 8.628857e-03
120510140508 4.350000e+00 3.973231e-03 3.947123e-03 9.058063e-01 8.443467e-03
120510140508 4.400000e+00 3.892398e-03 3.865980e-03 9.062331e-01 8.264413e-03
120510140508 4.450000e+00 3.814206e-03 3.787483e-03 9.066469e-01 8.091405e-03
120510140508 4.500000e+00 3.738539e-03 3.711517e-03 9.070481e-01 7.924170e-03
120510140508 4.550000e+00 3.665289e-03 3.637974e-03 9.074373e-01 7.762451e-03
120510140508 4.600000e+00 3.594351e-03 3.566749e-03 9.078147e-01 7.606006e-03
120510140508 4.650000e+00 3.525630e-03 3.497745e-03 9.081810e-01 7.454603e-03
120510140508 4.700000e+00 3.459031e-03 3.430870e-03 9.085364e-01 7.308026e-03
120510140508 4.750000e+00 3.394468e-03 3.366036e-03 9.088815e-01 7.166070e-03
120510140508 4.800000e+00 3.331857e-03 3.303159e-03 9.092166e-01 7.028539e-03
120510140508 4.850000e+00 3.271120e-03 3.242161e-03 9.095421e-01 6.895250e-03
120510140508 4.900000e+00 3.212180e-03 3.182966e-03 9.098584e-01 6.766026e-03
120510140508 4.950000e+00 3.154968e-03 3.125504e-03 9.101659e-01 6.640703e-03
120510140508 5.000000e+00 3.099415e-03 3.069706e-03 9.104650e-01 6.519123e-03
120510140508 5.050000e+00 3.045457e-03 3.015508e-03 9.107559e-01 6.401136e-03
120510140508 5.100000e+00 2.993032e-03 2.962849e-03 9.110391e-01 6.286601e-03
120510140508 5.150000e+00 2.942082e-03 2.911670e-03 9.113147e-01 6.175381e-03
120510140508 5.200000e+00 2.892552e-03 2.861915e-03 9.115832e-01 6.067349e-03
120510140508 5.250000e+00 2.844388e-03 2.813532e-03 9.118448e-01 5.962383e-03
120510140508 5.300000e+00 2.797540e-03 2.766470e-03 9.120998e-01 5.860365e-03
120510140508 5.350000e+00 2.751960e-03 2.720681e-03 9.123485e-01 5.761185e-03
120510140508 5.400000e+00 2.707602e-03 2.676118e-03 9.125911e-01 5.664738e-03
120510140508 5.450000e+00 2.664422e-03 2.632739e-03 9.128279e-01 5.570922e-03
120510140508 5.500000e+00 2.622378e-03 2.590499e-03 9.130590e-01 5.479641e-03
120510140508 5.550000e+00 2.581429e-03 2.549361e-03 9.132848e-01 5.390804e-03
120510140508 5.600000e+00 2.541538e-03 2.509284e-03 9.135054e-01 5.304323e-03
120510140508 5.650000e+00 2.502668e-03 2.470233e-03 9.137210e-01 5.220113e-03
120510140508 5.700000e+00 2.464783e-03 2.432173e-03 9.139318e-01 5.138096e-03
120510140508 5.750000e+00 2.427851e-03 2.395069e-03 9.141380e-01 5.058195e-03
120510140508 5.800000e+00 2.391839e-03 2.358890e-03 9.143398e-01 4.980336e-03
120510140508 5.850000e+00 2.356716e-03 2.323604e-03 9.145374e-01 4.904450e-03
120510140508 5.900000e+00 2.322453e-03 2.289183e-03 9.147308e-01 4.830469e-03
120510140508 5.950000e+00 2.289021e-03 2.255597e-03 9.149203e-01 4.758330e-03
120510140508 6.000000e+00 2.256394e-03 2.222821e-03 9.151060e-01 4.687971e-03
120510140508 6.050000e+00 2.224545e-03 2.190827e-03 9.152880e-01 4.619332e-03
120510140508 6.100000e+00 2.193450e-03 2.159590e-03 9.154665e-01 4.552359e-03
120510140508 6.150000e+00 2.163084e-03 2.129087e-03 9.156415e-01 4.486995e-03
120510140508 6.200000e+00 2.133425e-03 2.099295e-03 9.158133e-01 4.423191e-03
120510140508 6.250000e+00 2.104450e-03 2.070191e-03 9.159819e-01 4.360894e-03
120510140508 6.300000e+00 2.076138e-03 2.041754e-03 9.161474e-01 4.300059e-03
120510140508 6.350000e+00 2.048469e-03 2.013963e-03 9.163100e-01 4.240638e-03
120510140508 6.400000e+00 2.021423e-03 1.986800e-03 9.164697e-01 4.182588e-03
120510140508 6.450000e+00 1.994981e-03 1.960244e-03 9.166266e-01 4.125866e-03
120510140508 6.500000e+00 1.969125e-03 1.934279e-03 9.167808e-01 4.070432e-03
120510140508 6.550000e+00 1.943838e-03 1.908885e-03 9.169325e-01 4.016246e-03
120510140508 6.600000e+00 1.919103e-03 1.884047e-03 9.170816e-01 3.963270e-03
120510140508 6.650000e+00 1.894903e-03 1.859748e-03 9.172283e-01 3.911469e-03
120510140508 6.700000e+00 1.871223e-03 1.835972e-03 9.173727e-01 3.860806e-03
120510140508 6.750000e+00 1.848048e-03 1.812704e-03 9.175147e-01 3.811250e-03
120510140508 6.800000e+00 1.825363e-03 1.789931e-03 9.176546e-01 3.762766e-03
120510140508 6.850000e+00 1.803155e-03 1.767636e-03 9.177923e-01 3.715325e-03
120510140508 6.900000e+00 1.781410e-03 1.745808e-03 9.179279e-01 3.668895e-03
120510140508 6.950000e+00 1.760114e-03 1.724434e-03 9.180615e-01 3.623448e-03
120510140508 7.000000e+00 1.739256e-03 1.703499e-03 9.181931e-01 3.578956e-03
120510140508 7.050000e+00 1.718824e-03 1.682993e-03 9.183229e-01 3.535392e-03
120510140508 7.100000e+00 1.698805e-03 1.662904e-03 9.184508e-01 3.492730e-03
120510140508 7.150000e+00 1.679188e-03 1.643219e-03 9.185769e-01 3.450945e-03
120510140508 7.200000e+00 1.659963e-03 1.623929e-03 9.187012e-01 3.410013e-03
120510140508 7.250000e+00 1.641119e-03 1.605023e-03 9.188238e-01 3.369910e-03
120510140508 7.300000e+00 1.622645e-03 1.586490e-03 9.189448e-01 3.330613e-03
120510140508 7.350000e+00 1.604532e-03 1.568321e-03 9.190642e-01 3.292102e-03
120510140508 7.400000e+00 1.586771e-03 1.550506e-03 9.191821e-01 3.254354e-03
120510140508 7.450000e+00 1.569352e-03 1.533035e-03 9.192984e-01 3.217350e-03
120510140508 7.500000e+00 1.552266e-03 1.515900e-03 9.194132e-01 3.181069e-03
120510140508 7.550000e+00 1.535505e-03 1.499093e-03 9.195266e-01 3.145493e-03
120510140508 7.600000e+00 1.519060e-03 1.482604e-03 9.196386e-01 3.110603e-03
120510140508 7.650000e+00 1.502924e-03 1.466426e-03 9.197492e-01 3.076382e-03
120510140508 7.700000e+00 1.487088e-03 1.450551e-03 9.198585e-01 3.042812e-03
120510140508 7.750000e+00 1.471545e-03 1.434970e-03 9.199665e-01 3.009876e-03
120510140508 7.800000e+00 1.456288e-03 1.419678e-03 9.200732e-01 2.977559e-03
120510140508 7.850000e+00 1.441309e-03 1.404666e-03 9.201787e-01 2.945845e-03
120510140508 7.900000e+00 1.426602e-03 1.389928e-03 9.202829e-01 2.914718e-03
120510140508 7.950000e+00 1.412160e-03 1.375458e-03 9.203861e-01 2.884164e-03
120510140508 8.000000e+00 1.397976e-03 1.361247e-03 9.204880e-01 2.854169e-03
120513223845 5.000000e-02 1.135788e+00 1.136285e+00 1.599014e+00 1.921709e+01
120513223845 1.000000e-01 1.019944e+00 1.020433e+00 3.602139e+00 1.355612e+01
120513223845 1.500000e-01 8.817115e-01 8.821863e-01 4.669583e+00 9.526866e+00
120513223845 2.000000e-01 7.431482e-01 7.436215e-01 4.927708e+00 6.722044e+00
120513223845 2.500000e-01 6.171796e-01 6.176544e-01 4.648152e+00 4.782877e+00
120513223845 3.000000e-01 5.091884e-01 5.096560e-01 4.052369e+00 3.442662e+00
120513223845 3.500000e-01 4.198507e-01 4.203005e-01 3.337019e+00 2.513508e+00
120513223845 4.000000e-01 3.474536e-01 3.478787e-01 2.656184e+00 1.865454e+00
120513223845 4.500000e-01 2.893881e-01 2.897855e-01 2.091385e+00 1.409449e+00
120513223845 5.000000e-01 2.429651e-01 2.433345e-01 1.660117e+00 1.084902e+00
120513223845 5.500000e-01 2.057875e-01 2.061295e-01 1.346509e+00 8.507762e-01
120513223845 6.000000e-01 1.758676e-01 1.761831e-01 1.125670e+00 6.793254e-01
120513223845 6.500000e-01 1.516219e-01 1.519121e-01 9.731409e-01 5.517589e-01
120513223845 7.000000e-01 1.318164e-01 1.320828e-01 8.667321e-01 4.552909e-01
120513223845 7.500000e-01 1.154996e-01 1.157438e-01 7.875083e-01 3.811559e-01
120513223845 8.000000e-01 1.019410e-01 1.021649e-01 7.207927e-01 3.232874e-01
120513223845 8.500000e-01 9.057893e-02 9.078445e-02 6.566727e-01 2.774391e-01
120513223845 9.000000e-01 8.098017e-02 8.116934e-02 5.899602e-01 2.406027e-01
120513223845 9.500000e-01 7.280861e-02 7.298329e-02 5.195413e-01 2.106190e-01
120513223845 1.000000e+00 6.580167e-02 6.596355e-02 4.471557e-01 1.859179e-01
120513223845 1.050000e+00 5.975265e-02 5.990327e-02 3.759891e-01 1.653428e-01
120513223845 1.100000e+00 5.449758e-02 5.463830e-02 3.094931e-01 1.480304e-01
120513223845 1.150000e+00 4.990536e-02 5.003743e-02 2.505395e-01 1.333287e-01
120513223845 1.200000e+00 4.587040e-02 4.599492e-02 2.008179e-01 1.207389e-01
120513223845 1.250000e+00 4.230700e-02 4.242493e-02 1.605683e-01 1.098751e-01
120513223845 1.300000e+00 3.914514e-02 3.925732e-02 1.288385e-01 1.004351e-01
120513223845 1.350000e+00 3.632715e-02 3.643433e-02 1.040968e-01 9.217992e-02
120513223845 1.400000e+00 3.380527e-02 3.390809e-02 8.478370e-02 8.491858e-02
120513223845 1.450000e+00 3.153966e-02 3.163870e-02 6.959064e-02 7.849706e-02
120513223845 1.500000e+00 2.949692e-02 2.959267e-02 5.751696e-02 7.279010e-02
120513223845 1.550000e+00 2.764887e-02 2.774176e-02 4.782662e-02 6.769501e-02
120513223845 1.600000e+00 2.597162e-02 2.606201e-02 3.998241e-02 6.312695e-02
120513223845 1.650000e+00 2.444482e-02 2.453303e-02 3.358882e-02 5.901533e-02
120513223845 1.700000e+00 2.305105e-02 2.313733e-02 2.834976e-02 5.530104e-02
120513223845 1.750000e+00 2.177531e-02 2.185990e-02 2.403938e-02 5.193427e-02
120513223845 1.800000e+00 2.060466e-02 2.068775e-02 2.048228e-02 4.887278e-02
120513223845 1.850000e+00 1.952789e-02 1.960962e-02 1.754007e-02 4.608061e-02
120513223845 1.900000e+00 1.853522e-02 1.861574e-02 1.510212e-02 4.352692e-02
120513223845 1.950000e+00 1.761811e-02 1.769752e-02 1.307908e-02 4.118519e-02
120513223845 2.000000e+00 1.676909e-02 1.684748e-02 1.139821e-02 3.903249e-02
120513223845 2.050000e+00 1.598157e-02 1.605901e-02 9.999874e-03 3.704892e-02
120513223845 2.100000e+00 1.524974e-02 1.532630e-02 8.834991e-03 3.521712e-02
120513223845 2.150000e+00 1.456847e-02 1.464418e-02 7.862992e-03 3.352192e-02
120513223845 2.200000e+00 1.393319e-02 1.400810e-02 7.050264e-03 3.195001e-02
120513223845 2.250000e+00 1.333984e-02 1.341398e-02 6.368899e-03 3.048963e-02
120513223845 2.300000e+00 1.278480e-02 1.285818e-02 5.795693e-03 2.913042e-02
120513223845 2.350000e+00 1.226484e-02 1.233748e-02 5.311336e-03 2.786319e-02
120513223845 2.400000e+00 1.177703e-02 1.184895e-02 4.899753e-03 2.667978e-02
120513223845 2.450000e+00 1.131879e-02 1.138999e-02 4.547556e-03 2.557289e-02
120513223845 2.500000e+00 1.088774e-02 1.095823e-02 4.243601e-03 2.453602e-02
120513223845 2.550000e+00 1.048178e-02 1.055155e-02 3.978617e-03 2.356335e-02
120513223845 2.600000e+00 1.009897e-02 1.016803e-02 3.744898e-03 2.264965e-02
120513223845 2.650000e+00 9.737587e-03 9.805940e-03 3.536051e-03 2.179019e-02
120513223845 2.700000e+00 9.396043e-03 9.463686e-03 3.346776e-03 2.098074e-02
120513223845 2.750000e+00 9.072903e-03 9.139835e-03 3.172695e-03 2.021745e-02
120513223845 2.800000e+00 8.766860e-03 8.833078e-03 3.010199e-03 1.949685e-02
120513223845 2.850000e+00 8.476717e-03 8.542220e-03 2.856322e-03 1.881578e-02
120513223845 2.900000e+00 8.201384e-03 8.266171e-03 2.708641e-03 1.817137e-02
120513223845 2.950000e+00 7.939860e-03 8.003930e-03 2.565184e-03 1.756102e-02
120513223845 3.000000e+00 7.691230e-03 7.754581e-03 2.424357e-03 1.698233e-02
120513223845 3.050000e+00 7.454651e-03 7.517283e-03 2.284881e-03 1.643313e-02
120513223845 3.100000e+00 7.229349e-03 7.291262e-03 2.145743e-03 1.591143e-02
120513223845 3.150000e+00 7.014612e-03 7.075806e-03 2.006149e-03 1.541541e-02
120513223845 3.200000e+00 6.809783e-03 6.870258e-03 1.865486e-03 1.494337e-02
120513223845 3.250000e+00 6.614254e-03 6.674012e-03 1.723294e-03 1.449379e-02
120513223845 3.300000e+00 6.427465e-03 6.486508e-03 1.579240e-03 1.406524e-02
120513223845 3.350000e+00 6.248896e-03 6.307226e-03 1.433092e-03 1.365642e-02
120513223845 3.400000e+00 6.078068e-03 6.135687e-03 1.284704e-03 1.326611e-02
120513223845 3.450000e+00 5.914532e-03 5.971445e-03 1.133999e-03 1.289321e-02
120513223845 3.500000e+00 5.757877e-03 5.814085e-03 9.809583e-04 1.253667e-02
120513223845 3.550000e+00 5.607715e-03 5.663222e-03 8.256071e-04 1.219554e-02
120513223845 3.600000e+00 5.463688e-03 5.518500e-03 6.680080e-04 1.186893e-02
120513223845 3.650000e+00 5.325464e-03 5.379583e-03 5.082525e-04 1.155602e-02
120513223845 3.700000e+00 5.192729e-03 5.246161e-03 3.464546e-04 1.125604e-02
120513223845 3.750000e+00 5.065194e-03 5.117943e-03 1.827459e-04 1.096828e-02
120513223845 3.800000e+00 4.942586e-03 4.994659e-03 1.727112e-05 1.069208e-02
120513223845 3.850000e+00 4.824652e-03 4.876053e-03 -1.498157e-04 1.042681e-02
120513223845 3.900000e+00 4.711155e-03 4.761890e-03 -3.183541e-04 1.017190e-02
120513223845 3.950000e+00 4.601871e-03 4.651945e-03 -4.881793e-04 9.926799e-03
120513223845 4.000000e+00 4.496591e-03 4.546011e-03 -6.591248e-04 9.691013e-03
120513223845 4.050000e+00 4.395120e-03 4.443892e-03 -8.310236e-04 9.464066e-03
120513223845 4.100000e+00 4.297273e-03 4.345403e-03 -1.003710e-03 9.245515e-03
120513223845 4.150000e+00 4.202879e-03 4.250372e-03 -1.177019e-03 9.034943e-03
120513223845 4.200000e+00 4.111773e-03 4.158636e-03 -1.350790e-03 8.831962e-03
120513223845 4.250000e+00 4.023803e-03 4.070042e-03 -1.524865e-03 8.636205e-03
120513223845 4.300000e+00 3.938824e-03 3.984446e-03 -1.699090e-03 8.447328e-03
120513223845 4.350000e+00 3.856702e-03 3.901713e-03 -1.873316e-03 8.265008e-03
120513223845 4.400000e+00 3.777306e-03 3.821712e-03 -2.047398e-03 8.088940e-03
120513223845 4.450000e+00 3.700517e-03 3.744325e-03 -2.221197e-03 7.918836e-03
120513223845 4.500000e+00 3.626220e-03 3.669435e-03 -2.394577e-03 7.754427e-03
120513223845 4.550000e+00 3.554306e-03 3.596936e-03 -2.567408e-03 7.595457e-03
120513223845 4.600000e+00 3.484674e-03 3.526724e-03 -2.739568e-03 7.441684e-03
120513223845 4.650000e+00 3.417226e-03 3.458703e-03 -2.910935e-03 7.292882e-03
120513223845 4.700000e+00 3.351872e-03 3.392782e-03 -3.081396e-03 7.148836e-03
120513223845 4.750000e+00 3.288524e-03 3.328872e-03 -3.250842e-03 7.009340e-03
120513223845 4.800000e+00 3.227099e-03 3.266893e-03 -3.419169e-03 6.874204e-03
120513223845 4.850000e+00 3.167520e-03 3.206765e-03 -3.586276e-03 6.743244e-03
120513223845 4.900000e+00 3.109712e-03 3.148414e-03 -3.752071e-03 6.616288e-03
120513223845 4.950000e+00 3.053606e-03 3.091770e-03 -3.916464e-03 6.493170e-03
120513223845 5.000000e+00 2.999133e-03 3.036766e-03 -4.079369e-03 6.373737e-03
120513223845 5.050000e+00 2.946231e-03 2.983338e-03 -4.240706e-03 6.257840e-03
120513223845 5.100000e+00 2.894839e-03 2.931426e-03 -4.400399e-03 6.145338e-03
120513223845 5.150000e+00 2.844899e-03 2.880971e-03 -4.558376e-03 6.036099e-03
120513223845 5.200000e+00 2.796356e-03 2.831919e-03 -4.714571e-03 5.929995e-03
120513223845 5.250000e+00 2.749158e-03 2.784217e-03 -4.868918e-03 5.826906e-03
120513223845 5.300000e+00 2.703256e-03 2.737816e-03 -5.021360e-03 5.726717e-03
120513223845 5.350000e+00 2.658601e-03 2.692667e-03 -5.171839e-03 5.629319e-03
120513223845 5.400000e+00 2.615148e-03 2.648726e-03 -5.320305e-03 5.534607e-03
120513223845 5.450000e+00 2.572854e-03 2.605949e-03 -5.466709e-03 5.442482e-03
120513223845 5.500000e+00 2.531677e-03 2.564294e-03 -5.611005e-03 5.352850e-03
120513223845 5.550000e+00 2.491579e-03 2.523723e-03 -5.753153e-03 5.265619e-03
120513223845 5.600000e+00 2.452521e-03 2.484196e-03 -5.893114e-03 5.180704e-03
120513223845 5.650000e+00 2.414468e-03 2.445678e-03 -6.030854e-03 5.098022e-03
120513223845 5.700000e+00 2.377384e-03 2.408135e-03 -6.166340e-03 5.017495e-03
120513223845 5.750000e+00 2.341236e-03 2.371532e-03 -6.299543e-03 4.939046e-03
120513223845 5.800000e+00 2.305994e-03 2.335839e-03 -6.430438e-03 4.862605e-03
120513223845 5.850000e+00 2.271626e-03 2.301025e-03 -6.559000e-03 4.788101e-03
120513223845 5.900000e+00 2.238104e-03 2.267061e-03 -6.685211e-03 4.715470e-03
120513223845 5.950000e+00 2.205400e-03 2.233919e-03 -6.809050e-03 4.644648e-03
120513223845 6.000000e+00 2.173487e-03 2.201572e-03 -6.930504e-03 4.575575e-03
120513223845 6.050000e+00 2.142339e-03 2.169995e-03 -7.049559e-03 4.508192e-03
120513223845 6.100000e+00 2.111932e-03 2.139163e-03 -7.166204e-03 4.442445e-03
120513223845 6.150000e+00 2.082243e-03 2.109051e-03 -7.280431e-03 4.378279e-03
120513223845 6.200000e+00 2.053248e-03 2.079639e-03 -7.392233e-03 4.315644e-03
120513223845 6.250000e+00 2.024926e-03 2.050903e-03 -7.501607e-03 4.254491e-03
120513223845 6.300000e+00 1.997256e-03 2.022822e-03 -7.608549e-03 4.194773e-03
120513223845 6.350000e+00 1.970218e-03 1.995378e-03 -7.713060e-03 4.136444e-03
120513223845 6.400000e+00 1.943793e-03 1.968549e-03 -7.815141e-03 4.079462e-03
120513223845 6.450000e+00 1.917962e-03 1.942318e-03 -7.914795e-03 4.023784e-03
120513223845 6.500000e+00 1.892707e-03 1.916667e-03 -8.012028e-03 3.969369e-03
120513223845 6.550000e+00 1.868011e-03 1.891578e-03 -8.106846e-03 3.916181e-03
120513223845 6.600000e+00 1.843857e-03 1.867035e-03 -8.199256e-03 3.864181e-03
120513223845 6.650000e+00 1.820230e-03 1.843021e-03 -8.289270e-03 3.813335e-03
120513223845 6.700000e+00 1.797114e-03 1.819522e-03 -8.376897e-03 3.763606e-03
120513223845 6.750000e+00 1.774494e-03 1.796522e-03 -8.462150e-03 3.714964e-03
120513223845 6.800000e+00 1.752357e-03 1.774008e-03 -8.545043e-03 3.667375e-03
120513223845 6.850000e+00 1.730687e-03 1.751964e-03 -8.625590e-03 3.620808e-03
120513223845 6.900000e+00 1.709472e-03 1.730379e-03 -8.703809e-03 3.575235e-03
120513223845 6.950000e+00 1.688700e-03 1.709239e-03 -8.779715e-03 3.530628e-03
120513223845 7.000000e+00 1.668357e-03 1.688531e-03 -8.853327e-03 3.486957e-03
120513223845 7.050000e+00 1.648432e-03 1.668244e-03 -8.924664e-03 3.444197e-03
120513223845 7.100000e+00 1.628914e-03 1.648367e-03 -8.993746e-03 3.402323e-03
120513223845 7.150000e+00 1.609791e-03 1.628887e-03 -9.060595e-03 3.361309e-03
120513223845 7.200000e+00 1.591052e-03 1.609795e-03 -9.125231e-03 3.321132e-03
120513223845 7.250000e+00 1.572688e-03 1.591080e-03 -9.187678e-03 3.281769e-03
120513223845 7.300000e+00 1.554688e-03 1.572731e-03 -9.247959e-03 3.243197e-03
120513223845 7.350000e+00 1.537042e-03 1.554740e-03 -9.306098e-03 3.205396e-03
120513223845 7.400000e+00 1.519741e-03 1.537096e-03 -9.362119e-03 3.168344e-03
120513223845 7.450000e+00 1.502776e-03 1.519791e-03 -9.416047e-03 3.132022e-03
120513223845 7.500000e+00 1.486139e-03 1.502815e-03 -9.467909e-03 3.096409e-03
120513223845 7.550000e+00 1.469820e-03 1.486161e-03 -9.517730e-03 3.061488e-03
120513223845 7.600000e+00 1.453812e-03 1.469820e-03 -9.565536e-03 3.027240e-03
120513223845 7.650000e+00 1.438106e-03 1.453784e-03 -9.611356e-03 2.993648e-03
120513223845 7.700000e+00 1.422696e-03 1.438045e-03 -9.655217e-03 2.960695e-03
120513223845 7.750000e+00 1.407573e-03 1.422596e-03 -9.697145e-03 2.928364e-03
120513223845 7.800000e+00 1.392730e-03 1.407430e-03 -9.737170e-03 2.896640e-03
120513223845 7.850000e+00 1.378160e-03 1.392540e-03 -9.775319e-03 2.865507e-03
120513223845 7.900000e+00 1.363857e-03 1.377918e-03 -9.811622e-03 2.834950e-03
120513223845 7.950000e+00 1.349814e-03 1.363558e-03 -9.846106e-03 2.804955e-03
120513223845 8.000000e+00 1.336025e-03 1.349455e-03 -9.878801e-03 2.775508e-03
120516121330 5.000000e-02 1.135947e+00 1.136390e+00 -1.722527e+00 1.922120e+01
120516121330 1.000000e-01 1.020113e+00 1.020594e+00 -2.533450e+00 1.355937e+01
120516121330 1.500000e-01 8.819005e-01 8.823281e-01 -1.593345e+00 9.529418e+00
120516121330 2.000000e-01 7.433614e-01 7.436906e-01 3.084700e-01 6.724032e+00
120516121330 2.500000e-01 6.174140e-01 6.176354e-01 2.269238e+00 4.784389e+00
120516121330 3.000000e-01 5.094371e-01 5.095592e-01 3.781996e+00 3.443785e+00
120516121330 3.500000e-01 4.201087e-01 4.201470e-01 4.721784e+00 2.514340e+00
120516121330 4.000000e-01 3.477198e-01 3.476915e-01 5.147713e+00 1.866087e+00
120516121330 4.500000e-01 2.896639e-01 2.895849e-01 5.174183e+00 1.409956e+00
120516121330 5.000000e-01 2.432523e-01 2.431363e-01 4.917274e+00 1.085330e+00
120516121330 5.500000e-01 2.060861e-01 2.059447e-01 4.477851e+00 8.511548e-01
120516121330 6.000000e-01 1.761762e-01 1.760188e-01 3.938933e+00 6.796753e-01
120516121330 6.500000e-01 1.519386e-01 1.517721e-01 3.366228e+00 5.520968e-01
120516121330 7.000000e-01 1.321390e-01 1.319684e-01 2.808309e+00 4.556301e-01
120516121330 7.500000e-01 1.158262e-01 1.156550e-01 2.296382e+00 3.815062e-01
120516121330 8.000000e-01 1.022697e-01 1.021005e-01 1.845245e+00 3.236539e-01
120516121330 8.500000e-01 9.090809e-02 9.074273e-02 1.456989e+00 2.778235e-01
120516121330 9.000000e-01 8.130827e-02 8.114811e-02 1.126618e+00 2.410039e-01
120516121330 9.500000e-01 7.313419e-02 7.298021e-02 8.471405e-01 2.110350e-01
120516121330 1.000000e+00 6.612337e-02 6.597623e-02 6.123916e-01 1.863461e-01
120516121330 1.050000e+00 6.006927e-02 5.992940e-02 4.176615e-01 1.657806e-01
120516121330 1.100000e+00 5.480807e-02 5.467571e-02 2.592641e-01 1.484751e-01
120516121330 1.150000e+00 5.020887e-02 5.008409e-02 1.340058e-01 1.337772e-01
120516121330 1.200000e+00 4.616621e-02 4.604898e-02 3.881799e-02 1.211883e-01
120516121330 1.250000e+00 4.259456e-02 4.248473e-02 -2.951117e-02 1.103222e-01
120516121330 1.300000e+00 3.942397e-02 3.932133e-02 -7.452277e-02 1.008771e-01
120516121330 1.350000e+00 3.659691e-02 3.650120e-02 -1.000996e-01 9.261419e-02
120516121330 1.400000e+00 3.406571e-02 3.397661e-02 -1.102477e-01 8.534298e-02
120516121330 1.450000e+00 3.179063e-02 3.170780e-02 -1.087424e-01 7.890983e-02
120516121330 1.500000e+00 2.973836e-02 2.966144e-02 -9.884689e-02 7.318985e-02
120516121330 1.550000e+00 2.788078e-02 2.780942e-02 -8.326898e-02 6.808064e-02
120516121330 1.600000e+00 2.619409e-02 2.612793e-02 -6.433946e-02 6.349762e-02
120516121330 1.650000e+00 2.465797e-02 2.459668e-02 -4.422155e-02 5.937044e-02
120516121330 1.700000e+00 2.325504e-02 2.319831e-02 -2.493595e-02 5.564021e-02
120516121330 1.750000e+00 2.197035e-02 2.191787e-02 -8.143443e-03 5.225737e-02
120516121330 1.800000e+00 2.079099e-02 2.074249e-02 5.144700e-03 4.917992e-02
120516121330 1.850000e+00 1.970576e-02 1.966098e-02 1.468008e-02 4.637209e-02
120516121330 1.900000e+00 1.870491e-02 1.866360e-02 2.082651e-02 4.380319e-02
120516121330 1.950000e+00 1.777992e-02 1.774184e-02 2.426733e-02 4.144677e-02
120516121330 2.000000e+00 1.692332e-02 1.688825e-02 2.574151e-02 3.927995e-02
120516121330 2.050000e+00 1.612854e-02 1.609626e-02 2.589061e-02 3.728281e-02
120516121330 2.100000e+00 1.538975e-02 1.536006e-02 2.520684e-02 3.543800e-02
120516121330 2.150000e+00 1.470182e-02 1.467453e-02 2.403958e-02 3.373033e-02
120516121330 2.200000e+00 1.406017e-02 1.403511e-02 2.262399e-02 3.214646e-02
120516121330 2.250000e+00 1.346074e-02 1.343774e-02 2.111217e-02 3.067464e-02
120516121330 2.300000e+00 1.289991e-02 1.287880e-02 1.959895e-02 2.930448e-02
120516121330 2.350000e+00 1.237441e-02 1.235505e-02 1.814100e-02 2.802678e-02
120516121330 2.400000e+00 1.188134e-02 1.186359e-02 1.677013e-02 2.683336e-02
120516121330 2.450000e+00 1.141808e-02 1.140181e-02 1.550225e-02 2.571693e-02
120516121330 2.500000e+00 1.098226e-02 1.096735e-02 1.434327e-02 2.467096e-02
120516121330 2.550000e+00 1.057176e-02 1.055809e-02 1.329292e-02 2.368961e-02
120516121330 2.600000e+00 1.018464e-02 1.017211e-02 1.234728e-02 2.276764e-02
120516121330 2.650000e+00 9.819152e-03 9.807674e-03 1.150038e-02 2.190033e-02
120516121330 2.700000e+00 9.473716e-03 9.463189e-03 1.074520e-02 2.108342e-02
120516121330 2.750000e+00 9.146882e-03 9.137222e-03 1.007432e-02 2.031304e-02
120516121330 2.800000e+00 8.837333e-03 8.828460e-03 9.480365e-03 1.958571e-02
120516121330 2.850000e+00 8.543868e-03 8.535706e-03 8.956188e-03 1.889827e-02
120516121330 2.900000e+00 8.265385e-03 8.257866e-03 8.495049e-03 1.824782e-02
120516121330 2.950000e+00 8.000878e-03 7.993936e-03 8.090673e-03 1.763175e-02
120516121330 3.000000e+00 7.749423e-03 7.742997e-03 7.737281e-03 1.704766e-02
120516121330 3.050000e+00 7.510170e-03 7.504203e-03 7.429589e-03 1.649335e-02
120516121330 3.100000e+00 7.282338e-03 7.276778e-03 7.162796e-03 1.596682e-02
120516121330 3.150000e+00 7.065209e-03 7.060005e-03 6.932553e-03 1.546623e-02
120516121330 3.200000e+00 6.858117e-03 6.853224e-03 6.734941e-03 1.498990e-02
120516121330 3.250000e+00 6.660451e-03 6.655824e-03 6.566428e-03 1.453626e-02
120516121330 3.300000e+00 6.471643e-03 6.467243e-03 6.423844e-03 1.410389e-02
120516121330 3.350000e+00 6.291168e-03 6.286956e-03 6.304342e-03 1.369146e-02
120516121330 3.400000e+00 6.118539e-03 6.114481e-03 6.205370e-03 1.329777e-02
120516121330 3.450000e+00 5.953305e-03 5.949369e-03 6.124643e-03 1.292167e-02
120516121330 3.500000e+00 5.795047e-03 5.791200e-03 6.060111e-03 1.256213e-02
120516121330 3.550000e+00 5.643375e-03 5.639589e-03 6.009939e-03 1.221819e-02
120516121330 3.600000e+00 5.497924e-03 5.494173e-03 5.972483e-03 1.188893e-02
120516121330 3.650000e+00 5.358356e-03 5.354615e-03 5.946268e-03 1.157354e-02
120516121330 3.700000e+00 5.224356e-03 5.220601e-03 5.929973e-03 1.127123e-02
120516121330 3.750000e+00 5.095629e-03 5.091839e-03 5.922412e-03 1.098129e-02
120516121330 3.800000e+00 4.971899e-03 4.968054e-03 5.922517e-03 1.070304e-02
120516121330 3.850000e+00 4.852908e-03 4.848989e-03 5.929333e-03 1.043585e-02
120516121330 3.900000e+00 4.738416e-03 4.734405e-03 5.941996e-03 1.017914e-02
120516121330 3.950000e+00 4.628194e-03 4.624076e-03 5.959729e-03 9.932358e-03
120516121330 4.000000e+00 4.522033e-03 4.517792e-03 5.981834e-03 9.694999e-03
120516121330 4.050000e+00 4.419732e-03 4.415355e-03 6.007678e-03 9.466581e-03
120516121330 4.100000e+00 4.321104e-03 4.316578e-03 6.036691e-03 9.246654e-03
120516121330 4.150000e+00 4.225974e-03 4.221287e-03 6.068356e-03 9.034798e-03
120516121330 4.200000e+00 4.134176e-03 4.129318e-03 6.102205e-03 8.830617e-03
120516121330 4.250000e+00 4.045555e-03 4.040515e-03 6.137817e-03 8.633740e-03
120516121330 4.300000e+00 3.959963e-03 3.954732e-03 6.174806e-03 8.443817e-03
120516121330 4.350000e+00 3.877263e-03 3.871833e-03 6.212826e-03 8.260521e-03
120516121330 4.400000e+00 3.797323e-03 3.791686e-03 6.251560e-03 8.083543e-03
120516121330 4.450000e+00 3.720021e-03 3.714170e-03 6.290722e-03 7.912591e-03
120516121330 4.500000e+00 3.645241e-03 3.639170e-03 6.330052e-03 7.747390e-03
120516121330 4.550000e+00 3.572871e-03 3.566574e-03 6.369313e-03 7.587682e-03
120516121330 4.600000e+00 3.502809e-03 3.496281e-03 6.408292e-03 7.433223e-03
120516121330 4.650000e+00 3.434956e-03 3.428192e-03 6.446796e-03 7.283780e-03
120516121330 4.700000e+00 3.369218e-03 3.362214e-03 6.484647e-03 7.139135e-03
120516121330 4.750000e+00 3.305506e-03 3.298259e-03 6.521689e-03 6.999083e-03
120516121330 4.800000e+00 3.243738e-03 3.236244e-03 6.557777e-03 6.863427e-03
120516121330 4.850000e+00 3.183833e-03 3.176090e-03 6.592783e-03 6.731982e-03
120516121330 4.900000e+00 3.125717e-03 3.117722e-03 6.626592e-03 6.604573e-03
120516121330 4.950000e+00 3.069317e-03 3.061068e-03 6.659100e-03 6.481033e-03
120516121330 5.000000e+00 3.014565e-03 3.006061e-03 6.690215e-03 6.361204e-03
120516121330 5.050000e+00 2.961397e-03 2.952636e-03 6.719856e-03 6.244937e-03
120516121330 5.100000e+00 2.909751e-03 2.900732e-03 6.747951e-03 6.132089e-03
120516121330 5.150000e+00 2.859568e-03 2.850291e-03 6.774438e-03 6.022525e-03
120516121330 5.200000e+00 2.810792e-03 2.801256e-03 6.799263e-03 5.916116e-03
120516121330 5.250000e+00 2.763371e-03 2.753576e-03 6.822378e-03 5.812741e-03
120516121330 5.300000e+00 2.717254e-03 2.707200e-03 6.843746e-03 5.712281e-03
120516121330 5.350000e+00 2.672392e-03 2.662079e-03 6.863334e-03 5.614628e-03
120516121330 5.400000e+00 2.628740e-03 2.618168e-03 6.881117e-03 5.519674e-03
120516121330 5.450000e+00 2.586253e-03 2.575424e-03 6.897075e-03 5.427320e-03
120516121330 5.500000e+00 2.544889e-03 2.533803e-03 6.911193e-03 5.337469e-03
120516121330 5.550000e+00 2.504608e-03 2.493267e-03 6.923462e-03 5.250030e-03
120516121330 5.600000e+00 2.465373e-03 2.453776e-03 6.933877e-03 5.164916e-03
120516121330 5.650000e+00 2.427145e-03 2.415296e-03 6.942439e-03 5.082042e-03
120516121330 5.700000e+00 2.389891e-03 2.377790e-03 6.949152e-03 5.001330e-03
120516121330 5.750000e+00 2.353577e-03 2.341225e-03 6.954023e-03 4.922703e-03
120516121330 5.800000e+00 2.318171e-03 2.305570e-03 6.957064e-03 4.846088e-03
120516121330 5.850000e+00 2.283641e-03 2.270794e-03 6.958289e-03 4.771416e-03
120516121330 5.900000e+00 2.249959e-03 2.236867e-03 6.957715e-03 4.698620e-03
120516121330 5.950000e+00 2.217097e-03 2.203762e-03 6.955363e-03 4.627636e-03
120516121330 6.000000e+00 2.185027e-03 2.171451e-03 6.951255e-03 4.558404e-03
120516121330 6.050000e+00 2.153723e-03 2.139908e-03 6.945415e-03 4.490864e-03
120516121330 6.100000e+00 2.123161e-03 2.109110e-03 6.937871e-03 4.424961e-03
120516121330 6.150000e+00 2.093317e-03 2.079031e-03 6.928652e-03 4.360641e-03
120516121330 6.200000e+00 2.064167e-03 2.049650e-03 6.917787e-03 4.297852e-03
120516121330 6.250000e+00 2.035691e-03 2.020944e-03 6.905308e-03 4.236545e-03
120516121330 6.300000e+00 2.007867e-03 1.992893e-03 6.891249e-03 4.176672e-03
120516121330 6.350000e+00 1.980674e-03 1.965475e-03 6.875643e-03 4.118189e-03
120516121330 6.400000e+00 1.954093e-03 1.938672e-03 6.858525e-03 4.061050e-03
120516121330 6.450000e+00 1.928106e-03 1.912465e-03 6.839933e-03 4.005215e-03
120516121330 6.500000e+00 1.902694e-03 1.886836e-03 6.819901e-03 3.950643e-03
120516121330 6.550000e+00 1.877839e-03 1.861768e-03 6.798468e-03 3.897295e-03
120516121330 6.600000e+00 1.853527e-03 1.837243e-03 6.775672e-03 3.845133e-03
120516121330 6.650000e+00 1.829739e-03 1.813246e-03 6.751551e-03 3.794122e-03
120516121330 6.700000e+00 1.806461e-03 1.789762e-03 6.726142e-03 3.744228e-03
120516121330 6.750000e+00 1.783679e-03 1.766775e-03 6.699485e-03 3.695416e-03
120516121330 6.800000e+00 1.761376e-03 1.744272e-03 6.671618e-03 3.647656e-03
120516121330 6.850000e+00 1.739541e-03 1.722238e-03 6.642581e-03 3.600916e-03
120516121330 6.900000e+00 1.718159e-03 1.700660e-03 6.612411e-03 3.555166e-03
120516121330 6.950000e+00 1.697217e-03 1.679525e-03 6.581148e-03 3.510379e-03
120516121330 7.000000e+00 1.676704e-03 1.658822e-03 6.548829e-03 3.466525e-03
120516121330 7.050000e+00 1.656607e-03 1.638537e-03 6.515492e-03 3.423580e-03
120516121330 7.100000e+00 1.636915e-03 1.618659e-03 6.481176e-03 3.381517e-03
120516121330 7.150000e+00 1.617616e-03 1.599178e-03 6.445918e-03 3.340312e-03
120516121330 7.200000e+00 1.598700e-03 1.580082e-03 6.409754e-03 3.299940e-03
120516121330 7.250000e+00 1.580156e-03 1.561361e-03 6.372721e-03 3.260379e-03
120516121330 7.300000e+00 1.561975e-03 1.543006e-03 6.334856e-03 3.221607e-03
120516121330 7.350000e+00 1.544147e-03 1.525005e-03 6.296193e-03 3.183601e-03
120516121330 7.400000e+00 1.526662e-03 1.507351e-03 6.256768e-03 3.146342e-03
120516121330 7.450000e+00 1.509511e-03 1.490033e-03 6.216616e-03 3.109810e-03
120516121330 7.500000e+00 1.492686e-03 1.473044e-03 6.175769e-03 3.073984e-03
120516121330 7.550000e+00 1.476177e-03 1.456374e-03 6.134262e-03 3.038846e-03
120516121330 7.600000e+00 1.459978e-03 1.440016e-03 6.092126e-03 3.004379e-03
120516121330 7.650000e+00 1.444080e-03 1.423961e-03 6.049394e-03 2.970564e-03
120516121330 7.700000e+00 1.428475e-03 1.408202e-03 6.006098e-03 2.937386e-03
120516121330 7.750000e+00 1.413156e-03 1.392731e-03 5.962267e-03 2.904827e-03
120516121330 7.800000e+00 1.398115e-03 1.377542e-03 5.917932e-03 2.872871e-03
120516121330 7.850000e+00 1.383347e-03 1.362627e-03 5.873122e-03 2.841504e-03
120516121330 7.900000e+00 1.368843e-03 1.347979e-03 5.827865e-03 2.810711e-03
120516121330 7.950000e+00 1.354598e-03 1.333592e-03 5.782191e-03 2.780476e-03
120516121330 8.000000e+00 1.340605e-03 1.319459e-03 5.736125e-03 2.750787e-03
120516223409 5.000000e-02 1.135423e+00 1.135325e+00 -1.440805e+01 1.921419e+01
120516223409 1.000000e-01 1.019575e+00 1.019460e+00 -8.447402e+00 1.355305e+01
120516223409 1.500000e-01 8.813427e-01 8.812641e-01 -2.871689e+00 9.524177e+00
120516223409 2.000000e-01 7.427761e-01 7.427656e-01 8.840459e-01 6.719737e+00
120516223409 2.500000e-01 6.167854e-01 6.168621e-01 2.691946e+00 4.780729e+00
120516223409 3.000000e-01 5.087548e-01 5.089245e-01 3.115600e+00 3.440531e+00
120516223409 3.500000e-01 4.193760e-01 4.196314e-01 2.825158e+00 2.511391e+00
120516223409 4.000000e-01 3.469508e-01 3.472761e-01 2.298700e+00 1.863419e+00
120516223409 4.500000e-01 2.888762e-01 2.892526e-01 1.784370e+00 1.407561e+00
120516223409 5.000000e-01 2.424621e-01 2.428713e-01 1.369982e+00 1.083195e+00
120516223409 5.500000e-01 2.053058e-01 2.057331e-01 1.060519e+00 8.492577e-01
120516223409 6.000000e-01 1.754143e-01 1.758486e-01 8.329498e-01 6.779896e-01
120516223409 6.500000e-01 1.512000e-01 1.516336e-01 6.640770e-01 5.505942e-01
120516223409 7.000000e-01 1.314263e-01 1.318543e-01 5.379579e-01 4.542834e-01
120516223409 7.500000e-01 1.151402e-01 1.155597e-01 4.442982e-01 3.802910e-01
120516223409 8.000000e-01 1.016100e-01 1.020199e-01 3.755905e-01 3.225498e-01
120516223409 8.500000e-01 9.027393e-02 9.067375e-02 3.257435e-01 2.768138e-01
120516223409 9.000000e-01 8.069852e-02 8.108842e-02 2.900160e-01 2.400750e-01
120516223409 9.500000e-01 7.254772e-02 7.292804e-02 2.650077e-01 2.101754e-01
120516223409 1.000000e+00 6.555907e-02 6.593024e-02 2.483411e-01 1.855461e-01
120516223409 1.050000e+00 5.952605e-02 5.988853e-02 2.383907e-01 1.650320e-01
120516223409 1.100000e+00 5.428492e-02 5.463919e-02 2.341148e-01 1.477713e-01
120516223409 1.150000e+00 4.970481e-02 5.005134e-02 2.348690e-01 1.331128e-01
120516223409 1.200000e+00 4.568034e-02 4.601958e-02 2.402197e-01 1.205587e-01
120516223409 1.250000e+00 4.212603e-02 4.245837e-02 2.498150e-01 1.097241e-01
120516223409 1.300000e+00 3.897201e-02 3.929781e-02 2.633249e-01 1.003077e-01
120516223409 1.350000e+00 3.616079e-02 3.648037e-02 2.804347e-01 9.207133e-02
120516223409 1.400000e+00 3.364476e-02 3.395838e-02 3.008669e-01 8.482490e-02
120516223409 1.450000e+00 3.138420e-02 3.169211e-02 3.244080e-01 7.841511e-02
120516223409 1.500000e+00 2.934584e-02 2.964824e-02 3.509183e-01 7.271727e-02
120516223409 1.550000e+00 2.750159e-02 2.779867e-02 3.803099e-01 6.762913e-02
120516223409 1.600000e+00 2.582766e-02 2.611957e-02 4.124855e-01 6.306622e-02
120516223409 1.650000e+00 2.430376e-02 2.459064e-02 4.472405e-01 5.895818e-02
120516223409 1.700000e+00 2.291253e-02 2.319451e-02 4.841366e-01 5.524612e-02
120516223409 1.750000e+00 2.163904e-02 2.191621e-02 5.223788e-01 5.188038e-02
120516223409 1.800000e+00 2.047039e-02 2.074285e-02 5.607542e-01 4.881890e-02
120516223409 1.850000e+00 1.939541e-02 1.966325e-02 5.977172e-01 4.602585e-02
120516223409 1.900000e+00 1.840435e-02 1.866765e-02 6.316645e-01 4.347061e-02
120516223409 1.950000e+00 1.748872e-02 1.774757e-02 6.613232e-01 4.112687e-02
120516223409 2.000000e+00 1.664106e-02 1.689553e-02 6.860583e-01 3.897190e-02
120516223409 2.050000e+00 1.585482e-02 1.610498e-02 7.059293e-01 3.698597e-02
120516223409 2.100000e+00 1.512421e-02 1.537014e-02 7.215041e-01 3.515184e-02
120516223409 2.150000e+00 1.444412e-02 1.468586e-02 7.335807e-01 3.345439e-02
120516223409 2.200000e+00 1.380999e-02 1.404761e-02 7.429611e-01 3.188034e-02
120516223409 2.250000e+00 1.321778e-02 1.345132e-02 7.503298e-01 3.041794e-02
120516223409 2.300000e+00 1.266386e-02 1.289338e-02 7.562191e-01 2.905684e-02
120516223409 2.350000e+00 1.214501e-02 1.237055e-02 7.610206e-01 2.778782e-02
120516223409 2.400000e+00 1.165832e-02 1.187993e-02 7.650142e-01 2.660272e-02
120516223409 2.450000e+00 1.120118e-02 1.141891e-02 7.683977e-01 2.549424e-02
120516223409 2.500000e+00 1.077124e-02 1.098514e-02 7.713107e-01 2.445587e-02
120516223409 2.550000e+00 1.036638e-02 1.057649e-02 7.738531e-01 2.348179e-02
120516223409 2.600000e+00 9.984686e-03 1.019106e-02 7.760971e-01 2.256675e-02
120516223409 2.650000e+00 9.624411e-03 9.827089e-03 7.780963e-01 2.170605e-02
120516223409 2.700000e+00 9.283980e-03 9.483014e-03 7.798914e-01 2.089544e-02
120516223409 2.750000e+00 8.961957e-03 9.157394e-03 7.815136e-01 2.013107e-02
120516223409 2.800000e+00 8.657033e-03 8.848920e-03 7.829881e-01 1.940947e-02
120516223409 2.850000e+00 8.368014e-03 8.556400e-03 7.843350e-01 1.872749e-02
120516223409 2.900000e+00 8.093807e-03 8.278739e-03 7.855712e-01 1.808224e-02
120516223409 2.950000e+00 7.833414e-03 8.014940e-03 7.867107e-01 1.747112e-02
120516223409 3.000000e+00 7.585916e-03 7.764085e-03 7.877656e-01 1.689175e-02
120516223409 3.050000e+00 7.350473e-03 7.525332e-03 7.887463e-01 1.634194e-02
120516223409 3.100000e+00 7.126309e-03 7.297906e-03 7.896617e-01 1.581970e-02
120516223409 3.150000e+00 6.912712e-03 7.081095e-03 7.905199e-01 1.532319e-02
120516223409 3.200000e+00 6.709023e-03 6.874239e-03 7.913278e-01 1.485075e-02
120516223409 3.250000e+00 6.514635e-03 6.676733e-03 7.920915e-01 1.440082e-02
120516223409 3.300000e+00 6.328987e-03 6.488013e-03 7.928167e-01 1.397199e-02
120516223409 3.350000e+00 6.151558e-03 6.307561e-03 7.935082e-01 1.356294e-02
120516223409 3.400000e+00 5.981868e-03 6.134893e-03 7.941704e-01 1.317246e-02
120516223409 3.450000e+00 5.819468e-03 5.969564e-03 7.948072e-01 1.279943e-02
120516223409 3.500000e+00 5.663945e-03 5.811158e-03 7.954221e-01 1.244282e-02
120516223409 3.550000e+00 5.514912e-03 5.659288e-03 7.960182e-01 1.210167e-02
120516223409 3.600000e+00 5.372010e-03 5.513595e-03 7.965983e-01 1.177508e-02
120516223409 3.650000e+00 5.234904e-03 5.373745e-03 7.971649e-01 1.146224e-02
120516223409 3.700000e+00 5.103282e-03 5.239423e-03 7.977202e-01 1.116236e-02
120516223409 3.750000e+00 4.976852e-03 5.110340e-03 7.982661e-01 1.087474e-02
120516223409 3.800000e+00 4.855343e-03 4.986221e-03 7.988045e-01 1.059871e-02
120516223409 3.850000e+00 4.738499e-03 4.866813e-03 7.993368e-01 1.033364e-02
120516223409 3.900000e+00 4.626083e-03 4.751876e-03 7.998646e-01 1.007896e-02
120516223409 3.950000e+00 4.517871e-03 4.641186e-03 8.003890e-01 9.834119e-03
120516223409 4.000000e+00 4.413653e-03 4.534534e-03 8.009110e-01 9.598617e-03
120516223409 4.050000e+00 4.313234e-03 4.431723e-03 8.014317e-01 9.371975e-03
120516223409 4.100000e+00 4.216428e-03 4.332567e-03 8.019520e-01 9.153749e-03
120516223409 4.150000e+00 4.123062e-03 4.236894e-03 8.024724e-01 8.943521e-03
120516223409 4.200000e+00 4.032974e-03 4.144538e-03 8.029937e-01 8.740901e-03
120516223409 4.250000e+00 3.946009e-03 4.055347e-03 8.035164e-01 8.545519e-03
120516223409 4.300000e+00 3.862022e-03 3.969174e-03 8.040410e-01 8.357031e-03
120516223409 4.350000e+00 3.780879e-03 3.885884e-03 8.045679e-01 8.175112e-03
120516223409 4.400000e+00 3.702449e-03 3.805347e-03 8.050974e-01 7.999454e-03
120516223409 4.450000e+00 3.626612e-03 3.727441e-03 8.056299e-01 7.829769e-03
120516223409 4.500000e+00 3.553253e-03 3.652051e-03 8.061656e-01 7.665787e-03
120516223409 4.550000e+00 3.482263e-03 3.579068e-03 8.067047e-01 7.507249e-03
120516223409 4.600000e+00 3.413541e-03 3.508388e-03 8.072473e-01 7.353915e-03
120516223409 4.650000e+00 3.346988e-03 3.439915e-03 8.077936e-01 7.205554e-03
120516223409 4.700000e+00 3.282514e-03 3.373556e-03 8.083436e-01 7.061952e-03
120516223409 4.750000e+00 3.220031e-03 3.309224e-03 8.088975e-01 6.922903e-03
120516223409 4.800000e+00 3.159457e-03 3.246835e-03 8.094552e-01 6.788213e-03
120516223409 4.850000e+00 3.100714e-03 3.186311e-03 8.100168e-01 6.657700e-03
120516223409 4.900000e+00 3.043726e-03 3.127576e-03 8.105822e-01 6.531190e-03
120516223409 4.950000e+00 2.988425e-03 3.070561e-03 8.111515e-01 6.408517e-03
120516223409 5.000000e+00 2.934743e-03 3.015196e-03 8.117247e-01 6.289526e-03
120516223409 5.050000e+00 2.882615e-03 2.961419e-03 8.123016e-01 6.174068e-03
120516223409 5.100000e+00 2.831982e-03 2.909168e-03 8.128822e-01 6.062002e-03
120516223409 5.150000e+00 2.782787e-03 2.858384e-03 8.134664e-01 5.953195e-03
120516223409 5.200000e+00 2.734973e-03 2.809013e-03 8.140542e-01 5.847518e-03
120516223409 5.250000e+00 2.688490e-03 2.761002e-03 8.146455e-01 5.744852e-03
120516223409 5.300000e+00 2.643286e-03 2.714300e-03 8.152401e-01 5.645080e-03
120516223409 5.350000e+00 2.599315e-03 2.668859e-03 8.158379e-01 5.548093e-03
120516223409 5.400000e+00 2.556532e-03 2.624634e-03 8.164390e-01 5.453787e-03
120516223409 5.450000e+00 2.514893e-03 2.581581e-03 8.170430e-01 5.362061e-03
120516223409 5.500000e+00 2.474356e-03 2.539658e-03 8.176500e-01 5.272820e-03
120516223409 5.550000e+00 2.434884e-03 2.498825e-03 8.182598e-01 5.185975e-03
120516223409 5.600000e+00 2.396437e-03 2.459044e-03 8.188723e-01 5.101438e-03
120516223409 5.650000e+00 2.358981e-03 2.420280e-03 8.194873e-01 5.019127e-03
120516223409 5.700000e+00 2.322480e-03 2.382496e-03 8.201048e-01 4.938963e-03
120516223409 5.750000e+00 2.286901e-03 2.345659e-03 8.207246e-01 4.860871e-03
120516223409 5.800000e+00 2.252214e-03 2.309738e-03 8.213466e-01 4.784778e-03
120516223409 5.850000e+00 2.218388e-03 2.274702e-03 8.219706e-01 4.710615e-03
120516223409 5.900000e+00 2.185394e-03 2.240521e-03 8.225965e-01 4.638316e-03
120516223409 5.950000e+00 2.153205e-03 2.207168e-03 8.232243e-01 4.567819e-03
120516223409 6.000000e+00 2.121794e-03 2.174616e-03 8.238537e-01 4.499062e-03
120516223409 6.050000e+00 2.091136e-03 2.142838e-03 8.244847e-01 4.431988e-03
120516223409 6.100000e+00 2.061205e-03 2.111810e-03 8.251171e-01 4.366541e-03
120516223409 6.150000e+00 2.031980e-03 2.081508e-03 8.257508e-01 4.302668e-03
120516223409 6.200000e+00 2.003437e-03 2.051909e-03 8.263856e-01 4.240318e-03
120516223409 6.250000e+00 1.975555e-03 2.022991e-03 8.270215e-01 4.179442e-03
120516223409 6.300000e+00 1.948313e-03 1.994734e-03 8.276584e-01 4.119993e-03
120516223409 6.350000e+00 1.921691e-03 1.967116e-03 8.282960e-01 4.061925e-03
120516223409 6.400000e+00 1.895670e-03 1.940119e-03 8.289343e-01 4.005196e-03
120516223409 6.450000e+00 1.870232e-03 1.913723e-03 8.295732e-01 3.949763e-03
120516223409 6.500000e+00 1.845360e-03 1.887911e-03 8.302126e-01 3.895587e-03
120516223409 6.550000e+00 1.821035e-03 1.862665e-03 8.308523e-01 3.842629e-03
120516223409 6.600000e+00 1.797242e-03 1.837968e-03 8.314922e-01 3.790852e-03
120516223409 6.650000e+00 1.773965e-03 1.813805e-03 8.321322e-01 3.740221e-03
120516223409 6.700000e+00 1.751188e-03 1.790159e-03 8.327723e-01 3.690701e-03
120516223409 6.750000e+00 1.728898e-03 1.767017e-03 8.334123e-01 3.642259e-03
120516223409 6.800000e+00 1.707080e-03 1.744362e-03 8.340520e-01 3.594864e-03
120516223409 6.850000e+00 1.685721e-03 1.722182e-03 8.346915e-01 3.548485e-03
120516223409 6.900000e+00 1.664807e-03 1.700464e-03 8.353305e-01 3.503092e-03
120516223409 6.950000e+00 1.644325e-03 1.679193e-03 8.359691e-01 3.458658e-03
120516223409 7.000000e+00 1.624265e-03 1.658359e-03 8.366070e-01 3.415154e-03
120516223409 7.050000e+00 1.604613e-03 1.637948e-03 8.372443e-01 3.372555e-03
120516223409 7.100000e+00 1.585359e-03 1.617949e-03 8.378807e-01 3.330835e-03
120516223409 7.150000e+00 1.566492e-03 1.598351e-03 8.385163e-01 3.289969e-03
120516223409 7.200000e+00 1.548001e-03 1.579143e-03 8.391510e-01 3.249934e-03
120516223409 7.250000e+00 1.529876e-03 1.560315e-03 8.397845e-01 3.210706e-03
120516223409 7.300000e+00 1.512107e-03 1.541856e-03 8.404170e-01 3.172265e-03
120516223409 7.350000e+00 1.494685e-03 1.523757e-03 8.410482e-01 3.134588e-03
120516223409 7.400000e+00 1.477600e-03 1.506008e-03 8.416782e-01 3.097655e-03
120516223409 7.450000e+00 1.460844e-03 1.488600e-03 8.423067e-01 3.061446e-03
120516223409 7.500000e+00 1.444407e-03 1.471524e-03 8.429338e-01 3.025941e-03
120516223409 7.550000e+00 1.428282e-03 1.454772e-03 8.435594e-01 2.991123e-03
120516223409 7.600000e+00 1.412461e-03 1.438335e-03 8.441834e-01 2.956973e-03
120516223409 7.650000e+00 1.396936e-03 1.422206e-03 8.448057e-01 2.923474e-03
120516223409 7.700000e+00 1.381699e-03 1.406376e-03 8.454263e-01 2.890609e-03
120516223409 7.750000e+00 1.366743e-03 1.390838e-03 8.460451e-01 2.858361e-03
120516223409 7.800000e+00 1.352061e-03 1.375585e-03 8.466621e-01 2.826716e-03
120516223409 7.850000e+00 1.337646e-03 1.360610e-03 8.472771e-01 2.795657e-03
120516223409 7.900000e+00 1.323491e-03 1.345906e-03 8.478901e-01 2.765170e-03
120516223409 7.950000e+00 1.309591e-03 1.331466e-03 8.485011e-01 2.735241e-03
120516223409 8.000000e+00 1.295938e-03 1.317284e-03 8.491101e-01 2.705856e-03
120529212652 5.000000e-02 1.136042e+00 1.135963e+00 -9.216163e+00 1.921911e+01
120529212652 1.000000e-01 1.020308e+00 1.020428e+00 -6.172171e+00 1.355856e+01
120529212652 1.500000e-01 8.822046e-01 8.824217e-01 -3.033704e+00 9.530109e+00
120529212652 2.000000e-01 7.437554e-01 7.439860e-01 -8.348514e-01 6.725946e+00
120529212652 2.500000e-01 6.178566e-01 6.180512e-01 3.734230e-01 4.787019e+00
120529212652 3.000000e-01 5.098846e-01 5.100238e-01 9.586160e-01 3.446643e+00
120529212652 3.500000e-01 4.205297e-01 4.206124e-01 1.255965e+00 2.517078e+00
120529212652 4.000000e-01 3.480973e-01 3.481303e-01 1.441918e+00 1.868509e+00
120529212652 4.500000e-01 2.899911e-01 2.899831e-01 1.575056e+00 1.411992e+00
120529212652 5.000000e-01 2.435293e-01 2.434879e-01 1.664808e+00 1.086993e+00
120529212652 5.500000e-01 2.063176e-01 2.062488e-01 1.712328e+00 8.524990e-01
120529212652 6.000000e-01 1.763690e-01 1.762774e-01 1.722942e+00 6.807637e-01
120529212652 6.500000e-01 1.520998e-01 1.519891e-01 1.705871e+00 5.529850e-01
120529212652 7.000000e-01 1.322748e-01 1.321482e-01 1.671185e+00 4.563613e-01
120529212652 7.500000e-01 1.159418e-01 1.158017e-01 1.627104e+00 3.821127e-01
120529212652 8.000000e-01 1.023691e-01 1.022177e-01 1.578826e+00 3.241608e-01
120529212652 8.500000e-01 9.099443e-02 9.083370e-02 1.529077e+00 2.782499e-01
120529212652 9.000000e-01 8.138412e-02 8.121565e-02 1.479237e+00 2.413645e-01
120529212652 9.500000e-01 7.320157e-02 7.302683e-02 1.430186e+00 2.113402e-01
120529212652 1.000000e+00 6.618389e-02 6.600419e-02 1.382723e+00 1.866034e-01
120529212652 1.050000e+00 6.012418e-02 5.994068e-02 1.337569e+00 1.659953e-01
120529212652 1.100000e+00 5.485835e-02 5.467211e-02 1.295173e+00 1.486516e-01
120529212652 1.150000e+00 5.025524e-02 5.006722e-02 1.255677e+00 1.339196e-01
120529212652 1.200000e+00 4.620927e-02 4.602030e-02 1.219054e+00 1.213003e-01
120529212652 1.250000e+00 4.263477e-02 4.244560e-02 1.185117e+00 1.104077e-01
120529212652 1.300000e+00 3.946174e-02 3.927300e-02 1.153265e+00 1.009397e-01
120529212652 1.350000e+00 3.663260e-02 3.644482e-02 1.122278e+00 9.265735e-02
120529212652 1.400000e+00 3.409959e-02 3.391325e-02 1.090411e+00 8.536965e-02
120529212652 1.450000e+00 3.182291e-02 3.163842e-02 1.055776e+00 7.892259e-02
120529212652 1.500000e+00 2.976918e-02 2.958689e-02 1.016787e+00 7.319084e-02
120529212652 1.550000e+00 2.791021e-02 2.773044e-02 9.724745e-01 6.807164e-02
120529212652 1.600000e+00 2.622214e-02 2.604517e-02 9.226500e-01 6.348007e-02
120529212652 1.650000e+00 2.468461e-02 2.451070e-02 8.678928e-01 5.934549e-02
120529212652 1.700000e+00 2.328021e-02 2.310956e-02 8.093960e-01 5.560874e-02
120529212652 1.750000e+00 2.199397e-02 2.182675e-02 7.487112e-01 5.221997e-02
120529212652 1.800000e+00 2.081295e-02 2.064932e-02 6.874621e-01 4.913697e-02
120529212652 1.850000e+00 1.972594e-02 1.956603e-02 6.271077e-01 4.632376e-02
120529212652 1.900000e+00 1.872318e-02 1.856710e-02 5.688189e-01 4.374953e-02
120529212652 1.950000e+00 1.779615e-02 1.764397e-02 5.134777e-01 4.138777e-02
120529212652 2.000000e+00 1.693737e-02 1.678917e-02 4.617517e-01 3.921558e-02
120529212652 2.050000e+00 1.614028e-02 1.599609e-02 4.141616e-01 3.721307e-02
120529212652 2.100000e+00 1.539907e-02 1.525894e-02 3.710948e-01 3.536291e-02
120529212652 2.150000e+00 1.470861e-02 1.457255e-02 3.327654e-01 3.364996e-02
120529212652 2.200000e+00 1.406435e-02 1.393237e-02 2.991678e-01 3.206092e-02
120529212652 2.250000e+00 1.346223e-02 1.333434e-02 2.700674e-01 3.058406e-02
120529212652 2.300000e+00 1.289863e-02 1.277482e-02 2.450434e-01 2.920904e-02
120529212652 2.350000e+00 1.237033e-02 1.225058e-02 2.235658e-01 2.792665e-02
120529212652 2.400000e+00 1.187440e-02 1.175869e-02 2.050761e-01 2.672871e-02
120529212652 2.450000e+00 1.140825e-02 1.129655e-02 1.890490e-01 2.560793e-02
120529212652 2.500000e+00 1.096952e-02 1.086180e-02 1.750277e-01 2.455778e-02
120529212652 2.550000e+00 1.055609e-02 1.045230e-02 1.626351e-01 2.357239e-02
120529212652 2.600000e+00 1.016603e-02 1.006614e-02 1.515713e-01 2.264651e-02
120529212652 2.650000e+00 9.797600e-03 9.701555e-03 1.416020e-01 2.177540e-02
120529212652 2.700000e+00 9.449221e-03 9.356969e-03 1.325463e-01 2.095480e-02
120529212652 2.750000e+00 9.119451e-03 9.030937e-03 1.242646e-01 2.018083e-02
120529212652 2.800000e+00 8.806979e-03 8.722145e-03 1.166481e-01 1.945001e-02
120529212652 2.850000e+00 8.510607e-03 8.429390e-03 1.096118e-01 1.875916e-02
120529212652 2.900000e+00 8.229239e-03 8.151577e-03 1.030873e-01 1.810539e-02
120529212652 2.950000e+00 7.961871e-03 7.887699e-03 9.701970e-02 1.748607e-02
120529212652 3.000000e+00 7.707584e-03 7.636834e-03 9.136334e-02 1.689881e-02
120529212652 3.050000e+00 7.465533e-03 7.398136e-03 8.608004e-02 1.634141e-02
120529212652 3.100000e+00 7.234939e-03 7.170826e-03 8.113721e-02 1.581187e-02
120529212652 3.150000e+00 7.015086e-03 6.954186e-03 7.650668e-02 1.530835e-02
120529212652 3.200000e+00 6.805313e-03 6.747555e-03 7.216375e-02 1.482916e-02
120529212652 3.250000e+00 6.605010e-03 6.550321e-03 6.808654e-02 1.437274e-02
120529212652 3.300000e+00 6.413612e-03 6.361920e-03 6.425550e-02 1.393767e-02
120529212652 3.350000e+00 6.230595e-03 6.181827e-03 6.065300e-02 1.352262e-02
120529212652 3.400000e+00 6.055476e-03 6.009559e-03 5.726306e-02 1.312637e-02
120529212652 3.450000e+00 5.887803e-03 5.844665e-03 5.407109e-02 1.274781e-02
120529212652 3.500000e+00 5.727159e-03 5.686727e-03 5.106374e-02 1.238588e-02
120529212652 3.550000e+00 5.573155e-03 5.535357e-03 4.822876e-02 1.203962e-02
120529212652 3.600000e+00 5.425429e-03 5.390192e-03 4.555481e-02 1.170812e-02
120529212652 3.650000e+00 5.283642e-03 5.250896e-03 4.303146e-02 1.139057e-02
120529212652 3.700000e+00 5.147479e-03 5.117152e-03 4.064902e-02 1.108618e-02
120529212652 3.750000e+00 5.016646e-03 4.988669e-03 3.839853e-02 1.079422e-02
120529212652 3.800000e+00 4.890868e-03 4.865171e-03 3.627164e-02 1.051403e-02
120529212652 3.850000e+00 4.769886e-03 4.746401e-03 3.426061e-02 1.024498e-02
120529212652 3.900000e+00 4.653460e-03 4.632119e-03 3.235824e-02 9.986488e-03
120529212652 3.950000e+00 4.541363e-03 4.522099e-03 3.055783e-02 9.737996e-03
120529212652 4.000000e+00 4.433382e-03 4.416131e-03 2.885312e-02 9.498995e-03
120529212652 4.050000e+00 4.329319e-03 4.314015e-03 2.723829e-02 9.269005e-03
120529212652 4.100000e+00 4.228986e-03 4.215566e-03 2.570791e-02 9.047577e-03
120529212652 4.150000e+00 4.132207e-03 4.120607e-03 2.425692e-02 8.834287e-03
120529212652 4.200000e+00 4.038815e-03 4.028975e-03 2.288060e-02 8.628741e-03
120529212652 4.250000e+00 3.948655e-03 3.940515e-03 2.157453e-02 8.430564e-03
120529212652 4.300000e+00 3.861579e-03 3.855079e-03 2.033460e-02 8.239407e-03
120529212652 4.350000e+00 3.777447e-03 3.772530e-03 1.915696e-02 8.054940e-03
120529212652 4.400000e+00 3.696129e-03 3.692738e-03 1.803802e-02 7.876853e-03
120529212652 4.450000e+00 3.617501e-03 3.615580e-03 1.697443e-02 7.704853e-03
120529212652 4.500000e+00 3.541445e-03 3.540940e-03 1.596304e-02 7.538665e-03
120529212652 4.550000e+00 3.467850e-03 3.468709e-03 1.500092e-02 7.378027e-03
120529212652 4.600000e+00 3.396612e-03 3.398782e-03 1.408533e-02 7.222695e-03
120529212652 4.650000e+00 3.327631e-03 3.331062e-03 1.321370e-02 7.072434e-03
120529212652 4.700000e+00 3.260813e-03 3.265455e-03 1.238362e-02 6.927027e-03
120529212652 4.750000e+00 3.196068e-03 3.201873e-03 1.159285e-02 6.786264e-03
120529212652 4.800000e+00 3.133311e-03 3.140233e-03 1.083926e-02 6.649949e-03
120529212652 4.850000e+00 3.072463e-03 3.080455e-03 1.012088e-02 6.517895e-03
120529212652 4.900000e+00 3.013446e-03 3.022465e-03 9.435861e-03 6.389926e-03
120529212652 4.950000e+00 2.956189e-03 2.966189e-03 8.782458e-03 6.265873e-03
120529212652 5.000000e+00 2.900621e-03 2.911562e-03 8.159036e-03 6.145577e-03
120529212652 5.050000e+00 2.846678e-03 2.858517e-03 7.564061e-03 6.028888e-03
120529212652 5.100000e+00 2.794296e-03 2.806994e-03 6.996093e-03 5.915662e-03
120529212652 5.150000e+00 2.743416e-03 2.756934e-03 6.453774e-03 5.805761e-03
120529212652 5.200000e+00 2.693981e-03 2.708281e-03 5.935830e-03 5.699057e-03
120529212652 5.250000e+00 2.645937e-03 2.660983e-03 5.441062e-03 5.595425e-03
120529212652 5.300000e+00 2.599233e-03 2.614989e-03 4.968339e-03 5.494748e-03
120529212652 5.350000e+00 2.553819e-03 2.570250e-03 4.516596e-03 5.396914e-03
120529212652 5.400000e+00 2.509649e-03 2.526720e-03 4.084831e-03 5.301817e-03
120529212652 5.450000e+00 2.466676e-03 2.484357e-03 3.672097e-03 5.209354e-03
120529212652 5.500000e+00 2.424859e-03 2.443117e-03 3.277501e-03 5.119428e-03
120529212652 5.550000e+00 2.384157e-03 2.402961e-03 2.900199e-03 5.031947e-03
120529212652 5.600000e+00 2.344530e-03 2.363851e-03 2.539396e-03 4.946822e-03
120529212652 5.650000e+00 2.305941e-03 2.325749e-03 2.194339e-03 4.863969e-03
120529212652 5.700000e+00 2.268353e-03 2.288622e-03 1.864315e-03 4.783307e-03
120529212652 5.750000e+00 2.231734e-03 2.252435e-03 1.548652e-03 4.704758e-03
120529212652 5.800000e+00 2.196048e-03 2.217156e-03 1.246710e-03 4.628250e-03
120529212652 5.850000e+00 2.161267e-03 2.182755e-03 9.578868e-04 4.553712e-03
120529212652 5.900000e+00 2.127358e-03 2.149203e-03 6.816090e-04 4.481075e-03
120529212652 5.950000e+00 2.094293e-03 2.116471e-03 4.173339e-04 4.410276e-03
120529212652 6.000000e+00 2.062044e-03 2.084533e-03 1.645466e-04 4.341252e-03
120529212652 6.050000e+00 2.030585e-03 2.053362e-03 -7.724180e-05 4.273943e-03
120529212652 6.100000e+00 1.999890e-03 2.022934e-03 -3.084955e-04 4.208295e-03
120529212652 6.150000e+00 1.969935e-03 1.993224e-03 -5.296555e-04 4.144250e-03
120529212652 6.200000e+00 1.940696e-03 1.964211e-03 -7.411411e-04 4.081758e-03
120529212652 6.250000e+00 1.912149e-03 1.935871e-03 -9.433511e-04 4.020768e-03
120529212652 6.300000e+00 1.884275e-03 1.908185e-03 -1.136665e-03 3.961232e-03
120529212652 6.350000e+00 1.857051e-03 1.881131e-03 -1.321444e-03 3.903103e-03
120529212652 6.400000e+00 1.830458e-03 1.854690e-03 -1.498031e-03 3.846338e-03
120529212652 6.450000e+00 1.804476e-03 1.828844e-03 -1.666756e-03 3.790893e-03
120529212652 6.500000e+00 1.779086e-03 1.803574e-03 -1.827930e-03 3.736727e-03
120529212652 6.550000e+00 1.754272e-03 1.778864e-03 -1.981851e-03 3.683802e-03
120529212652 6.600000e+00 1.730014e-03 1.754696e-03 -2.128803e-03 3.632079e-03
120529212652 6.650000e+00 1.706298e-03 1.731054e-03 -2.269059e-03 3.581521e-03
120529212652 6.700000e+00 1.683106e-03 1.707924e-03 -2.402876e-03 3.532094e-03
120529212652 6.750000e+00 1.660424e-03 1.685289e-03 -2.530503e-03 3.483763e-03
120529212652 6.800000e+00 1.638237e-03 1.663137e-03 -2.652177e-03 3.436497e-03
120529212652 6.850000e+00 1.616529e-03 1.641452e-03 -2.768123e-03 3.390263e-03
120529212652 6.900000e+00 1.595288e-03 1.620222e-03 -2.878558e-03 3.345033e-03
120529212652 6.950000e+00 1.574501e-03 1.599433e-03 -2.983688e-03 3.300775e-03
120529212652 7.000000e+00 1.554153e-03 1.579074e-03 -3.083713e-03 3.257463e-03
120529212652 7.050000e+00 1.534234e-03 1.559132e-03 -3.178822e-03 3.215070e-03
120529212652 7.100000e+00 1.514730e-03 1.539596e-03 -3.269196e-03 3.173569e-03
120529212652 7.150000e+00 1.495631e-03 1.520455e-03 -3.355010e-03 3.132935e-03
120529212652 7.200000e+00 1.476925e-03 1.501697e-03 -3.436431e-03 3.093144e-03
120529212652 7.250000e+00 1.458602e-03 1.483313e-03 -3.513618e-03 3.054172e-03
120529212652 7.300000e+00 1.440651e-03 1.465293e-03 -3.586726e-03 3.015998e-03
120529212652 7.350000e+00 1.423061e-03 1.447626e-03 -3.655902e-03 2.978598e-03
120529212652 7.400000e+00 1.405824e-03 1.430304e-03 -3.721287e-03 2.941952e-03
120529212652 7.450000e+00 1.388930e-03 1.413317e-03 -3.783017e-03 2.906040e-03
120529212652 7.500000e+00 1.372369e-03 1.396656e-03 -3.841223e-03 2.870842e-03
120529212652 7.550000e+00 1.356134e-03 1.380314e-03 -3.896029e-03 2.836338e-03
120529212652 7.600000e+00 1.340214e-03 1.364281e-03 -3.947557e-03 2.802511e-03
120529212652 7.650000e+00 1.324604e-03 1.348551e-03 -3.995922e-03 2.769343e-03
120529212652 7.700000e+00 1.309293e-03 1.333114e-03 -4.041235e-03 2.736815e-03
120529212652 7.750000e+00 1.294275e-03 1.317965e-03 -4.083603e-03 2.704913e-03
120529212652 7.800000e+00 1.279542e-03 1.303095e-03 -4.123130e-03 2.673619e-03
120529212652 7.850000e+00 1.265087e-03 1.288498e-03 -4.159915e-03 2.642918e-03
120529212652 7.900000e+00 1.250902e-03 1.274166e-03 -4.194053e-03 2.612795e-03
120529212652 7.950000e+00 1.236982e-03 1.260094e-03 -4.225635e-03 2.583235e-03
120529212652 8.000000e+00 1.223319e-03 1.246275e-03 -4.254752e-03 2.554225e-03
120531041247 5.000000e-02 1.136540e+00 1.135913e+00 2.213450e+01 1.922159e+01
120531041247 1.000000e-01 1.020997e+00 1.020197e+00 1.902627e+01 1.356120e+01
120531041247 1.500000e-01 8.829945e-01 8.820791e-01 1.554780e+01 9.532210e+00
120531041247 2.000000e-01 7.445499e-01 7.435841e-01 1.212160e+01 6.727239e+00
120531041247 2.500000e-01 6.185959e-01 6.176255e-01 9.004121e+00 4.787585e+00
120531041247 3.000000e-01 5.105495e-01 5.095994e-01 6.361321e+00 3.446729e+00
120531041247 3.500000e-01 4.211227e-01 4.202067e-01 4.289922e+00 2.516929e+00
120531041247 4.000000e-01 3.486263e-01 3.477530e-01 2.793655e+00 1.868295e+00
120531041247 4.500000e-01 2.904637e-01 2.896382e-01 1.794032e+00 1.411795e+00
120531041247 5.000000e-01 2.439508e-01 2.431750e-01 1.172532e+00 1.086836e+00
120531041247 5.500000e-01 2.066917e-01 2.059652e-01 8.109753e-01 8.523744e-01
120531041247 6.000000e-01 1.766986e-01 1.760193e-01 6.143111e-01 6.806566e-01
120531041247 6.500000e-01 1.523876e-01 1.517528e-01 5.166119e-01 5.528842e-01
120531041247 7.000000e-01 1.325245e-01 1.319306e-01 4.768073e-01 4.562609e-01
120531041247 7.500000e-01 1.161571e-01 1.156005e-01 4.706664e-01 3.820103e-01
120531041247 8.000000e-01 1.025541e-01 1.020312e-01 4.839909e-01 3.240554e-01
120531041247 8.500000e-01 9.115315e-02 9.066050e-02 5.084264e-01 2.781416e-01
120531041247 9.000000e-01 8.152015e-02 8.105461e-02 5.389250e-01 2.412537e-01
120531041247 9.500000e-01 7.331820e-02 7.287699e-02 5.721373e-01 2.112280e-01
120531041247 1.000000e+00 6.628399e-02 6.586473e-02 6.054595e-01 1.864915e-01
120531041247 1.050000e+00 6.021023e-02 5.981093e-02 6.364918e-01 1.658856e-01
120531041247 1.100000e+00 5.493251e-02 5.455149e-02 6.627749e-01 1.485460e-01
120531041247 1.150000e+00 5.031939e-02 4.995523e-02 6.817977e-01 1.338196e-01
120531041247 1.200000e+00 4.626498e-02 4.591648e-02 6.912371e-01 1.212069e-01
120531041247 1.250000e+00 4.268337e-02 4.234950e-02 6.892681e-01 1.103213e-01
120531041247 1.300000e+00 3.950432e-02 3.918418e-02 6.747575e-01 1.008603e-01
120531041247 1.350000e+00 3.667001e-02 3.636283e-02 6.472868e-01 9.258453e-02
120531041247 1.400000e+00 3.413253e-02 3.383763e-02 6.071145e-01 8.530268e-02
120531041247 1.450000e+00 3.185198e-02 3.156875e-02 5.552412e-01 7.886049e-02
120531041247 1.500000e+00 2.979489e-02 2.952280e-02 4.936515e-01 7.313245e-02
120531041247 1.550000e+00 2.793304e-02 2.767160e-02 4.256045e-01 6.801569e-02
120531041247 1.600000e+00 2.624254e-02 2.599128e-02 3.555998e-01 6.342542e-02
120531041247 1.650000e+00 2.470304e-02 2.446148e-02 2.885867e-01 5.929138e-02
120531041247 1.700000e+00 2.329711e-02 2.306477e-02 2.285020e-01 5.555505e-02
120531041247 1.750000e+00 2.200974e-02 2.178614e-02 1.770980e-01 5.216721e-02
120531041247 1.800000e+00 2.082800e-02 2.061270e-02 1.340024e-01 4.908603e-02
120531041247 1.850000e+00 1.974064e-02 1.953324e-02 9.778044e-02 4.627565e-02
120531041247 1.900000e+00 1.873790e-02 1.853801e-02 6.701812e-02 4.370514e-02
120531041247 1.950000e+00 1.781120e-02 1.761846e-02 4.083678e-02 4.134780e-02
120531041247 2.000000e+00 1.695304e-02 1.676711e-02 1.888089e-02 3.918054e-02
120531041247 2.050000e+00 1.615682e-02 1.597737e-02 1.059422e-03 3.718331e-02
120531041247 2.100000e+00 1.541669e-02 1.524341e-02 -1.272441e-02 3.533867e-02
120531041247 2.150000e+00 1.472751e-02 1.456009e-02 -2.273167e-02 3.363140e-02
120531041247 2.200000e+00 1.408468e-02 1.392285e-02 -2.941207e-02 3.204813e-02
120531041247 2.250000e+00 1.348413e-02 1.332762e-02 -3.333785e-02 3.057707e-02
120531041247 2.300000e+00 1.292222e-02 1.277078e-02 -3.510994e-02 2.920781e-02
120531041247 2.350000e+00 1.239568e-02 1.224908e-02 -3.528225e-02 2.793113e-02
120531041247 2.400000e+00 1.190160e-02 1.175962e-02 -3.432033e-02 2.673880e-02
120531041247 2.450000e+00 1.143735e-02 1.129978e-02 -3.259050e-02 2.562350e-02
120531041247 2.500000e+00 1.100057e-02 1.086720e-02 -3.036759e-02 2.457868e-02
120531041247 2.550000e+00 1.058912e-02 1.045976e-02 -2.785080e-02 2.359848e-02
120531041247 2.600000e+00 1.020106e-02 1.007553e-02 -2.518089e-02 2.267763e-02
120531041247 2.650000e+00 9.834640e-03 9.712775e-03 -2.245526e-02 2.181140e-02
120531041247 2.700000e+00 9.488276e-03 9.369903e-03 -1.974008e-02 2.099550e-02
120531041247 2.750000e+00 9.160517e-03 9.045479e-03 -1.707937e-02 2.022609e-02
120531041247 2.800000e+00 8.850044e-03 8.738191e-03 -1.450163e-02 1.949965e-02
120531041247 2.850000e+00 8.555654e-03 8.446843e-03 -1.202456e-02 1.881303e-02
120531041247 2.900000e+00 8.276245e-03 8.170341e-03 -9.658358e-03 1.816332e-02
120531041247 2.950000e+00 8.010809e-03 7.907683e-03 -7.408092e-03 1.754792e-02
120531041247 3.000000e+00 7.758423e-03 7.657950e-03 -5.275290e-03 1.696441e-02
120531041247 3.050000e+00 7.518235e-03 7.420300e-03 -3.259088e-03 1.641061e-02
120531041247 3.100000e+00 7.289466e-03 7.193958e-03 -1.357023e-03 1.588452e-02
120531041247 3.150000e+00 7.071395e-03 6.978208e-03 4.344101e-04 1.538429e-02
120531041247 3.200000e+00 6.863360e-03 6.772392e-03 2.119369e-03 1.490824e-02
120531041247 3.250000e+00 6.664747e-03 6.575903e-03 3.702388e-03 1.445482e-02
120531041247 3.300000e+00 6.474989e-03 6.388178e-03 5.188188e-03 1.402260e-02
120531041247 3.350000e+00 6.293562e-03 6.208697e-03 6.581542e-03 1.361026e-02
120531041247 3.400000e+00 6.119979e-03 6.036979e-03 7.887186e-03 1.321658e-02
120531041247 3.450000e+00 5.953790e-03 5.872575e-03 9.109749e-03 1.284045e-02
120531041247 3.500000e+00 5.794576e-03 5.715071e-03 1.025372e-02 1.248081e-02
120531041247 3.550000e+00 5.641946e-03 5.564081e-03 1.132342e-02 1.213671e-02
120531041247 3.600000e+00 5.495538e-03 5.419245e-03 1.232298e-02 1.180726e-02
120531041247 3.650000e+00 5.355013e-03 5.280228e-03 1.325633e-02 1.149162e-02
120531041247 3.700000e+00 5.220057e-03 5.146718e-03 1.412723e-02 1.118901e-02
120531041247 3.750000e+00 5.090375e-03 5.018425e-03 1.493922e-02 1.089873e-02
120531041247 3.800000e+00 4.965691e-03 4.895075e-03 1.569566e-02 1.062010e-02
120531041247 3.850000e+00 4.845749e-03 4.776413e-03 1.639972e-02 1.035249e-02
120531041247 3.900000e+00 4.730308e-03 4.662202e-03 1.705441e-02 1.009533e-02
120531041247 3.950000e+00 4.619141e-03 4.552218e-03 1.766255e-02 9.848065e-03
120531041247 4.000000e+00 4.512038e-03 4.446252e-03 1.822681e-02 9.610190e-03
120531041247 4.050000e+00 4.408799e-03 4.344107e-03 1.874971e-02 9.381227e-03
120531041247 4.100000e+00 4.309237e-03 4.245599e-03 1.923362e-02 9.160729e-03
120531041247 4.150000e+00 4.213178e-03 4.150555e-03 1.968077e-02 8.948278e-03
120531041247 4.200000e+00 4.120457e-03 4.058810e-03 2.009328e-02 8.743480e-03
120531041247 4.250000e+00 4.030917e-03 3.970212e-03 2.047312e-02 8.545966e-03
120531041247 4.300000e+00 3.944413e-03 3.884616e-03 2.082217e-02 8.355388e-03
120531041247 4.350000e+00 3.860807e-03 3.801886e-03 2.114219e-02 8.171421e-03
120531041247 4.400000e+00 3.779968e-03 3.721892e-03 2.143485e-02 7.993757e-03
120531041247 4.450000e+00 3.701773e-03 3.644514e-03 2.170172e-02 7.822106e-03
120531041247 4.500000e+00 3.626107e-03 3.569637e-03 2.194427e-02 7.656195e-03
120531041247 4.550000e+00 3.552859e-03 3.497153e-03 2.216390e-02 7.495766e-03
120531041247 4.600000e+00 3.481927e-03 3.426958e-03 2.236192e-02 7.340578e-03
120531041247 4.650000e+00 3.413210e-03 3.358956e-03 2.253959e-02 7.190399e-03
120531041247 4.700000e+00 3.346618e-03 3.293055e-03 2.269808e-02 7.045013e-03
120531041247 4.750000e+00 3.282060e-03 3.229167e-03 2.283848e-02 6.904214e-03
120531041247 4.800000e+00 3.219454e-03 3.167211e-03 2.296185e-02 6.767808e-03
120531041247 4.850000e+00 3.158721e-03 3.107108e-03 2.306917e-02 6.635612e-03
120531041247 4.900000e+00 3.099784e-03 3.048783e-03 2.316139e-02 6.507449e-03
120531041247 4.950000e+00 3.042574e-03 2.992166e-03 2.323937e-02 6.383156e-03
120531041247 5.000000e+00 2.987020e-03 2.937190e-03 2.330395e-02 6.262575e-03
120531041247 5.050000e+00 2.933060e-03 2.883790e-03 2.335592e-02 6.145557e-03
120531041247 5.100000e+00 2.880631e-03 2.831907e-03 2.339603e-02 6.031960e-03
120531041247 5.150000e+00 2.829675e-03 2.781483e-03 2.342496e-02 5.921651e-03
120531041247 5.200000e+00 2.780136e-03 2.732462e-03 2.344340e-02 5.814502e-03
120531041247 5.250000e+00 2.731961e-03 2.684792e-03 2.345196e-02 5.710390e-03
120531041247 5.300000e+00 2.685101e-03 2.638423e-03 2.345124e-02 5.609200e-03
120531041247 5.350000e+00 2.639505e-03 2.593308e-03 2.344180e-02 5.510821e-03
120531041247 5.400000e+00 2.595129e-03 2.549401e-03 2.342417e-02 5.415150e-03
120531041247 5.450000e+00 2.551928e-03 2.506658e-03 2.339884e-02 5.322085e-03
120531041247 5.500000e+00 2.509861e-03 2.465038e-03 2.336631e-02 5.231532e-03
120531041247 5.550000e+00 2.468887e-03 2.424503e-03 2.332701e-02 5.143399e-03
120531041247 5.600000e+00 2.428969e-03 2.385013e-03 2.328136e-02 5.057599e-03
120531041247 5.650000e+00 2.390069e-03 2.346533e-03 2.322977e-02 4.974049e-03
120531041247 5.700000e+00 2.352153e-03 2.309027e-03 2.317262e-02 4.892670e-03
120531041247 5.750000e+00 2.315186e-03 2.272464e-03 2.311026e-02 4.813386e-03
120531041247 5.800000e+00 2.279138e-03 2.236811e-03 2.304303e-02 4.736125e-03
120531041247 5.850000e+00 2.243977e-03 2.202038e-03 2.297125e-02 4.660817e-03
120531041247 5.900000e+00 2.209674e-03 2.168116e-03 2.289523e-02 4.587396e-03
120531041247 5.950000e+00 2.176201e-03 2.135016e-03 2.281524e-02 4.515798e-03
120531041247 6.000000e+00 2.143530e-03 2.102713e-03 2.273156e-02 4.445963e-03
120531041247 6.050000e+00 2.111636e-03 2.071181e-03 2.264445e-02 4.377833e-03
120531041247 6.100000e+00 2.080494e-03 2.040394e-03 2.255415e-02 4.311351e-03
120531041247 6.150000e+00 2.050079e-03 2.010330e-03 2.246087e-02 4.246464e-03
120531041247 6.200000e+00 2.020370e-03 1.980965e-03 2.236485e-02 4.183120e-03
120531041247 6.250000e+00 1.991344e-03 1.952279e-03 2.226628e-02 4.121270e-03
120531041247 6.300000e+00 1.962980e-03 1.924249e-03 2.216535e-02 4.060868e-03
120531041247 6.350000e+00 1.935257e-03 1.896856e-03 2.206225e-02 4.001867e-03
120531041247 6.400000e+00 1.908157e-03 1.870081e-03 2.195715e-02 3.944223e-03
120531041247 6.450000e+00 1.881659e-03 1.843904e-03 2.185020e-02 3.887896e-03
120531041247 6.500000e+00 1.855747e-03 1.818309e-03 2.174157e-02 3.832844e-03
120531041247 6.550000e+00 1.830403e-03 1.793277e-03 2.163140e-02 3.779029e-03
120531041247 6.600000e+00 1.805609e-03 1.768792e-03 2.151983e-02 3.726414e-03
120531041247 6.650000e+00 1.781350e-03 1.744839e-03 2.140697e-02 3.674962e-03
120531041247 6.700000e+00 1.757611e-03 1.721401e-03 2.129297e-02 3.624639e-03
120531041247 6.750000e+00 1.734376e-03 1.698464e-03 2.117792e-02 3.575412e-03
120531041247 6.800000e+00 1.711631e-03 1.676014e-03 2.106194e-02 3.527249e-03
120531041247 6.850000e+00 1.689362e-03 1.654037e-03 2.094513e-02 3.480120e-03
120531041247 6.900000e+00 1.667556e-03 1.632519e-03 2.082759e-02 3.433993e-03
120531041247 6.950000e+00 1.646200e-03 1.611448e-03 2.070941e-02 3.388841e-03
120531041247 7.000000e+00 1.625280e-03 1.590812e-03 2.059068e-02 3.344637e-03
120531041247 7.050000e+00 1.604786e-03 1.570597e-03 2.047147e-02 3.301353e-03
120531041247 7.100000e+00 1.584706e-03 1.550794e-03 2.035186e-02 3.258963e-03
120531041247 7.150000e+00 1.565028e-03 1.531390e-03 2.023194e-02 3.217444e-03
120531041247 7.200000e+00 1.545741e-03 1.512376e-03 2.011175e-02 3.176771e-03
120531041247 7.250000e+00 1.526835e-03 1.493740e-03 1.999137e-02 3.136920e-03
120531041247 7.300000e+00 1.508300e-03 1.475472e-03 1.987086e-02 3.097871e-03
120531041247 7.350000e+00 1.490127e-03 1.457563e-03 1.975028e-02 3.059600e-03
120531041247 7.400000e+00 1.472305e-03 1.440004e-03 1.962968e-02 3.022088e-03
120531041247 7.450000e+00 1.454825e-03 1.422785e-03 1.950910e-02 2.985314e-03
120531041247 7.500000e+00 1.437679e-03 1.405897e-03 1.938861e-02 2.949259e-03
120531041247 7.550000e+00 1.420859e-03 1.389333e-03 1.926824e-02 2.913904e-03
120531041247 7.600000e+00 1.404355e-03 1.373083e-03 1.914803e-02 2.879230e-03
120531041247 7.650000e+00 1.388159e-03 1.357140e-03 1.902803e-02 2.845220e-03
120531041247 7.700000e+00 1.372265e-03 1.341496e-03 1.890827e-02 2.811858e-03
120531041247 7.750000e+00 1.356665e-03 1.326143e-03 1.878879e-02 2.779126e-03
120531041247 7.800000e+00 1.341350e-03 1.311075e-03 1.866962e-02 2.747009e-03
120531041247 7.850000e+00 1.326315e-03 1.296284e-03 1.855079e-02 2.715491e-03
120531041247 7.900000e+00 1.311552e-03 1.281764e-03 1.843234e-02 2.684557e-03
120531041247 7.950000e+00 1.297055e-03 1.267508e-03 1.831428e-02 2.654193e-03
120531041247 8.000000e+00 1.282817e-03 1.253509e-03 1.819665e-02 2.624385e-03
120531142247 5.000000e-02 1.136139e+00 1.135402e+00 -1.639921e+00 1.921939e+01
120531142247 1.000000e-01 1.020289e+00 1.019641e+00 -2.581378e+00 1.355849e+01
120531142247 1.500000e-01 8.820332e-01 8.815324e-01 -2.936821e+00 9.529601e+00
120531142247 2.000000e-01 7.434491e-01 7.431135e-01 -2.509532e+00 6.725010e+00
120531142247 2.500000e-01 6.174554e-01 6.172680e-01 -1.580303e+00 4.785729e+00
120531142247 3.000000e-01 5.094276e-01 5.093551e-01 -5.407778e-01 3.445120e+00
120531142247 3.500000e-01 4.200455e-01 4.200545e-01 3.336387e-01 2.515453e+00
120531142247 4.000000e-01 3.476053e-01 3.476677e-01 9.247090e-01 1.866899e+00
120531142247 4.500000e-01 2.895054e-01 2.895984e-01 1.238821e+00 1.410476e+00
120531142247 5.000000e-01 2.430598e-01 2.431656e-01 1.350724e+00 1.085609e+00
120531142247 5.500000e-01 2.058699e-01 2.059763e-01 1.346639e+00 8.512493e-01
120531142247 6.000000e-01 1.759450e-01 1.760450e-01 1.288736e+00 6.796345e-01
120531142247 6.500000e-01 1.516988e-01 1.517889e-01 1.208685e+00 5.519577e-01
120531142247 7.000000e-01 1.318954e-01 1.319741e-01 1.118338e+00 4.554195e-01
120531142247 7.500000e-01 1.155820e-01 1.156490e-01 1.021678e+00 3.812442e-01
120531142247 8.000000e-01 1.020272e-01 1.020829e-01 9.214472e-01 3.233562e-01
120531142247 8.500000e-01 9.066887e-02 9.071419e-02 8.211937e-01 2.775023e-01
120531142247 9.000000e-01 8.107359e-02 8.110954e-02 7.249093e-01 2.406689e-01
120531142247 9.500000e-01 7.290498e-02 7.293273e-02 6.359248e-01 2.106928e-01
120531142247 1.000000e+00 6.590037e-02 6.592101e-02 5.561937e-01 1.860014e-01
120531142247 1.050000e+00 5.985301e-02 5.986757e-02 4.862896e-01 1.654363e-01
120531142247 1.100000e+00 5.459895e-02 5.460836e-02 4.257879e-01 1.481333e-01
120531142247 1.150000e+00 5.000715e-02 5.001222e-02 3.736948e-01 1.334396e-01
120531142247 1.200000e+00 4.597208e-02 4.597350e-02 3.287949e-01 1.208562e-01
120531142247 1.250000e+00 4.240808e-02 4.240649e-02 2.898886e-01 1.099967e-01
120531142247 1.300000e+00 3.924519e-02 3.924108e-02 2.559249e-01 1.005592e-01
120531142247 1.350000e+00 3.642579e-02 3.641961e-02 2.260511e-01 9.230476e-02
120531142247 1.400000e+00 3.390218e-02 3.389429e-02 1.996062e-01 8.504265e-02
120531142247 1.450000e+00 3.163457e-02 3.162528e-02 1.760882e-01 7.861912e-02
120531142247 1.500000e+00 2.958960e-02 2.957917e-02 1.551141e-01 7.290916e-02
120531142247 1.550000e+00 2.773914e-02 2.772778e-02 1.363847e-01 6.781027e-02
120531142247 1.600000e+00 2.605935e-02 2.604723e-02 1.196576e-01 6.323779e-02
120531142247 1.650000e+00 2.452989e-02 2.451716e-02 1.047287e-01 5.912126e-02
120531142247 1.700000e+00 2.313337e-02 2.312015e-02 9.142038e-02 5.540169e-02
120531142247 1.750000e+00 2.185482e-02 2.184121e-02 7.957421e-02 5.202934e-02
120531142247 1.800000e+00 2.068132e-02 2.066740e-02 6.904682e-02 4.896207e-02
120531142247 1.850000e+00 1.960166e-02 1.958750e-02 5.970742e-02 4.616395e-02
120531142247 1.900000e+00 1.860607e-02 1.859174e-02 5.143639e-02 4.360422e-02
120531142247 1.950000e+00 1.768605e-02 1.767159e-02 4.412429e-02 4.125638e-02
120531142247 2.000000e+00 1.683410e-02 1.681955e-02 3.767120e-02 3.909754e-02
120531142247 2.050000e+00 1.604366e-02 1.602906e-02 3.198606e-02 3.710784e-02
120531142247 2.100000e+00 1.530893e-02 1.529431e-02 2.698616e-02 3.526994e-02
120531142247 2.150000e+00 1.462478e-02 1.461016e-02 2.259658e-02 3.356868e-02
120531142247 2.200000e+00 1.398664e-02 1.397205e-02 1.874963e-02 3.199077e-02
120531142247 2.250000e+00 1.339046e-02 1.337592e-02 1.538429e-02 3.052449e-02
120531142247 2.300000e+00 1.283262e-02 1.281814e-02 1.244573e-02 2.915947e-02
120531142247 2.350000e+00 1.230989e-02 1.229549e-02 9.884764e-03 2.788653e-02
120531142247 2.400000e+00 1.181937e-02 1.180506e-02 7.657358e-03 2.669752e-02
120531142247 2.450000e+00 1.135845e-02 1.134424e-02 5.724168e-03 2.558516e-02
120531142247 2.500000e+00 1.092477e-02 1.091067e-02 4.050102e-03 2.454295e-02
120531142247 2.550000e+00 1.051622e-02 1.050224e-02 2.603910e-03 2.356507e-02
120531142247 2.600000e+00 1.013088e-02 1.011702e-02 1.357805e-03 2.264628e-02
120531142247 2.650000e+00 9.767015e-03 9.753279e-03 2.871174e-04 2.178189e-02
120531142247 2.700000e+00 9.423044e-03 9.409437e-03 -6.300299e-04 2.096764e-02
120531142247 2.750000e+00 9.097533e-03 9.084056e-03 -1.413008e-03 2.019970e-02
120531142247 2.800000e+00 8.789175e-03 8.775828e-03 -2.078949e-03 1.947459e-02
120531142247 2.850000e+00 8.496775e-03 8.483559e-03 -2.642987e-03 1.878916e-02
120531142247 2.900000e+00 8.219243e-03 8.206156e-03 -3.118472e-03 1.814053e-02
120531142247 2.950000e+00 7.955580e-03 7.942620e-03 -3.517168e-03 1.752609e-02
120531142247 3.000000e+00 7.704869e-03 7.692033e-03 -3.849427e-03 1.694347e-02
120531142247 3.050000e+00 7.466269e-03 7.453554e-03 -4.124346e-03 1.639047e-02
120531142247 3.100000e+00 7.239006e-03 7.226407e-03 -4.349911e-03 1.586512e-02
120531142247 3.150000e+00 7.022367e-03 7.009880e-03 -4.533120e-03 1.536556e-02
120531142247 3.200000e+00 6.815695e-03 6.803313e-03 -4.680098e-03 1.489014e-02
120531142247 3.250000e+00 6.618382e-03 6.606101e-03 -4.796195e-03 1.443730e-02
120531142247 3.300000e+00 6.429867e-03 6.417680e-03 -4.886080e-03 1.400563e-02
120531142247 3.350000e+00 6.249630e-03 6.237532e-03 -4.953814e-03 1.359380e-02
120531142247 3.400000e+00 6.077190e-03 6.065173e-03 -5.002929e-03 1.320062e-02
120531142247 3.450000e+00 5.912100e-03 5.900157e-03 -5.036485e-03 1.282495e-02
120531142247 3.500000e+00 5.753943e-03 5.742067e-03 -5.057127e-03 1.246577e-02
120531142247 3.550000e+00 5.602334e-03 5.590519e-03 -5.067137e-03 1.212212e-02
120531142247 3.600000e+00 5.456914e-03 5.445151e-03 -5.068477e-03 1.179310e-02
120531142247 3.650000e+00 5.317347e-03 5.305629e-03 -5.062826e-03 1.147788e-02
120531142247 3.700000e+00 5.183320e-03 5.171640e-03 -5.051620e-03 1.117570e-02
120531142247 3.750000e+00 5.054542e-03 5.042892e-03 -5.036074e-03 1.088584e-02
120531142247 3.800000e+00 4.930740e-03 4.919113e-03 -5.017219e-03 1.060763e-02
120531142247 3.850000e+00 4.811658e-03 4.800046e-03 -4.995919e-03 1.034045e-02
120531142247 3.900000e+00 4.697057e-03 4.685453e-03 -4.972894e-03 1.008372e-02
120531142247 3.950000e+00 4.586713e-03 4.575110e-03 -4.948740e-03 9.836890e-03
120531142247 4.000000e+00 4.480417e-03 4.468808e-03 -4.923945e-03 9.599458e-03
120531142247 4.050000e+00 4.377970e-03 4.366347e-03 -4.898902e-03 9.370946e-03
120531142247 4.100000e+00 4.279187e-03 4.267545e-03 -4.873924e-03 9.150907e-03
120531142247 4.150000e+00 4.183895e-03 4.172225e-03 -4.849255e-03 8.938924e-03
120531142247 4.200000e+00 4.091928e-03 4.080225e-03 -4.825079e-03 8.734603e-03
120531142247 4.250000e+00 4.003133e-03 3.991390e-03 -4.801529e-03 8.537575e-03
120531142247 4.300000e+00 3.917364e-03 3.905574e-03 -4.778695e-03 8.347493e-03
120531142247 4.350000e+00 3.834483e-03 3.822641e-03 -4.756630e-03 8.164031e-03
120531142247 4.400000e+00 3.754362e-03 3.742461e-03 -4.735357e-03 7.986882e-03
120531142247 4.450000e+00 3.676877e-03 3.664913e-03 -4.714876e-03 7.815755e-03
120531142247 4.500000e+00 3.601913e-03 3.589879e-03 -4.695162e-03 7.650377e-03
120531142247 4.550000e+00 3.529361e-03 3.517252e-03 -4.676175e-03 7.490490e-03
120531142247 4.600000e+00 3.459117e-03 3.446929e-03 -4.657864e-03 7.335852e-03
120531142247 4.650000e+00 3.391084e-03 3.378810e-03 -4.640163e-03 7.186232e-03
120531142247 4.700000e+00 3.325168e-03 3.312804e-03 -4.623001e-03 7.041412e-03
120531142247 4.750000e+00 3.261281e-03 3.248824e-03 -4.606300e-03 6.901186e-03
120531142247 4.800000e+00 3.199341e-03 3.186785e-03 -4.589978e-03 6.765360e-03
120531142247 4.850000e+00 3.139267e-03 3.126608e-03 -4.573953e-03 6.633749e-03
120531142247 4.900000e+00 3.080986e-03 3.068220e-03 -4.558137e-03 6.506178e-03
120531142247 4.950000e+00 3.024424e-03 3.011548e-03 -4.542448e-03 6.382481e-03
120531142247 5.000000e+00 2.969515e-03 2.956524e-03 -4.526801e-03 6.262501e-03
120531142247 5.050000e+00 2.916194e-03 2.903085e-03 -4.511114e-03 6.146088e-03
120531142247 5.100000e+00 2.864400e-03 2.851170e-03 -4.495308e-03 6.033100e-03
120531142247 5.150000e+00 2.814073e-03 2.800719e-03 -4.479307e-03 5.923402e-03
120531142247 5.200000e+00 2.765158e-03 2.751677e-03 -4.463037e-03 5.816865e-03
120531142247 5.250000e+00 2.717603e-03 2.703992e-03 -4.446430e-03 5.713368e-03
120531142247 5.300000e+00 2.671356e-03 2.657613e-03 -4.429421e-03 5.612793e-03
120531142247 5.350000e+00 2.626370e-03 2.612492e-03 -4.411948e-03 5.515031e-03
120531142247 5.400000e+00 2.582598e-03 2.568583e-03 -4.393956e-03 5.419976e-03
120531142247 5.450000e+00 2.539996e-03 2.525842e-03 -4.375392e-03 5.327527e-03
120531142247 5.500000e+00 2.498523e-03 2.484227e-03 -4.356208e-03 5.237588e-03
120531142247 5.550000e+00 2.458137e-03 2.443698e-03 -4.336360e-03 5.150068e-03
120531142247 5.600000e+00 2.418802e-03 2.404218e-03 -4.315810e-03 5.064879e-03
120531142247 5.650000e+00 2.380480e-03 2.365750e-03 -4.294521e-03 4.981938e-03
120531142247 5.700000e+00 2.343136e-03 2.328258e-03 -4.272463e-03 4.901165e-03
120531142247 5.750000e+00 2.306736e-03 2.291710e-03 -4.249608e-03 4.822483e-03
120531142247 5.800000e+00 2.271250e-03 2.256073e-03 -4.225934e-03 4.745820e-03
120531142247 5.850000e+00 2.236644e-03 2.221316e-03 -4.201419e-03 4.671107e-03
120531142247 5.900000e+00 2.202891e-03 2.187411e-03 -4.176049e-03 4.598275e-03
120531142247 5.950000e+00 2.169962e-03 2.154329e-03 -4.149809e-03 4.527263e-03
120531142247 6.000000e+00 2.137830e-03 2.122043e-03 -4.122690e-03 4.458008e-03
120531142247 6.050000e+00 2.106469e-03 2.090528e-03 -4.094686e-03 4.390451e-03
120531142247 6.100000e+00 2.075854e-03 2.059758e-03 -4.065792e-03 4.324537e-03
120531142247 6.150000e+00 2.045961e-03 2.029710e-03 -4.036006e-03 4.260212e-03
120531142247 6.200000e+00 2.016767e-03 2.000361e-03 -4.005331e-03 4.197424e-03
120531142247 6.250000e+00 1.988250e-03 1.971688e-03 -3.973769e-03 4.136123e-03
120531142247 6.300000e+00 1.960389e-03 1.943672e-03 -3.941326e-03 4.076262e-03
120531142247 6.350000e+00 1.933163e-03 1.916290e-03 -3.908009e-03 4.017796e-03
120531142247 6.400000e+00 1.906553e-03 1.889525e-03 -3.873829e-03 3.960680e-03
120531142247 6.450000e+00 1.880541e-03 1.863358e-03 -3.838797e-03 3.904873e-03
120531142247 6.500000e+00 1.855107e-03 1.837769e-03 -3.802924e-03 3.850333e-03
120531142247 6.550000e+00 1.830236e-03 1.812743e-03 -3.766226e-03 3.797022e-03
120531142247 6.600000e+00 1.805909e-03 1.788261e-03 -3.728718e-03 3.744903e-03
120531142247 6.650000e+00 1.782110e-03 1.764309e-03 -3.690417e-03 3.693940e-03
120531142247 6.700000e+00 1.758825e-03 1.740871e-03 -3.651340e-03 3.644097e-03
120531142247 6.750000e+00 1.736038e-03 1.717931e-03 -3.611507e-03 3.595342e-03
120531142247 6.800000e+00 1.713735e-03 1.695476e-03 -3.570938e-03 3.547642e-03
120531142247 6.850000e+00 1.691901e-03 1.673492e-03 -3.529652e-03 3.500966e-03
120531142247 6.900000e+00 1.670524e-03 1.651964e-03 -3.487671e-03 3.455286e-03
120531142247 6.950000e+00 1.649591e-03 1.630881e-03 -3.445017e-03 3.410571e-03
120531142247 7.000000e+00 1.629088e-03 1.610230e-03 -3.401711e-03 3.366795e-03
120531142247 7.050000e+00 1.609005e-03 1.589999e-03 -3.357777e-03 3.323931e-03
120531142247 7.100000e+00 1.589329e-03 1.570177e-03 -3.313237e-03 3.281952e-03
120531142247 7.150000e+00 1.570049e-03 1.550752e-03 -3.268115e-03 3.240835e-03
120531142247 7.200000e+00 1.551154e-03 1.531713e-03 -3.222435e-03 3.200555e-03
120531142247 7.250000e+00 1.532635e-03 1.513050e-03 -3.176219e-03 3.161090e-03
120531142247 7.300000e+00 1.514480e-03 1.494753e-03 -3.129492e-03 3.122416e-03
120531142247 7.350000e+00 1.496680e-03 1.476813e-03 -3.082277e-03 3.084512e-03
120531142247 7.400000e+00 1.479226e-03 1.459219e-03 -3.034598e-03 3.047358e-03
120531142247 7.450000e+00 1.462108e-03 1.441963e-03 -2.986479e-03 3.010933e-03
120531142247 7.500000e+00 1.445318e-03 1.425036e-03 -2.937943e-03 2.975219e-03
120531142247 7.550000e+00 1.428847e-03 1.408430e-03 -2.889015e-03 2.940195e-03
120531142247 7.600000e+00 1.412687e-03 1.392136e-03 -2.839716e-03 2.905845e-03
120531142247 7.650000e+00 1.396830e-03 1.376147e-03 -2.790071e-03 2.872150e-03
120531142247 7.700000e+00 1.381268e-03 1.360454e-03 -2.740103e-03 2.839094e-03
120531142247 7.750000e+00 1.365994e-03 1.345050e-03 -2.689833e-03 2.806660e-03
120531142247 7.800000e+00 1.351001e-03 1.329928e-03 -2.639285e-03 2.774832e-03
120531142247 7.850000e+00 1.336280e-03 1.315081e-03 -2.588480e-03 2.743595e-03
120531142247 7.900000e+00 1.321827e-03 1.300503e-03 -2.537441e-03 2.712934e-03
120531142247 7.950000e+00 1.307633e-03 1.286186e-03 -2.486188e-03 2.682835e-03
120531142247 8.000000e+00 1.293694e-03 1.272124e-03 -2.434744e-03 2.653283e-03
120601120533 5.000000e-02 1.135887e+00 1.135487e+00 -1.853420e+01 1.921270e+01
120601120533 1.000000e-01 1.020156e+00 1.019702e+00 -2.161741e+01 1.355088e+01
120601120533 1.500000e-01 8.820764e-01 8.814886e-01 -2.046056e+01 9.522471e+00
120601120533 2.000000e-01 7.436811e-01 7.429403e-01 -1.765611e+01 6.719217e+00
120601120533 2.500000e-01 6.178582e-01 6.169966e-01 -1.482474e+01 4.781555e+00
120601120533 3.000000e-01 5.099670e-01 5.090410e-01 -1.243907e+01 3.442450e+00
120601120533 3.500000e-01 4.206817e-01 4.197482e-01 -1.041916e+01 2.513994e+00
120601120533 4.000000e-01 3.483005e-01 3.474025e-01 -8.604441e+00 1.866323e+00
120601120533 4.500000e-01 2.902278e-01 2.893905e-01 -6.922888e+00 1.410497e+00
120601120533 5.000000e-01 2.437847e-01 2.430191e-01 -5.384140e+00 1.086008e+00
120601120533 5.500000e-01 2.065803e-01 2.058880e-01 -4.029683e+00 8.518766e-01
120601120533 6.000000e-01 1.766306e-01 1.760081e-01 -2.894508e+00 6.803927e-01
120601120533 6.500000e-01 1.523544e-01 1.517960e-01 -1.989091e+00 5.527875e-01
120601120533 7.000000e-01 1.325189e-01 1.320180e-01 -1.298360e+00 4.562855e-01
120601120533 7.500000e-01 1.161735e-01 1.157237e-01 -7.905108e-01 3.821245e-01
120601120533 8.000000e-01 1.025877e-01 1.021830e-01 -4.277604e-01 3.242365e-01
120601120533 8.500000e-01 9.119973e-02 9.083502e-02 -1.743889e-01 2.783726e-01
120601120533 9.000000e-01 8.157641e-02 8.124690e-02 -8.888387e-04 2.415216e-01
120601120533 9.500000e-01 7.338144e-02 7.308290e-02 1.150257e-01 2.115225e-01
120601120533 1.000000e+00 6.635211e-02 6.608076e-02 1.893055e-01 1.868042e-01
120601120533 1.050000e+00 6.028163e-02 6.003410e-02 2.332690e-01 1.662100e-01
120601120533 1.100000e+00 5.500599e-02 5.477928e-02 2.552548e-01 1.488767e-01
120601120533 1.150000e+00 5.039406e-02 5.018554e-02 2.616317e-01 1.341528e-01
120601120533 1.200000e+00 4.634021e-02 4.614759e-02 2.571593e-01 1.215396e-01
120601120533 1.250000e+00 4.275870e-02 4.258001e-02 2.451494e-01 1.106514e-01
120601120533 1.300000e+00 3.957943e-02 3.941300e-02 2.277656e-01 1.011863e-01
120601120533 1.350000e+00 3.674471e-02 3.658911e-02 2.064491e-01 9.290558e-02
120601120533 1.400000e+00 3.420673e-02 3.406074e-02 1.823100e-01 8.561833e-02
120601120533 1.450000e+00 3.192561e-02 3.178818e-02 1.563815e-01 7.917077e-02
120601120533 1.500000e+00 2.986793e-02 2.973816e-02 1.297300e-01 7.343779e-02
120601120533 1.550000e+00 2.800549e-02 2.788260e-02 1.034489e-01 6.831682e-02
120601120533 1.600000e+00 2.631437e-02 2.619769e-02 7.857845e-02 6.372315e-02
120601120533 1.650000e+00 2.477421e-02 2.466316e-02 5.599219e-02 5.958631e-02
120601120533 1.700000e+00 2.336757e-02 2.326163e-02 3.629669e-02 5.584729e-02
120601120533 1.750000e+00 2.207943e-02 2.197818e-02 1.978128e-02 5.245636e-02
120601120533 1.800000e+00 2.089686e-02 2.079990e-02 6.434732e-03 4.937138e-02
120601120533 1.850000e+00 1.980861e-02 1.971561e-02 -3.983878e-03 4.655641e-02
120601120533 1.900000e+00 1.880490e-02 1.871556e-02 -1.185090e-02 4.398069e-02
120601120533 1.950000e+00 1.787718e-02 1.779124e-02 -1.759110e-02 4.161769e-02
120601120533 2.000000e+00 1.701796e-02 1.693519e-02 -2.161546e-02 3.944451e-02
120601120533 2.050000e+00 1.622064e-02 1.614083e-02 -2.428677e-02 3.744122e-02
120601120533 2.100000e+00 1.547940e-02 1.540238e-02 -2.590721e-02 3.559048e-02
120601120533 2.150000e+00 1.478909e-02 1.471469e-02 -2.671935e-02 3.387710e-02
120601120533 2.200000e+00 1.414514e-02 1.407320e-02 -2.691382e-02 3.228773e-02
120601120533 2.250000e+00 1.354348e-02 1.347387e-02 -2.663877e-02 3.081063e-02
120601120533 2.300000e+00 1.298046e-02 1.291306e-02 -2.600895e-02 2.943540e-02
120601120533 2.350000e+00 1.245285e-02 1.238754e-02 -2.511344e-02 2.815285e-02
120601120533 2.400000e+00 1.195772e-02 1.189439e-02 -2.402168e-02 2.695477e-02
120601120533 2.450000e+00 1.149244e-02 1.143101e-02 -2.278813e-02 2.583387e-02
120601120533 2.500000e+00 1.105467e-02 1.099504e-02 -2.145577e-02 2.478362e-02
120601120533 2.550000e+00 1.064226e-02 1.058435e-02 -2.005869e-02 2.379818e-02
120601120533 2.600000e+00 1.025328e-02 1.019702e-02 -1.862404e-02 2.287230e-02
120601120533 2.650000e+00 9.885994e-03 9.831307e-03 -1.717348e-02 2.200123e-02
120601120533 2.700000e+00 9.538799e-03 9.485621e-03 -1.572430e-02 2.118073e-02
120601120533 2.750000e+00 9.210254e-03 9.158522e-03 -1.429024e-02 2.040691e-02
120601120533 2.800000e+00 8.899039e-03 8.848698e-03 -1.288219e-02 1.967630e-02
120601120533 2.850000e+00 8.603953e-03 8.554946e-03 -1.150868e-02 1.898571e-02
120601120533 2.900000e+00 8.323892e-03 8.276171e-03 -1.017632e-02 1.833226e-02
120601120533 2.950000e+00 8.057850e-03 8.011366e-03 -8.890110e-03 1.771331e-02
120601120533 3.000000e+00 7.804901e-03 7.759611e-03 -7.653739e-03 1.712646e-02
120601120533 3.050000e+00 7.564195e-03 7.520056e-03 -6.469803e-03 1.656953e-02
120601120533 3.100000e+00 7.334950e-03 7.291923e-03 -5.339995e-03 1.604049e-02
120601120533 3.150000e+00 7.116445e-03 7.074493e-03 -4.265258e-03 1.553751e-02
120601120533 3.200000e+00 6.908016e-03 6.867104e-03 -3.245925e-03 1.505888e-02
120601120533 3.250000e+00 6.709048e-03 6.669143e-03 -2.281821e-03 1.460306e-02
120601120533 3.300000e+00 6.518974e-03 6.480044e-03 -1.372364e-03 1.416860e-02
120601120533 3.350000e+00 6.337267e-03 6.299284e-03 -5.166400e-04 1.375418e-02
120601120533 3.400000e+00 6.163440e-03 6.126375e-03 2.865297e-04 1.335859e-02
120601120533 3.450000e+00 5.997041e-03 5.960868e-03 1.038531e-03 1.298068e-02
120601120533 3.500000e+00 5.837648e-03 5.802342e-03 1.740909e-03 1.261941e-02
120601120533 3.550000e+00 5.684871e-03 5.650408e-03 2.395330e-03 1.227381e-02
120601120533 3.600000e+00 5.538346e-03 5.504702e-03 3.003546e-03 1.194299e-02
120601120533 3.650000e+00 5.397732e-03 5.364887e-03 3.567368e-03 1.162609e-02
120601120533 3.700000e+00 5.262714e-03 5.230647e-03 4.088640e-03 1.132236e-02
120601120533 3.750000e+00 5.132995e-03 5.101686e-03 4.569222e-03 1.103105e-02
120601120533 3.800000e+00 5.008298e-03 4.977729e-03 5.010973e-03 1.075149e-02
120601120533 3.850000e+00 4.888366e-03 4.858519e-03 5.415735e-03 1.048307e-02
120601120533 3.900000e+00 4.772956e-03 4.743813e-03 5.785328e-03 1.022517e-02
120601120533 3.950000e+00 4.661841e-03 4.633386e-03 6.121535e-03 9.977268e-03
120601120533 4.000000e+00 4.554808e-03 4.527025e-03 6.426100e-03 9.738834e-03
120601120533 4.050000e+00 4.451657e-03 4.424531e-03 6.700719e-03 9.509391e-03
120601120533 4.100000e+00 4.352200e-03 4.325716e-03 6.947038e-03 9.288487e-03
120601120533 4.150000e+00 4.256261e-03 4.230406e-03 7.166649e-03 9.075698e-03
120601120533 4.200000e+00 4.163674e-03 4.138433e-03 7.361089e-03 8.870627e-03
120601120533 4.250000e+00 4.074282e-03 4.049643e-03 7.531837e-03 8.672900e-03
120601120533 4.300000e+00 3.987938e-03 3.963888e-03 7.680314e-03 8.482167e-03
120601120533 4.350000e+00 3.904503e-03 3.881030e-03 7.807884e-03 8.298098e-03
120601120533 4.400000e+00 3.823845e-03 3.800937e-03 7.915851e-03 8.120380e-03
120601120533 4.450000e+00 3.745842e-03 3.723487e-03 8.005464e-03 7.948722e-03
120601120533 4.500000e+00 3.670375e-03 3.648563e-03 8.077915e-03 7.782846e-03
120601120533 4.550000e+00 3.597335e-03 3.576054e-03 8.134339e-03 7.622492e-03
120601120533 4.600000e+00 3.526617e-03 3.505857e-03 8.175819e-03 7.467415e-03
120601120533 4.650000e+00 3.458122e-03 3.437872e-03 8.203384e-03 7.317380e-03
120601120533 4.700000e+00 3.391756e-03 3.372006e-03 8.218014e-03 7.172170e-03
120601120533 4.750000e+00 3.327430e-03 3.308171e-03 8.220638e-03 7.031574e-03
120601120533 4.800000e+00 3.265060e-03 3.246282e-03 8.212136e-03 6.895398e-03
120601120533 4.850000e+00 3.204566e-03 3.186259e-03 8.193345e-03 6.763453e-03
120601120533 4.900000e+00 3.145872e-03 3.128028e-03 8.165056e-03 6.635564e-03
120601120533 4.950000e+00 3.088906e-03 3.071515e-03 8.128017e-03 6.511563e-03
120601120533 5.000000e+00 3.033600e-03 3.016653e-03 8.082937e-03 6.391291e-03
120601120533 5.050000e+00 2.979888e-03 2.963377e-03 8.030483e-03 6.274597e-03
120601120533 5.100000e+00 2.927709e-03 2.911625e-03 7.971288e-03 6.161338e-03
120601120533 5.150000e+00 2.877004e-03 2.861338e-03 7.905946e-03 6.051378e-03
120601120533 5.200000e+00 2.827716e-03 2.812461e-03 7.835018e-03 5.944586e-03
120601120533 5.250000e+00 2.779792e-03 2.764939e-03 7.759034e-03 5.840841e-03
120601120533 5.300000e+00 2.733182e-03 2.718723e-03 7.678489e-03 5.740024e-03
120601120533 5.350000e+00 2.687835e-03 2.673763e-03 7.593852e-03 5.642025e-03
120601120533 5.400000e+00 2.643708e-03 2.630014e-03 7.505562e-03 5.546737e-03
120601120533 5.450000e+00 2.600754e-03 2.587431e-03 7.414031e-03 5.454058e-03
120601120533 5.500000e+00 2.558932e-03 2.545972e-03 7.319646e-03 5.363892e-03
120601120533 5.550000e+00 2.518202e-03 2.505597e-03 7.222768e-03 5.276148e-03
120601120533 5.600000e+00 2.478524e-03 2.466268e-03 7.123738e-03 5.190736e-03
120601120533 5.650000e+00 2.439863e-03 2.427948e-03 7.022872e-03 5.107573e-03
120601120533 5.700000e+00 2.402183e-03 2.390602e-03 6.920466e-03 5.026579e-03
120601120533 5.750000e+00 2.365450e-03 2.354196e-03 6.816797e-03 4.947677e-03
120601120533 5.800000e+00 2.329632e-03 2.318697e-03 6.712122e-03 4.870794e-03
120601120533 5.850000e+00 2.294698e-03 2.284076e-03 6.606682e-03 4.795860e-03
120601120533 5.900000e+00 2.260619e-03 2.250303e-03 6.500700e-03 4.722807e-03
120601120533 5.950000e+00 2.227366e-03 2.217349e-03 6.394383e-03 4.651573e-03
120601120533 6.000000e+00 2.194912e-03 2.185188e-03 6.287922e-03 4.582095e-03
120601120533 6.050000e+00 2.163231e-03 2.153793e-03 6.181497e-03 4.514314e-03
120601120533 6.100000e+00 2.132298e-03 2.123140e-03 6.075270e-03 4.448175e-03
120601120533 6.150000e+00 2.102090e-03 2.093204e-03 5.969394e-03 4.383623e-03
120601120533 6.200000e+00 2.072582e-03 2.063963e-03 5.864009e-03 4.320606e-03
120601120533 6.250000e+00 2.043754e-03 2.035395e-03 5.759242e-03 4.259075e-03
120601120533 6.300000e+00 2.015583e-03 2.007478e-03 5.655211e-03 4.198982e-03
120601120533 6.350000e+00 1.988050e-03 1.980193e-03 5.552024e-03 4.140282e-03
120601120533 6.400000e+00 1.961134e-03 1.953519e-03 5.449779e-03 4.082929e-03
120601120533 6.450000e+00 1.934818e-03 1.927439e-03 5.348564e-03 4.026883e-03
120601120533 6.500000e+00 1.909083e-03 1.901933e-03 5.248460e-03 3.972103e-03
120601120533 6.550000e+00 1.883911e-03 1.876986e-03 5.149540e-03 3.918550e-03
120601120533 6.600000e+00 1.859285e-03 1.852579e-03 5.051869e-03 3.866186e-03
120601120533 6.650000e+00 1.835191e-03 1.828697e-03 4.955505e-03 3.814975e-03
120601120533 6.700000e+00 1.811611e-03 1.805324e-03 4.860500e-03 3.764882e-03
120601120533 6.750000e+00 1.788531e-03 1.782446e-03 4.766899e-03 3.715875e-03
120601120533 6.800000e+00 1.765937e-03 1.760048e-03 4.674743e-03 3.667922e-03
120601120533 6.850000e+00 1.743815e-03 1.738116e-03 4.584064e-03 3.620990e-03
120601120533 6.900000e+00 1.722151e-03 1.716638e-03 4.494894e-03 3.575051e-03
120601120533 6.950000e+00 1.700933e-03 1.695599e-03 4.407255e-03 3.530076e-03
120601120533 7.000000e+00 1.680147e-03 1.674989e-03 4.321169e-03 3.486037e-03
120601120533 7.050000e+00 1.659783e-03 1.654794e-03 4.236652e-03 3.442908e-03
120601120533 7.100000e+00 1.639827e-03 1.635003e-03 4.153715e-03 3.400663e-03
120601120533 7.150000e+00 1.620270e-03 1.615606e-03 4.072368e-03 3.359277e-03
120601120533 7.200000e+00 1.601100e-03 1.596591e-03 3.992616e-03 3.318726e-03
120601120533 7.250000e+00 1.582307e-03 1.577948e-03 3.914460e-03 3.278987e-03
120601120533 7.300000e+00 1.563881e-03 1.559667e-03 3.837901e-03 3.240038e-03
120601120533 7.350000e+00 1.545812e-03 1.541739e-03 3.762936e-03 3.201858e-03
120601120533 7.400000e+00 1.528090e-03 1.524153e-03 3.689558e-03 3.164425e-03
120601120533 7.450000e+00 1.510707e-03 1.506902e-03 3.617760e-03 3.127720e-03
120601120533 7.500000e+00 1.493654e-03 1.489976e-03 3.547533e-03 3.091724e-03
120601120533 7.550000e+00 1.476922e-03 1.473366e-03 3.478864e-03 3.056417e-03
120601120533 7.600000e+00 1.460502e-03 1.457065e-03 3.411740e-03 3.021781e-03
120601120533 7.650000e+00 1.444388e-03 1.441065e-03 3.346145e-03 2.987799e-03
120601120533 7.700000e+00 1.428571e-03 1.425358e-03 3.282064e-03 2.954455e-03
120601120533 7.750000e+00 1.413043e-03 1.409936e-03 3.219479e-03 2.921731e-03
120601120533 7.800000e+00 1.397798e-03 1.394793e-03 3.158370e-03 2.889612e-03
120601120533 7.850000e+00 1.382829e-03 1.379922e-03 3.098718e-03 2.858082e-03
120601120533 7.900000e+00 1.368128e-03 1.365315e-03 3.040502e-03 2.827127e-03
120601120533 7.950000e+00 1.353689e-03 1.350967e-03 2.983700e-03 2.796733e-03
120601120533 8.000000e+00 1.339507e-03 1.336870e-03 2.928289e-03 2.766885e-03
120601221342 5.000000e-02 1.135585e+00 1.135975e+00 4.483355e+00 1.921532e+01
120601221342 1.000000e-01 1.019899e+00 1.020275e+00 4.922629e+00 1.355422e+01
120601221342 1.500000e-01 8.818055e-01 8.821444e-01 4.186824e+00 9.525633e+00
120601221342 2.000000e-01 7.433605e-01 7.436494e-01 3.035318e+00 6.721788e+00
120601221342 2.500000e-01 6.174832e-01 6.177142e-01 1.923065e+00 4.783450e+00
120601221342 3.000000e-01 5.095520e-01 5.097214e-01 9.864465e-01 3.443745e+00
120601221342 3.500000e-01 4.202473e-01 4.203545e-01 2.434075e-01 2.514814e+00
120601221342 4.000000e-01 3.478650e-01 3.479120e-01 -2.961894e-01 1.866790e+00
120601221342 4.500000e-01 2.898043e-01 2.897951e-01 -6.331119e-01 1.410711e+00
120601221342 5.000000e-01 2.433816e-01 2.433228e-01 -7.980336e-01 1.086043e+00
120601221342 5.500000e-01 2.062017e-01 2.061018e-01 -8.423305e-01 8.517841e-01
120601221342 6.000000e-01 1.762778e-01 1.761456e-01 -8.161326e-01 6.802073e-01
120601221342 6.500000e-01 1.520272e-01 1.518708e-01 -7.558870e-01 5.525336e-01
120601221342 7.000000e-01 1.322165e-01 1.320424e-01 -6.835645e-01 4.559816e-01
120601221342 7.500000e-01 1.158947e-01 1.157084e-01 -6.106366e-01 3.817854e-01
120601221342 8.000000e-01 1.023313e-01 1.021373e-01 -5.427539e-01 3.238747e-01
120601221342 8.500000e-01 9.096486e-02 9.076677e-02 -4.832410e-01 2.779988e-01
120601221342 9.000000e-01 8.136212e-02 8.116268e-02 -4.347207e-01 2.411447e-01
120601221342 9.500000e-01 7.318684e-02 7.298807e-02 -3.991535e-01 2.111497e-01
120601221342 1.000000e+00 6.617630e-02 6.597958e-02 -3.770632e-01 1.864414e-01
120601221342 1.050000e+00 6.012366e-02 5.992995e-02 -3.669649e-01 1.658620e-01
120601221342 1.100000e+00 5.486483e-02 5.467482e-02 -3.656409e-01 1.485473e-01
120601221342 1.150000e+00 5.026864e-02 5.008281e-02 -3.691192e-01 1.338447e-01
120601221342 1.200000e+00 4.622946e-02 4.604812e-02 -3.737236e-01 1.212545e-01
120601221342 1.250000e+00 4.266158e-02 4.248489e-02 -3.766794e-01 1.103903e-01
120601221342 1.300000e+00 3.949494e-02 3.932295e-02 -3.762077e-01 1.009493e-01
120601221342 1.350000e+00 3.667189e-02 3.650455e-02 -3.713426e-01 9.269221e-02
120601221342 1.400000e+00 3.414465e-02 3.398186e-02 -3.617052e-01 8.542779e-02
120601221342 1.450000e+00 3.187340e-02 3.171502e-02 -3.473240e-01 7.900197e-02
120601221342 1.500000e+00 2.982474e-02 2.967064e-02 -3.285098e-01 7.328949e-02
120601221342 1.550000e+00 2.797051e-02 2.782053e-02 -3.057686e-01 6.818767e-02
120601221342 1.600000e+00 2.628686e-02 2.614084e-02 -2.797430e-01 6.361175e-02
120601221342 1.650000e+00 2.475344e-02 2.461124e-02 -2.511711e-01 5.949121e-02
120601221342 1.700000e+00 2.335286e-02 2.321434e-02 -2.208578e-01 5.576704e-02
120601221342 1.750000e+00 2.207015e-02 2.193518e-02 -1.896490e-01 5.238952e-02
120601221342 1.800000e+00 2.089241e-02 2.076085e-02 -1.584030e-01 4.931653e-02
120601221342 1.850000e+00 1.980843e-02 1.968017e-02 -1.279544e-01 4.651221e-02
120601221342 1.900000e+00 1.880848e-02 1.868340e-02 -9.906860e-02 4.394583e-02
120601221342 1.950000e+00 1.788404e-02 1.776203e-02 -7.239199e-02 4.159101e-02
120601221342 2.000000e+00 1.702765e-02 1.690863e-02 -4.840609e-02 3.942491e-02
120601221342 2.050000e+00 1.623277e-02 1.611662e-02 -2.739735e-02 3.742774e-02
120601221342 2.100000e+00 1.549360e-02 1.538025e-02 -9.451612e-03 3.558225e-02
120601221342 2.150000e+00 1.480503e-02 1.469439e-02 5.524587e-03 3.387336e-02
120601221342 2.200000e+00 1.416251e-02 1.405451e-02 1.776196e-02 3.228782e-02
120601221342 2.250000e+00 1.356201e-02 1.345656e-02 2.757689e-02 3.081394e-02
120601221342 2.300000e+00 1.299991e-02 1.289694e-02 3.532208e-02 2.944142e-02
120601221342 2.350000e+00 1.247299e-02 1.237243e-02 4.134737e-02 2.816110e-02
120601221342 2.400000e+00 1.197834e-02 1.188014e-02 4.597405e-02 2.696483e-02
120601221342 2.450000e+00 1.151338e-02 1.141747e-02 4.948152e-02 2.584536e-02
120601221342 2.500000e+00 1.107575e-02 1.098207e-02 5.210344e-02 2.479620e-02
120601221342 2.550000e+00 1.066334e-02 1.057183e-02 5.402982e-02 2.381153e-02
120601221342 2.600000e+00 1.027423e-02 1.018484e-02 5.541221e-02 2.288612e-02
120601221342 2.650000e+00 9.906690e-03 9.819352e-03 5.636989e-02 2.201528e-02
120601221342 2.700000e+00 9.559136e-03 9.473804e-03 5.699601e-02 2.119475e-02
120601221342 2.750000e+00 9.230136e-03 9.146757e-03 5.736299e-02 2.042071e-02
120601221342 2.800000e+00 8.918382e-03 8.836905e-03 5.752707e-02 1.968966e-02
120601221342 2.850000e+00 8.622679e-03 8.543055e-03 5.753191e-02 1.899846e-02
120601221342 2.900000e+00 8.341937e-03 8.264117e-03 5.741152e-02 1.834424e-02
120601221342 2.950000e+00 8.075153e-03 7.999090e-03 5.719242e-02 1.772438e-02
120601221342 3.000000e+00 7.821410e-03 7.747058e-03 5.689539e-02 1.713650e-02
120601221342 3.050000e+00 7.579866e-03 7.507178e-03 5.653676e-02 1.657841e-02
120601221342 3.100000e+00 7.349745e-03 7.278677e-03 5.612941e-02 1.604811e-02
120601221342 3.150000e+00 7.130331e-03 7.060840e-03 5.568353e-02 1.554378e-02
120601221342 3.200000e+00 6.920965e-03 6.853008e-03 5.520723e-02 1.506374e-02
120601221342 3.250000e+00 6.721039e-03 6.654573e-03 5.470698e-02 1.460642e-02
120601221342 3.300000e+00 6.529988e-03 6.464973e-03 5.418795e-02 1.417041e-02
120601221342 3.350000e+00 6.347291e-03 6.283687e-03 5.365429e-02 1.375439e-02
120601221342 3.400000e+00 6.172463e-03 6.110230e-03 5.310934e-02 1.335716e-02
120601221342 3.450000e+00 6.005056e-03 5.944156e-03 5.255580e-02 1.297757e-02
120601221342 3.500000e+00 5.844653e-03 5.785048e-03 5.199586e-02 1.261460e-02
120601221342 3.550000e+00 5.690865e-03 5.632517e-03 5.143129e-02 1.226728e-02
120601221342 3.600000e+00 5.543330e-03 5.486204e-03 5.086356e-02 1.193472e-02
120601221342 3.650000e+00 5.401711e-03 5.345772e-03 5.029384e-02 1.161607e-02
120601221342 3.700000e+00 5.265694e-03 5.210907e-03 4.972312e-02 1.131058e-02
120601221342 3.750000e+00 5.134985e-03 5.081315e-03 4.915221e-02 1.101752e-02
120601221342 3.800000e+00 5.009309e-03 4.956724e-03 4.858178e-02 1.073622e-02
120601221342 3.850000e+00 4.888409e-03 4.836877e-03 4.801239e-02 1.046605e-02
120601221342 3.900000e+00 4.772044e-03 4.721533e-03 4.744454e-02 1.020642e-02
120601221342 3.950000e+00 4.659989e-03 4.610468e-03 4.687861e-02 9.956800e-03
120601221342 4.000000e+00 4.552031e-03 4.503470e-03 4.631497e-02 9.716665e-03
120601221342 4.050000e+00 4.447971e-03 4.400341e-03 4.575391e-02 9.485539e-03
120601221342 4.100000e+00 4.347623e-03 4.300896e-03 4.519570e-02 9.262974e-03
120601221342 4.150000e+00 4.250812e-03 4.204959e-03 4.464057e-02 9.048546e-03
120601221342 4.200000e+00 4.157370e-03 4.112364e-03 4.408873e-02 8.841861e-03
120601221342 4.250000e+00 4.067143e-03 4.022958e-03 4.354037e-02 8.642547e-03
120601221342 4.300000e+00 3.979984e-03 3.936594e-03 4.299565e-02 8.450255e-03
120601221342 4.350000e+00 3.895753e-03 3.853133e-03 4.245474e-02 8.264654e-03
120601221342 4.400000e+00 3.814321e-03 3.772447e-03 4.191778e-02 8.085435e-03
120601221342 4.450000e+00 3.735563e-03 3.694411e-03 4.138489e-02 7.912306e-03
120601221342 4.500000e+00 3.659363e-03 3.618909e-03 4.085621e-02 7.744992e-03
120601221342 4.550000e+00 3.585611e-03 3.545832e-03 4.033183e-02 7.583232e-03
120601221342 4.600000e+00 3.514201e-03 3.475076e-03 3.981189e-02 7.426781e-03
120601221342 4.650000e+00 3.445034e-03 3.406543e-03 3.929645e-02 7.275406e-03
120601221342 4.700000e+00 3.378018e-03 3.340138e-03 3.878564e-02 7.128888e-03
120601221342 4.750000e+00 3.313063e-03 3.275775e-03 3.827951e-02 6.987019e-03
120601221342 4.800000e+00 3.250084e-03 3.213368e-03 3.777816e-02 6.849602e-03
120601221342 4.850000e+00 3.189002e-03 3.152839e-03 3.728167e-02 6.716452e-03
120601221342 4.900000e+00 3.129740e-03 3.094111e-03 3.679008e-02 6.587391e-03
120601221342 4.950000e+00 3.072226e-03 3.037114e-03 3.630348e-02 6.462252e-03
120601221342 5.000000e+00 3.016392e-03 2.981779e-03 3.582191e-02 6.340875e-03
120601221342 5.050000e+00 2.962171e-03 2.928041e-03 3.534542e-02 6.223111e-03
120601221342 5.100000e+00 2.909503e-03 2.875838e-03 3.487407e-02 6.108814e-03
120601221342 5.150000e+00 2.858327e-03 2.825112e-03 3.440788e-02 5.997849e-03
120601221342 5.200000e+00 2.808588e-03 2.775807e-03 3.394691e-02 5.890085e-03
120601221342 5.250000e+00 2.760231e-03 2.727869e-03 3.349117e-02 5.785401e-03
120601221342 5.300000e+00 2.713205e-03 2.681248e-03 3.304069e-02 5.683677e-03
120601221342 5.350000e+00 2.667461e-03 2.635895e-03 3.259549e-02 5.584802e-03
120601221342 5.400000e+00 2.622953e-03 2.591764e-03 3.215559e-02 5.488669e-03
120601221342 5.450000e+00 2.579636e-03 2.548810e-03 3.172100e-02 5.395176e-03
120601221342 5.500000e+00 2.537468e-03 2.506992e-03 3.129173e-02 5.304227e-03
120601221342 5.550000e+00 2.496407e-03 2.466269e-03 3.086777e-02 5.215728e-03
120601221342 5.600000e+00 2.456415e-03 2.426603e-03 3.044914e-02 5.129592e-03
120601221342 5.650000e+00 2.417455e-03 2.387957e-03 3.003582e-02 5.045734e-03
120601221342 5.700000e+00 2.379491e-03 2.350296e-03 2.962781e-02 4.964073e-03
120601221342 5.750000e+00 2.342489e-03 2.313586e-03 2.922509e-02 4.884532e-03
120601221342 5.800000e+00 2.306416e-03 2.277794e-03 2.882766e-02 4.807037e-03
120601221342 5.850000e+00 2.271241e-03 2.242890e-03 2.843548e-02 4.731517e-03
120601221342 5.900000e+00 2.236935e-03 2.208844e-03 2.804854e-02 4.657906e-03
120601221342 5.950000e+00 2.203469e-03 2.175629e-03 2.766682e-02 4.586138e-03
120601221342 6.000000e+00 2.170814e-03 2.143216e-03 2.729029e-02 4.516152e-03
120601221342 6.050000e+00 2.138945e-03 2.111579e-03 2.691891e-02 4.447888e-03
120601221342 6.100000e+00 2.107836e-03 2.080694e-03 2.655267e-02 4.381289e-03
120601221342 6.150000e+00 2.077463e-03 2.050536e-03 2.619151e-02 4.316301e-03
120601221342 6.200000e+00 2.047803e-03 2.021083e-03 2.583541e-02 4.252871e-03
120601221342 6.250000e+00 2.018833e-03 1.992312e-03 2.548433e-02 4.190949e-03
120601221342 6.300000e+00 1.990532e-03 1.964202e-03 2.513823e-02 4.130487e-03
120601221342 6.350000e+00 1.962879e-03 1.936732e-03 2.479707e-02 4.071439e-03
120601221342 6.400000e+00 1.935853e-03 1.909883e-03 2.446080e-02 4.013760e-03
120601221342 6.450000e+00 1.909437e-03 1.883636e-03 2.412938e-02 3.957408e-03
120601221342 6.500000e+00 1.883611e-03 1.857973e-03 2.380276e-02 3.902341e-03
120601221342 6.550000e+00 1.858357e-03 1.832876e-03 2.348091e-02 3.848520e-03
120601221342 6.600000e+00 1.833660e-03 1.808328e-03 2.316376e-02 3.795907e-03
120601221342 6.650000e+00 1.809501e-03 1.784314e-03 2.285126e-02 3.744466e-03
120601221342 6.700000e+00 1.785866e-03 1.760817e-03 2.254338e-02 3.694161e-03
120601221342 6.750000e+00 1.762739e-03 1.737822e-03 2.224006e-02 3.644959e-03
120601221342 6.800000e+00 1.740106e-03 1.715315e-03 2.194125e-02 3.596826e-03
120601221342 6.850000e+00 1.717951e-03 1.693282e-03 2.164690e-02 3.549733e-03
120601221342 6.900000e+00 1.696262e-03 1.671710e-03 2.135695e-02 3.503647e-03
120601221342 6.950000e+00 1.675026e-03 1.650585e-03 2.107135e-02 3.458541e-03
120601221342 7.000000e+00 1.654229e-03 1.629895e-03 2.079005e-02 3.414386e-03
120601221342 7.050000e+00 1.633860e-03 1.609628e-03 2.051300e-02 3.371156e-03
120601221342 7.100000e+00 1.613906e-03 1.589772e-03 2.024014e-02 3.328823e-03
120601221342 7.150000e+00 1.594356e-03 1.570315e-03 1.997143e-02 3.287363e-03
120601221342 7.200000e+00 1.575200e-03 1.551248e-03 1.970679e-02 3.246752e-03
120601221342 7.250000e+00 1.556425e-03 1.532559e-03 1.944619e-02 3.206966e-03
120601221342 7.300000e+00 1.538023e-03 1.514238e-03 1.918957e-02 3.167982e-03
120601221342 7.350000e+00 1.519983e-03 1.496276e-03 1.893687e-02 3.129779e-03
120601221342 7.400000e+00 1.502296e-03 1.478663e-03 1.868805e-02 3.092335e-03
120601221342 7.450000e+00 1.484952e-03 1.461389e-03 1.844304e-02 3.055631e-03
120601221342 7.500000e+00 1.467941e-03 1.444446e-03 1.820180e-02 3.019645e-03
120601221342 7.550000e+00 1.451257e-03 1.427826e-03 1.796428e-02 2.984360e-03
120601221342 7.600000e+00 1.434889e-03 1.411520e-03 1.773041e-02 2.949756e-03
120601221342 7.650000e+00 1.418830e-03 1.395519e-03 1.750016e-02 2.915817e-03
120601221342 7.700000e+00 1.403073e-03 1.379817e-03 1.727346e-02 2.882524e-03
120601221342 7.750000e+00 1.387608e-03 1.364405e-03 1.705026e-02 2.849861e-03
120601221342 7.800000e+00 1.372430e-03 1.349277e-03 1.683053e-02 2.817812e-03
120601221342 7.850000e+00 1.357530e-03 1.334425e-03 1.661419e-02 2.786361e-03
120601221342 7.900000e+00 1.342902e-03 1.319842e-03 1.640121e-02 2.755493e-03
120601221342 7.950000e+00 1.328540e-03 1.305522e-03 1.619153e-02 2.725193e-03
120601221342 8.000000e+00 1.314436e-03 1.291459e-03 1.598511e-02 2.695448e-03
120603180815 5.000000e-02 1.135598e+00 1.135546e+00 6.497592e+00 1.921434e+01
120603180815 1.000000e-01 1.019958e+00 1.019782e+00 7.039421e+00 1.355415e+01
120603180815 1.500000e-01 8.819117e-01 8.816492e-01 7.397175e+00 9.525702e+00
120603180815 2.000000e-01 7.434748e-01 7.431855e-01 7.445617e+00 6.721562e+00
120603180815 2.500000e-01 6.175642e-01 6.172955e-01 7.153704e+00 4.782812e+00
120603180815 3.000000e-01 5.095782e-01 5.093534e-01 6.584044e+00 3.442769e+00
120603180815 3.500000e-01 4.202174e-01 4.200395e-01 5.854849e+00 2.513644e+00
120603180815 4.000000e-01 3.477897e-01 3.476511e-01 5.074911e+00 1.865562e+00
120603180815 4.500000e-01 2.896975e-01 2.895881e-01 4.318184e+00 1.409524e+00
120603180815 5.000000e-01 2.432561e-01 2.431670e-01 3.628804e+00 1.084956e+00
120603180815 5.500000e-01 2.060674e-01 2.059926e-01 3.030603e+00 8.508291e-01
120603180815 6.000000e-01 1.761418e-01 1.760776e-01 2.532176e+00 6.793971e-01
120603180815 6.500000e-01 1.518944e-01 1.518379e-01 2.129100e+00 5.518673e-01
120603180815 7.000000e-01 1.320897e-01 1.320391e-01 1.807485e+00 4.554487e-01
120603180815 7.500000e-01 1.157751e-01 1.157292e-01 1.549573e+00 3.813695e-01
120603180815 8.000000e-01 1.022193e-01 1.021772e-01 1.338937e+00 3.235570e-01
120603180815 8.500000e-01 9.086013e-02 9.082112e-02 1.163241e+00 2.777607e-01
120603180815 9.000000e-01 8.126391e-02 8.122737e-02 1.014568e+00 2.409697e-01
120603180815 9.500000e-01 7.309427e-02 7.305958e-02 8.883353e-01 2.110240e-01
120603180815 1.000000e+00 6.608841e-02 6.605506e-02 7.815227e-01 1.863539e-01
120603180815 1.050000e+00 6.003954e-02 6.000714e-02 6.913184e-01 1.658035e-01
120603180815 1.100000e+00 5.478370e-02 5.475193e-02 6.148506e-01 1.485103e-01
120603180815 1.150000e+00 5.018987e-02 5.015846e-02 5.495236e-01 1.338230e-01
120603180815 1.200000e+00 4.615254e-02 4.612128e-02 4.932665e-01 1.212429e-01
120603180815 1.250000e+00 4.258611e-02 4.255480e-02 4.445089e-01 1.103847e-01
120603180815 1.300000e+00 3.942061e-02 3.938911e-02 4.020417e-01 1.009464e-01
120603180815 1.350000e+00 3.659845e-02 3.656667e-02 3.649048e-01 9.268954e-02
120603180815 1.400000e+00 3.407195e-02 3.403979e-02 3.323249e-01 8.542357e-02
120603180815 1.450000e+00 3.180133e-02 3.176876e-02 3.036806e-01 7.899497e-02
120603180815 1.500000e+00 2.975326e-02 2.972026e-02 2.784748e-01 7.327890e-02
120603180815 1.550000e+00 2.789964e-02 2.786619e-02 2.563046e-01 6.817301e-02
120603180815 1.600000e+00 2.621664e-02 2.618273e-02 2.368255e-01 6.359281e-02
120603180815 1.650000e+00 2.468396e-02 2.464959e-02 2.197140e-01 5.946797e-02
120603180815 1.700000e+00 2.328422e-02 2.324941e-02 2.046368e-01 5.573965e-02
120603180815 1.750000e+00 2.200247e-02 2.196722e-02 1.912365e-01 5.235825e-02
120603180815 1.800000e+00 2.082583e-02 2.079015e-02 1.791443e-01 4.928179e-02
120603180815 1.850000e+00 1.974309e-02 1.970699e-02 1.680146e-01 4.647447e-02
120603180815 1.900000e+00 1.874453e-02 1.870801e-02 1.575673e-01 4.390565e-02
120603180815 1.950000e+00 1.782163e-02 1.778469e-02 1.476176e-01 4.154897e-02
120603180815 2.000000e+00 1.696694e-02 1.692959e-02 1.380797e-01 3.938161e-02
120603180815 2.050000e+00 1.617389e-02 1.613613e-02 1.289459e-01 3.738377e-02
120603180815 2.100000e+00 1.543670e-02 1.539853e-02 1.202537e-01 3.553815e-02
120603180815 2.150000e+00 1.475023e-02 1.471165e-02 1.120546e-01 3.382963e-02
120603180815 2.200000e+00 1.410992e-02 1.407095e-02 1.043927e-01 3.224489e-02
120603180815 2.250000e+00 1.351173e-02 1.347236e-02 9.729348e-02 3.077223e-02
120603180815 2.300000e+00 1.295204e-02 1.291227e-02 9.076268e-02 2.940126e-02
120603180815 2.350000e+00 1.242760e-02 1.238743e-02 8.478866e-02 2.812279e-02
120603180815 2.400000e+00 1.193550e-02 1.189495e-02 7.934719e-02 2.692863e-02
120603180815 2.450000e+00 1.147314e-02 1.143220e-02 7.440601e-02 2.581151e-02
120603180815 2.500000e+00 1.103815e-02 1.099682e-02 6.992864e-02 2.476488e-02
120603180815 2.550000e+00 1.062842e-02 1.058670e-02 6.587715e-02 2.378293e-02
120603180815 2.600000e+00 1.024201e-02 1.019991e-02 6.221399e-02 2.286038e-02
120603180815 2.650000e+00 9.877186e-03 9.834695e-03 5.890319e-02 2.199252e-02
120603180815 2.700000e+00 9.532359e-03 9.489478e-03 5.591098e-02 2.117508e-02
120603180815 2.750000e+00 9.206088e-03 9.162816e-03 5.320613e-02 2.040420e-02
120603180815 2.800000e+00 8.897059e-03 8.853394e-03 5.076000e-02 1.967639e-02
120603180815 2.850000e+00 8.604071e-03 8.560011e-03 4.854651e-02 1.898849e-02
120603180815 2.900000e+00 8.326027e-03 8.281569e-03 4.654204e-02 1.833759e-02
120603180815 2.950000e+00 8.061921e-03 8.017064e-03 4.472525e-02 1.772108e-02
120603180815 3.000000e+00 7.810832e-03 7.765572e-03 4.307691e-02 1.713656e-02
120603180815 3.050000e+00 7.571911e-03 7.526248e-03 4.157969e-02 1.658183e-02
120603180815 3.100000e+00 7.344380e-03 7.298311e-03 4.021805e-02 1.605489e-02
120603180815 3.150000e+00 7.127520e-03 7.081044e-03 3.897799e-02 1.555389e-02
120603180815 3.200000e+00 6.920668e-03 6.873785e-03 3.784696e-02 1.507715e-02
120603180815 3.250000e+00 6.723214e-03 6.675923e-03 3.681370e-02 1.462310e-02
120603180815 3.300000e+00 6.534591e-03 6.486891e-03 3.586810e-02 1.419032e-02
120603180815 3.350000e+00 6.354275e-03 6.306166e-03 3.500109e-02 1.377749e-02
120603180815 3.400000e+00 6.181780e-03 6.133264e-03 3.420453e-02 1.338338e-02
120603180815 3.450000e+00 6.016656e-03 5.967734e-03 3.347113e-02 1.300686e-02
120603180815 3.500000e+00 5.858485e-03 5.809157e-03 3.279435e-02 1.264690e-02
120603180815 3.550000e+00 5.706877e-03 5.657146e-03 3.216832e-02 1.230252e-02
120603180815 3.600000e+00 5.561468e-03 5.511338e-03 3.158779e-02 1.197283e-02
120603180815 3.650000e+00 5.421923e-03 5.371395e-03 3.104804e-02 1.165700e-02
120603180815 3.700000e+00 5.287925e-03 5.237004e-03 3.054484e-02 1.135424e-02
120603180815 3.750000e+00 5.159180e-03 5.107870e-03 3.007443e-02 1.106384e-02
120603180815 3.800000e+00 5.035414e-03 4.983718e-03 2.963340e-02 1.078512e-02
120603180815 3.850000e+00 4.916369e-03 4.864293e-03 2.921872e-02 1.051746e-02
120603180815 3.900000e+00 4.801805e-03 4.749354e-03 2.882769e-02 1.026027e-02
120603180815 3.950000e+00 4.691495e-03 4.638676e-03 2.845786e-02 1.001300e-02
120603180815 4.000000e+00 4.585229e-03 4.532046e-03 2.810706e-02 9.775148e-03
120603180815 4.050000e+00 4.482808e-03 4.429269e-03 2.777334e-02 9.546225e-03
120603180815 4.100000e+00 4.384045e-03 4.330156e-03 2.745498e-02 9.325787e-03
120603180815 4.150000e+00 4.288766e-03 4.234534e-03 2.715041e-02 9.113411e-03
120603180815 4.200000e+00 4.196805e-03 4.142237e-03 2.685825e-02 8.908704e-03
120603180815 4.250000e+00 4.108007e-03 4.053111e-03 2.657727e-02 8.711293e-03
120603180815 4.300000e+00 4.022225e-03 3.967010e-03 2.630635e-02 8.520830e-03
120603180815 4.350000e+00 3.939323e-03 3.883796e-03 2.604452e-02 8.336987e-03
120603180815 4.400000e+00 3.859170e-03 3.803339e-03 2.579090e-02 8.159455e-03
120603180815 4.450000e+00 3.781643e-03 3.725517e-03 2.554472e-02 7.987944e-03
120603180815 4.500000e+00 3.706627e-03 3.650214e-03 2.530527e-02 7.822178e-03
120603180815 4.550000e+00 3.634011e-03 3.577321e-03 2.507195e-02 7.661900e-03
120603180815 4.600000e+00 3.563693e-03 3.506734e-03 2.484421e-02 7.506865e-03
120603180815 4.650000e+00 3.495574e-03 3.438355e-03 2.462156e-02 7.356842e-03
120603180815 4.700000e+00 3.429561e-03 3.372091e-03 2.440358e-02 7.211613e-03
120603180815 4.750000e+00 3.365566e-03 3.307855e-03 2.418988e-02 7.070973e-03
120603180815 4.800000e+00 3.303507e-03 3.245563e-03 2.398014e-02 6.934725e-03
120603180815 4.850000e+00 3.243303e-03 3.185135e-03 2.377406e-02 6.802685e-03
120603180815 4.900000e+00 3.184880e-03 3.126498e-03 2.357137e-02 6.674678e-03
120603180815 4.950000e+00 3.128166e-03 3.069580e-03 2.337186e-02 6.550537e-03
120603180815 5.000000e+00 3.073094e-03 3.014312e-03 2.317531e-02 6.430105e-03
120603180815 5.050000e+00 3.019599e-03 2.960631e-03 2.298156e-02 6.313233e-03
120603180815 5.100000e+00 2.967620e-03 2.908474e-03 2.279044e-02 6.199779e-03
120603180815 5.150000e+00 2.917099e-03 2.857785e-03 2.260183e-02 6.089607e-03
120603180815 5.200000e+00 2.867980e-03 2.808507e-03 2.241561e-02 5.982590e-03
120603180815 5.250000e+00 2.820210e-03 2.760588e-03 2.223167e-02 5.878605e-03
120603180815 5.300000e+00 2.773740e-03 2.713977e-03 2.204994e-02 5.777536e-03
120603180815 5.350000e+00 2.728521e-03 2.668625e-03 2.187032e-02 5.679273e-03
120603180815 5.400000e+00 2.684507e-03 2.624488e-03 2.169276e-02 5.583710e-03
120603180815 5.450000e+00 2.641655e-03 2.581521e-03 2.151719e-02 5.490746e-03
120603180815 5.500000e+00 2.599922e-03 2.539683e-03 2.134358e-02 5.400287e-03
120603180815 5.550000e+00 2.559270e-03 2.498933e-03 2.117188e-02 5.312241e-03
120603180815 5.600000e+00 2.519660e-03 2.459233e-03 2.100204e-02 5.226521e-03
120603180815 5.650000e+00 2.481055e-03 2.420547e-03 2.083405e-02 5.143044e-03
120603180815 5.700000e+00 2.443421e-03 2.382841e-03 2.066787e-02 5.061729e-03
120603180815 5.750000e+00 2.406725e-03 2.346079e-03 2.050349e-02 4.982501e-03
120603180815 5.800000e+00 2.370935e-03 2.310232e-03 2.034088e-02 4.905288e-03
120603180815 5.850000e+00 2.336020e-03 2.275267e-03 2.018003e-02 4.830021e-03
120603180815 5.900000e+00 2.301951e-03 2.241156e-03 2.002092e-02 4.756631e-03
120603180815 5.950000e+00 2.268700e-03 2.207871e-03 1.986354e-02 4.685057e-03
120603180815 6.000000e+00 2.236240e-03 2.175384e-03 1.970788e-02 4.615237e-03
120603180815 6.050000e+00 2.204546e-03 2.143670e-03 1.955394e-02 4.547113e-03
120603180815 6.100000e+00 2.173593e-03 2.112703e-03 1.940170e-02 4.480629e-03
120603180815 6.150000e+00 2.143358e-03 2.082461e-03 1.925115e-02 4.415731e-03
120603180815 6.200000e+00 2.113816e-03 2.052920e-03 1.910230e-02 4.352368e-03
120603180815 6.250000e+00 2.084948e-03 2.024058e-03 1.895512e-02 4.290491e-03
120603180815 6.300000e+00 2.056731e-03 1.995854e-03 1.880963e-02 4.230052e-03
120603180815 6.350000e+00 2.029146e-03 1.968288e-03 1.866580e-02 4.171006e-03
120603180815 6.400000e+00 2.002174e-03 1.941341e-03 1.852364e-02 4.113309e-03
120603180815 6.450000e+00 1.975795e-03 1.914993e-03 1.838314e-02 4.056920e-03
120603180815 6.500000e+00 1.949992e-03 1.889226e-03 1.824428e-02 4.001798e-03
120603180815 6.550000e+00 1.924748e-03 1.864024e-03 1.810707e-02 3.947904e-03
120603180815 6.600000e+00 1.900045e-03 1.839369e-03 1.797150e-02 3.895201e-03
120603180815 6.650000e+00 1.875869e-03 1.815246e-03 1.783756e-02 3.843653e-03
120603180815 6.700000e+00 1.852204e-03 1.791639e-03 1.770524e-02 3.793227e-03
120603180815 6.750000e+00 1.829035e-03 1.768532e-03 1.757453e-02 3.743888e-03
120603180815 6.800000e+00 1.806348e-03 1.745913e-03 1.744543e-02 3.695605e-03
120603180815 6.850000e+00 1.784129e-03 1.723766e-03 1.731792e-02 3.648347e-03
120603180815 6.900000e+00 1.762364e-03 1.702078e-03 1.719200e-02 3.602084e-03
120603180815 6.950000e+00 1.741042e-03 1.680836e-03 1.706765e-02 3.556788e-03
120603180815 7.000000e+00 1.720150e-03 1.660029e-03 1.694487e-02 3.512432e-03
120603180815 7.050000e+00 1.699675e-03 1.639643e-03 1.682364e-02 3.468988e-03
120603180815 7.100000e+00 1.679607e-03 1.619668e-03 1.670396e-02 3.426431e-03
120603180815 7.150000e+00 1.659935e-03 1.600092e-03 1.658580e-02 3.384737e-03
120603180815 7.200000e+00 1.640647e-03 1.580905e-03 1.646917e-02 3.343882e-03
120603180815 7.250000e+00 1.621733e-03 1.562095e-03 1.635404e-02 3.303842e-03
120603180815 7.300000e+00 1.603184e-03 1.543653e-03 1.624040e-02 3.264595e-03
120603180815 7.350000e+00 1.584990e-03 1.525569e-03 1.612824e-02 3.226121e-03
120603180815 7.400000e+00 1.567141e-03 1.507833e-03 1.601754e-02 3.188398e-03
120603180815 7.450000e+00 1.549629e-03 1.490437e-03 1.590829e-02 3.151406e-03
120603180815 7.500000e+00 1.532444e-03 1.473371e-03 1.580048e-02 3.115126e-03
120603180815 7.550000e+00 1.515579e-03 1.456628e-03 1.569409e-02 3.079539e-03
120603180815 7.600000e+00 1.499025e-03 1.440198e-03 1.558911e-02 3.044627e-03
120603180815 7.650000e+00 1.482775e-03 1.424074e-03 1.548551e-02 3.010373e-03
120603180815 7.700000e+00 1.466820e-03 1.408248e-03 1.538330e-02 2.976759e-03
120603180815 7.750000e+00 1.451153e-03 1.392713e-03 1.528244e-02 2.943770e-03
120603180815 7.800000e+00 1.435768e-03 1.377461e-03 1.518292e-02 2.911389e-03
120603180815 7.850000e+00 1.420657e-03 1.362485e-03 1.508473e-02 2.879602e-03
120603180815 7.900000e+00 1.405814e-03 1.347779e-03 1.498785e-02 2.848393e-03
120603180815 7.950000e+00 1.391231e-03 1.333335e-03 1.489227e-02 2.817747e-03
120603180815 8.000000e+00 1.376903e-03 1.319148e-03 1.479796e-02 2.787652e-03
120604042708 5.000000e-02 1.135825e+00 1.135294e+00 -1.116350e+01 1.921980e+01
120604042708 1.000000e-01 1.020122e+00 1.019569e+00 -1.296981e+01 1.355769e+01
120604042708 1.500000e-01 8.820276e-01 8.815197e-01 -1.246812e+01 9.527930e+00
120604042708 2.000000e-01 7.435953e-01 7.431304e-01 -1.058180e+01 6.723005e+00
120604042708 2.500000e-01 6.177298e-01 6.172820e-01 -8.196393e+00 4.783847e+00
120604042708 3.000000e-01 5.098025e-01 5.093514e-01 -5.920076e+00 3.443613e+00
120604042708 3.500000e-01 4.204933e-01 4.200302e-01 -4.054652e+00 2.514381e+00
120604042708 4.000000e-01 3.481005e-01 3.476241e-01 -2.664770e+00 1.866213e+00
120604042708 4.500000e-01 2.900255e-01 2.895378e-01 -1.688515e+00 1.410091e+00
120604042708 5.000000e-01 2.435873e-01 2.430912e-01 -1.029843e+00 1.085446e+00
120604042708 5.500000e-01 2.063928e-01 2.058915e-01 -6.034710e-01 8.512485e-01
120604042708 6.000000e-01 1.764565e-01 1.759531e-01 -3.426214e-01 6.797525e-01
120604042708 6.500000e-01 1.521955e-01 1.516929e-01 -1.941924e-01 5.521631e-01
120604042708 7.000000e-01 1.323760e-01 1.318767e-01 -1.161860e-01 4.556890e-01
120604042708 7.500000e-01 1.160466e-01 1.155521e-01 -7.826371e-02 3.815595e-01
120604042708 8.000000e-01 1.024766e-01 1.019880e-01 -6.144364e-02 3.237025e-01
120604042708 8.500000e-01 9.110397e-02 9.062236e-02 -5.557942e-02 2.778677e-01
120604042708 9.000000e-01 8.149535e-02 8.102160e-02 -5.581367e-02 2.410437e-01
120604042708 9.500000e-01 7.331431e-02 7.284921e-02 -5.952132e-02 2.110698e-01
120604042708 1.000000e+00 6.629806e-02 6.584227e-02 -6.458586e-02 1.863758e-01
120604042708 1.050000e+00 6.023980e-02 5.979384e-02 -6.904792e-02 1.658052e-01
120604042708 1.100000e+00 5.497552e-02 5.453980e-02 -7.151125e-02 1.484955e-01
120604042708 1.150000e+00 5.037411e-02 4.994892e-02 -7.147917e-02 1.337948e-01
120604042708 1.200000e+00 4.632997e-02 4.591552e-02 -6.922612e-02 1.212047e-01
120604042708 1.250000e+00 4.275742e-02 4.235383e-02 -6.539589e-02 1.103392e-01
120604042708 1.300000e+00 3.958639e-02 3.919371e-02 -6.065539e-02 1.008963e-01
120604042708 1.350000e+00 3.675924e-02 3.637744e-02 -5.552712e-02 9.263710e-02
120604042708 1.400000e+00 3.422819e-02 3.385720e-02 -5.035724e-02 8.537077e-02
120604042708 1.450000e+00 3.195343e-02 3.159311e-02 -4.534578e-02 7.894343e-02
120604042708 1.500000e+00 2.990154e-02 2.955174e-02 -4.059154e-02 7.322996e-02
120604042708 1.550000e+00 2.804438e-02 2.770490e-02 -3.613136e-02 6.812776e-02
120604042708 1.600000e+00 2.635806e-02 2.602868e-02 -3.196794e-02 6.355208e-02
120604042708 1.650000e+00 2.482225e-02 2.450273e-02 -2.808743e-02 5.943243e-02
120604042708 1.700000e+00 2.341952e-02 2.310961e-02 -2.446936e-02 5.570974e-02
120604042708 1.750000e+00 2.213490e-02 2.183434e-02 -2.109192e-02 5.233426e-02
120604042708 1.800000e+00 2.095546e-02 2.066399e-02 -1.793436e-02 4.926382e-02
120604042708 1.850000e+00 1.986999e-02 1.958733e-02 -1.497802e-02 4.646248e-02
120604042708 1.900000e+00 1.886872e-02 1.859461e-02 -1.220652e-02 4.389945e-02
120604042708 1.950000e+00 1.794313e-02 1.767729e-02 -9.605655e-03 4.154827e-02
120604042708 2.000000e+00 1.708574e-02 1.682791e-02 -7.163179e-03 3.938603e-02
120604042708 2.050000e+00 1.628998e-02 1.603989e-02 -4.868506e-03 3.739287e-02
120604042708 2.100000e+00 1.555005e-02 1.530744e-02 -2.712451e-03 3.555147e-02
120604042708 2.150000e+00 1.486082e-02 1.462543e-02 -6.869960e-04 3.384668e-02
120604042708 2.200000e+00 1.421772e-02 1.398930e-02 1.214922e-03 3.226520e-02
120604042708 2.250000e+00 1.361670e-02 1.339502e-02 2.999583e-03 3.079533e-02
120604042708 2.300000e+00 1.305415e-02 1.283896e-02 4.672631e-03 2.942672e-02
120604042708 2.350000e+00 1.252682e-02 1.231790e-02 6.239199e-03 2.815019e-02
120604042708 2.400000e+00 1.203182e-02 1.182894e-02 7.704004e-03 2.695760e-02
120604042708 2.450000e+00 1.156653e-02 1.136949e-02 9.071431e-03 2.584167e-02
120604042708 2.500000e+00 1.112860e-02 1.093719e-02 1.034560e-02 2.479592e-02
120604042708 2.550000e+00 1.071592e-02 1.052993e-02 1.153042e-02 2.381452e-02
120604042708 2.600000e+00 1.032656e-02 1.014580e-02 1.262962e-02 2.289226e-02
120604042708 2.650000e+00 9.958779e-03 9.783068e-03 1.364681e-02 2.202442e-02
120604042708 2.700000e+00 9.611001e-03 9.440160e-03 1.458547e-02 2.120677e-02
120604042708 2.750000e+00 9.281788e-03 9.115643e-03 1.544899e-02 2.043548e-02
120604042708 2.800000e+00 8.969828e-03 8.808216e-03 1.624067e-02 1.970706e-02
120604042708 2.850000e+00 8.673927e-03 8.516687e-03 1.696375e-02 1.901838e-02
120604042708 2.900000e+00 8.392990e-03 8.239969e-03 1.762139e-02 1.836655e-02
120604042708 2.950000e+00 8.126015e-03 7.977066e-03 1.821670e-02 1.774897e-02
120604042708 3.000000e+00 7.872084e-03 7.727064e-03 1.875270e-02 1.716325e-02
120604042708 3.050000e+00 7.630351e-03 7.489125e-03 1.923238e-02 1.660722e-02
120604042708 3.100000e+00 7.400041e-03 7.262477e-03 1.965864e-02 1.607889e-02
120604042708 3.150000e+00 7.180437e-03 7.046410e-03 2.003431e-02 1.557642e-02
120604042708 3.200000e+00 6.970879e-03 6.840267e-03 2.036216e-02 1.509813e-02
120604042708 3.250000e+00 6.770758e-03 6.643445e-03 2.064488e-02 1.464248e-02
120604042708 3.300000e+00 6.579510e-03 6.455383e-03 2.088509e-02 1.420805e-02
120604042708 3.350000e+00 6.396612e-03 6.275564e-03 2.108533e-02 1.379352e-02
120604042708 3.400000e+00 6.221581e-03 6.103507e-03 2.124804e-02 1.339769e-02
120604042708 3.450000e+00 6.053966e-03 5.938766e-03 2.137561e-02 1.301943e-02
120604042708 3.500000e+00 5.893351e-03 5.780929e-03 2.147031e-02 1.265771e-02
120604042708 3.550000e+00 5.739346e-03 5.629611e-03 2.153435e-02 1.231156e-02
120604042708 3.600000e+00 5.591590e-03 5.484452e-03 2.156983e-02 1.198010e-02
120604042708 3.650000e+00 5.449746e-03 5.345120e-03 2.157879e-02 1.166249e-02
120604042708 3.700000e+00 5.313500e-03 5.211302e-03 2.156315e-02 1.135797e-02
120604042708 3.750000e+00 5.182557e-03 5.082709e-03 2.152478e-02 1.106581e-02
120604042708 3.800000e+00 5.056643e-03 4.959068e-03 2.146542e-02 1.078535e-02
120604042708 3.850000e+00 4.935501e-03 4.840125e-03 2.138677e-02 1.051596e-02
120604042708 3.900000e+00 4.818891e-03 4.725643e-03 2.129041e-02 1.025707e-02
120604042708 3.950000e+00 4.706585e-03 4.615397e-03 2.117785e-02 1.000813e-02
120604042708 4.000000e+00 4.598374e-03 4.509179e-03 2.105052e-02 9.768618e-03
120604042708 4.050000e+00 4.494057e-03 4.406793e-03 2.090979e-02 9.538073e-03
120604042708 4.100000e+00 4.393449e-03 4.308055e-03 2.075691e-02 9.316041e-03
120604042708 4.150000e+00 4.296374e-03 4.212789e-03 2.059310e-02 9.102105e-03
120604042708 4.200000e+00 4.202666e-03 4.120835e-03 2.041948e-02 8.895870e-03
120604042708 4.250000e+00 4.112170e-03 4.032037e-03 2.023712e-02 8.696967e-03
120604042708 4.300000e+00 4.024739e-03 3.946251e-03 2.004702e-02 8.505048e-03
120604042708 4.350000e+00 3.940235e-03 3.863341e-03 1.985009e-02 8.319785e-03
120604042708 4.400000e+00 3.858526e-03 3.783178e-03 1.964722e-02 8.140871e-03
120604042708 4.450000e+00 3.779491e-03 3.705640e-03 1.943922e-02 7.968015e-03
120604042708 4.500000e+00 3.703011e-03 3.630612e-03 1.922684e-02 7.800943e-03
120604042708 4.550000e+00 3.628978e-03 3.557986e-03 1.901079e-02 7.639397e-03
120604042708 4.600000e+00 3.557286e-03 3.487658e-03 1.879172e-02 7.483133e-03
120604042708 4.650000e+00 3.487837e-03 3.419532e-03 1.857025e-02 7.331919e-03
120604042708 4.700000e+00 3.420536e-03 3.353515e-03 1.834692e-02 7.185539e-03
120604042708 4.750000e+00 3.355296e-03 3.289520e-03 1.812226e-02 7.043785e-03
120604042708 4.800000e+00 3.292033e-03 3.227463e-03 1.789674e-02 6.906462e-03
120604042708 4.850000e+00 3.230665e-03 3.167267e-03 1.767081e-02 6.773385e-03
120604042708 4.900000e+00 3.171118e-03 3.108857e-03 1.744487e-02 6.644379e-03
120604042708 4.950000e+00 3.113319e-03 3.052161e-03 1.721929e-02 6.519276e-03
120604042708 5.000000e+00 3.057200e-03 2.997112e-03 1.699440e-02 6.397920e-03
120604042708 5.050000e+00 3.002695e-03 2.943646e-03 1.677052e-02 6.280159e-03
120604042708 5.100000e+00 2.949743e-03 2.891703e-03 1.654791e-02 6.165851e-03
120604042708 5.150000e+00 2.898284e-03 2.841223e-03 1.632685e-02 6.054862e-03
120604042708 5.200000e+00 2.848263e-03 2.792152e-03 1.610755e-02 5.947061e-03
120604042708 5.250000e+00 2.799624e-03 2.744436e-03 1.589022e-02 5.842327e-03
120604042708 5.300000e+00 2.752318e-03 2.698027e-03 1.567505e-02 5.740542e-03
120604042708 5.350000e+00 2.706296e-03 2.652875e-03 1.546220e-02 5.641596e-03
120604042708 5.400000e+00 2.661510e-03 2.608935e-03 1.525181e-02 5.545382e-03
120604042708 5.450000e+00 2.617917e-03 2.566164e-03 1.504402e-02 5.451799e-03
120604042708 5.500000e+00 2.575474e-03 2.524519e-03 1.483894e-02 5.360751e-03
120604042708 5.550000e+00 2.534141e-03 2.483960e-03 1.463667e-02 5.272146e-03
120604042708 5.600000e+00 2.493878e-03 2.444451e-03 1.443728e-02 5.185896e-03
120604042708 5.650000e+00 2.454648e-03 2.405953e-03 1.424086e-02 5.101917e-03
120604042708 5.700000e+00 2.416417e-03 2.368433e-03 1.404746e-02 5.020129e-03
120604042708 5.750000e+00 2.379150e-03 2.331857e-03 1.385713e-02 4.940455e-03
120604042708 5.800000e+00 2.342814e-03 2.296194e-03 1.366991e-02 4.862822e-03
120604042708 5.850000e+00 2.307378e-03 2.261411e-03 1.348583e-02 4.787160e-03
120604042708 5.900000e+00 2.272813e-03 2.227481e-03 1.330491e-02 4.713401e-03
120604042708 5.950000e+00 2.239089e-03 2.194375e-03 1.312716e-02 4.641482e-03
120604042708 6.000000e+00 2.206180e-03 2.162066e-03 1.295260e-02 4.571341e-03
120604042708 6.050000e+00 2.174058e-03 2.130528e-03 1.278121e-02 4.502918e-03
120604042708 6.100000e+00 2.142700e-03 2.099737e-03 1.261300e-02 4.436158e-03
120604042708 6.150000e+00 2.112079e-03 2.069668e-03 1.244795e-02 4.371005e-03
120604042708 6.200000e+00 2.082174e-03 2.040300e-03 1.228605e-02 4.307409e-03
120604042708 6.250000e+00 2.052961e-03 2.011609e-03 1.212727e-02 4.245318e-03
120604042708 6.300000e+00 2.024419e-03 1.983575e-03 1.197160e-02 4.184686e-03
120604042708 6.350000e+00 1.996528e-03 1.956178e-03 1.181899e-02 4.125465e-03
120604042708 6.400000e+00 1.969267e-03 1.929397e-03 1.166944e-02 4.067612e-03
120604042708 6.450000e+00 1.942617e-03 1.903215e-03 1.152289e-02 4.011084e-03
120604042708 6.500000e+00 1.916560e-03 1.877613e-03 1.137931e-02 3.955841e-03
120604042708 6.550000e+00 1.891079e-03 1.852574e-03 1.123867e-02 3.901843e-03
120604042708 6.600000e+00 1.866156e-03 1.828082e-03 1.110091e-02 3.849052e-03
120604042708 6.650000e+00 1.841774e-03 1.804119e-03 1.096601e-02 3.797431e-03
120604042708 6.700000e+00 1.817918e-03 1.780671e-03 1.083392e-02 3.746947e-03
120604042708 6.750000e+00 1.794572e-03 1.757722e-03 1.070458e-02 3.697565e-03
120604042708 6.800000e+00 1.771723e-03 1.735259e-03 1.057796e-02 3.649253e-03
120604042708 6.850000e+00 1.749355e-03 1.713267e-03 1.045401e-02 3.601979e-03
120604042708 6.900000e+00 1.727455e-03 1.691733e-03 1.033268e-02 3.555714e-03
120604042708 6.950000e+00 1.706010e-03 1.670644e-03 1.021391e-02 3.510428e-03
120604042708 7.000000e+00 1.685007e-03 1.649987e-03 1.009768e-02 3.466093e-03
120604042708 7.050000e+00 1.664434e-03 1.629752e-03 9.983910e-03 3.422682e-03
120604042708 7.100000e+00 1.644279e-03 1.609925e-03 9.872569e-03 3.380170e-03
120604042708 7.150000e+00 1.624530e-03 1.590496e-03 9.763603e-03 3.338532e-03
120604042708 7.200000e+00 1.605177e-03 1.571454e-03 9.656963e-03 3.297742e-03
120604042708 7.250000e+00 1.586208e-03 1.552788e-03 9.552599e-03 3.257777e-03
120604042708 7.300000e+00 1.567613e-03 1.534489e-03 9.450464e-03 3.218616e-03
120604042708 7.350000e+00 1.549384e-03 1.516546e-03 9.350509e-03 3.180235e-03
120604042708 7.400000e+00 1.531508e-03 1.498951e-03 9.252684e-03 3.142615e-03
120604042708 7.450000e+00 1.513978e-03 1.481694e-03 9.156943e-03 3.105734e-03
120604042708 7.500000e+00 1.496785e-03 1.464766e-03 9.063239e-03 3.069573e-03
120604042708 7.550000e+00 1.479919e-03 1.448159e-03 8.971523e-03 3.034113e-03
120604042708 7.600000e+00 1.463372e-03 1.431864e-03 8.881751e-03 2.999336e-03
120604042708 7.650000e+00 1.447136e-03 1.415873e-03 8.793876e-03 2.965223e-03
120604042708 7.700000e+00 1.431204e-03 1.400180e-03 8.707854e-03 2.931757e-03
120604042708 7.750000e+00 1.415566e-03 1.384775e-03 8.623639e-03 2.898923e-03
120604042708 7.800000e+00 1.400217e-03 1.369653e-03 8.541189e-03 2.866702e-03
120604042708 7.850000e+00 1.385149e-03 1.354805e-03 8.460460e-03 2.835081e-03
120604042708 7.900000e+00 1.370354e-03 1.340225e-03 8.381410e-03 2.804044e-03
120604042708 7.950000e+00 1.355826e-03 1.325908e-03 8.303998e-03 2.773575e-03
120604042708 8.000000e+00 1.341559e-03 1.311845e-03 8.228182e-03 2.743662e-03
120607124811 5.000000e-02 1.136445e+00 1.136166e+00 1.684599e+01 1.921605e+01
120607124811 1.000000e-01 1.020770e+00 1.020482e+00 1.526818e+01 1.355706e+01
120607124811 1.500000e-01 8.826303e-01 8.824023e-01 1.320589e+01 9.529356e+00
120607124811 2.000000e-01 7.440844e-01 7.439489e-01 1.111806e+01 6.725457e+00
120607124811 2.500000e-01 6.180707e-01 6.180221e-01 9.170717e+00 4.786548e+00
120607124811 3.000000e-01 5.099905e-01 5.100079e-01 7.358808e+00 3.446086e+00
120607124811 3.500000e-01 4.205425e-01 4.206058e-01 5.679523e+00 2.516422e+00
120607124811 4.000000e-01 3.480337e-01 3.481283e-01 4.181462e+00 1.867789e+00
120607124811 4.500000e-01 2.898675e-01 2.899838e-01 2.926822e+00 1.411250e+00
120607124811 5.000000e-01 2.433604e-01 2.434919e-01 1.942292e+00 1.086261e+00
120607124811 5.500000e-01 2.061154e-01 2.062575e-01 1.207321e+00 8.517947e-01
120607124811 6.000000e-01 1.761432e-01 1.762923e-01 6.747981e-01 6.800966e-01
120607124811 6.500000e-01 1.518579e-01 1.520110e-01 2.953825e-01 5.523592e-01
120607124811 7.000000e-01 1.320232e-01 1.321775e-01 2.972268e-02 4.557781e-01
120607124811 7.500000e-01 1.156855e-01 1.158387e-01 -1.507899e-01 3.815717e-01
120607124811 8.000000e-01 1.021123e-01 1.022626e-01 -2.675341e-01 3.236600e-01
120607124811 8.500000e-01 9.074018e-02 9.088659e-02 -3.373515e-01 2.777871e-01
120607124811 9.000000e-01 8.113471e-02 8.127651e-02 -3.736123e-01 2.409376e-01
120607124811 9.500000e-01 7.295876e-02 7.309555e-02 -3.865599e-01 2.109480e-01
120607124811 1.000000e+00 6.594901e-02 6.608057e-02 -3.835940e-01 1.862452e-01
120607124811 1.050000e+00 5.989825e-02 6.002444e-02 -3.697129e-01 1.656708e-01
120607124811 1.100000e+00 5.464214e-02 5.476290e-02 -3.481234e-01 1.483603e-01
120607124811 1.150000e+00 5.004933e-02 5.016466e-02 -3.209140e-01 1.336606e-01
120607124811 1.200000e+00 4.601402e-02 4.612396e-02 -2.896627e-01 1.210724e-01
120607124811 1.250000e+00 4.245038e-02 4.255499e-02 -2.558903e-01 1.102091e-01
120607124811 1.300000e+00 3.928825e-02 3.938763e-02 -2.212932e-01 1.007684e-01
120607124811 1.350000e+00 3.646989e-02 3.656416e-02 -1.877077e-01 9.251104e-02
120607124811 1.400000e+00 3.394749e-02 3.403679e-02 -1.568258e-01 8.524634e-02
120607124811 1.450000e+00 3.168117e-02 3.176566e-02 -1.298273e-01 7.882048e-02
120607124811 1.500000e+00 2.963754e-02 2.971737e-02 -1.071712e-01 7.310842e-02
120607124811 1.550000e+00 2.778842e-02 2.786375e-02 -8.866500e-02 6.800766e-02
120607124811 1.600000e+00 2.610993e-02 2.618092e-02 -7.372081e-02 6.343348e-02
120607124811 1.650000e+00 2.458174e-02 2.464853e-02 -6.162469e-02 5.931540e-02
120607124811 1.700000e+00 2.318642e-02 2.324915e-02 -5.171316e-02 5.559435e-02
120607124811 1.750000e+00 2.190901e-02 2.196781e-02 -4.344795e-02 5.222055e-02
120607124811 1.800000e+00 2.073656e-02 2.079158e-02 -3.642482e-02 4.915182e-02
120607124811 1.850000e+00 1.965787e-02 1.970923e-02 -3.035295e-02 4.635220e-02
120607124811 1.900000e+00 1.866317e-02 1.871100e-02 -2.502715e-02 4.379090e-02
120607124811 1.950000e+00 1.774393e-02 1.778837e-02 -2.030301e-02 4.144141e-02
120607124811 2.000000e+00 1.689269e-02 1.693386e-02 -1.607772e-02 3.928084e-02
120607124811 2.050000e+00 1.610287e-02 1.614089e-02 -1.227644e-02 3.728931e-02
120607124811 2.100000e+00 1.536867e-02 1.540366e-02 -8.842984e-03 3.544950e-02
120607124811 2.150000e+00 1.468497e-02 1.471704e-02 -5.733671e-03 3.374627e-02
120607124811 2.200000e+00 1.404722e-02 1.407648e-02 -2.913296e-03 3.216630e-02
120607124811 2.250000e+00 1.345135e-02 1.347792e-02 -3.525221e-04 3.069789e-02
120607124811 2.300000e+00 1.289377e-02 1.291774e-02 1.973799e-03 2.933069e-02
120607124811 2.350000e+00 1.237123e-02 1.239272e-02 4.087710e-03 2.805553e-02
120607124811 2.400000e+00 1.188084e-02 1.189993e-02 6.008853e-03 2.686426e-02
120607124811 2.450000e+00 1.141999e-02 1.143679e-02 7.754928e-03 2.574960e-02
120607124811 2.500000e+00 1.098635e-02 1.100094e-02 9.342001e-03 2.470506e-02
120607124811 2.550000e+00 1.057778e-02 1.059027e-02 1.078472e-02 2.372484e-02
120607124811 2.600000e+00 1.019239e-02 1.020284e-02 1.209646e-02 2.280370e-02
120607124811 2.650000e+00 9.828432e-03 9.836939e-03 1.328945e-02 2.193695e-02
120607124811 2.700000e+00 9.484332e-03 9.490973e-03 1.437485e-02 2.112034e-02
120607124811 2.750000e+00 9.158659e-03 9.163511e-03 1.536286e-02 2.035004e-02
120607124811 2.800000e+00 8.850107e-03 8.853246e-03 1.626276e-02 1.962258e-02
120607124811 2.850000e+00 8.557486e-03 8.558983e-03 1.708297e-02 1.893480e-02
120607124811 2.900000e+00 8.279706e-03 8.279631e-03 1.783114e-02 1.828385e-02
120607124811 2.950000e+00 8.015771e-03 8.014189e-03 1.851419e-02 1.766710e-02
120607124811 3.000000e+00 7.764765e-03 7.761741e-03 1.913838e-02 1.708219e-02
120607124811 3.050000e+00 7.525848e-03 7.521446e-03 1.970933e-02 1.652693e-02
120607124811 3.100000e+00 7.298249e-03 7.292526e-03 2.023209e-02 1.599932e-02
120607124811 3.150000e+00 7.081255e-03 7.074271e-03 2.071121e-02 1.549755e-02
120607124811 3.200000e+00 6.874211e-03 6.866020e-03 2.115075e-02 1.501993e-02
120607124811 3.250000e+00 6.676511e-03 6.667166e-03 2.155434e-02 1.456493e-02
120607124811 3.300000e+00 6.487594e-03 6.477146e-03 2.192520e-02 1.413112e-02
120607124811 3.350000e+00 6.306941e-03 6.295441e-03 2.226622e-02 1.371718e-02
120607124811 3.400000e+00 6.134073e-03 6.121567e-03 2.257996e-02 1.332192e-02
120607124811 3.450000e+00 5.968542e-03 5.955077e-03 2.286869e-02 1.294420e-02
120607124811 3.500000e+00 5.809936e-03 5.795554e-03 2.313441e-02 1.258301e-02
120607124811 3.550000e+00 5.657867e-03 5.642612e-03 2.337892e-02 1.223736e-02
120607124811 3.600000e+00 5.511978e-03 5.495890e-03 2.360378e-02 1.190639e-02
120607124811 3.650000e+00 5.371934e-03 5.355052e-03 2.381039e-02 1.158925e-02
120607124811 3.700000e+00 5.237423e-03 5.219785e-03 2.399999e-02 1.128518e-02
120607124811 3.750000e+00 5.108154e-03 5.089796e-03 2.417365e-02 1.099346e-02
120607124811 3.800000e+00 4.983855e-03 4.964812e-03 2.433235e-02 1.071343e-02
120607124811 3.850000e+00 4.864272e-03 4.844577e-03 2.447693e-02 1.044445e-02
120607124811 3.900000e+00 4.749165e-03 4.728851e-03 2.460816e-02 1.018596e-02
120607124811 3.950000e+00 4.638312e-03 4.617409e-03 2.472671e-02 9.937407e-03
120607124811 4.000000e+00 4.531502e-03 4.510040e-03 2.483318e-02 9.698280e-03
120607124811 4.050000e+00 4.428540e-03 4.406548e-03 2.492811e-02 9.468105e-03
120607124811 4.100000e+00 4.329239e-03 4.306745e-03 2.501197e-02 9.246436e-03
120607124811 4.150000e+00 4.233428e-03 4.210458e-03 2.508522e-02 9.032853e-03
120607124811 4.200000e+00 4.140941e-03 4.117520e-03 2.514823e-02 8.826965e-03
120607124811 4.250000e+00 4.051625e-03 4.027779e-03 2.520139e-02 8.628402e-03
120607124811 4.300000e+00 3.965335e-03 3.941086e-03 2.524502e-02 8.436817e-03
120607124811 4.350000e+00 3.881934e-03 3.857306e-03 2.527942e-02 8.251883e-03
120607124811 4.400000e+00 3.801293e-03 3.776307e-03 2.530490e-02 8.073292e-03
120607124811 4.450000e+00 3.723289e-03 3.697967e-03 2.532172e-02 7.900755e-03
120607124811 4.500000e+00 3.647808e-03 3.622170e-03 2.533014e-02 7.733998e-03
120607124811 4.550000e+00 3.574741e-03 3.548806e-03 2.533041e-02 7.572763e-03
120607124811 4.600000e+00 3.503984e-03 3.477772e-03 2.532276e-02 7.416805e-03
120607124811 4.650000e+00 3.435439e-03 3.408968e-03 2.530742e-02 7.265896e-03
120607124811 4.700000e+00 3.369015e-03 3.342302e-03 2.528461e-02 7.119817e-03
120607124811 4.750000e+00 3.304624e-03 3.277686e-03 2.525455e-02 6.978361e-03
120607124811 4.800000e+00 3.242182e-03 3.215035e-03 2.521745e-02 6.841334e-03
120607124811 4.850000e+00 3.181611e-03 3.154271e-03 2.517352e-02 6.708551e-03
120607124811 4.900000e+00 3.122835e-03 3.095317e-03 2.512296e-02 6.579836e-03
120607124811 4.950000e+00 3.065783e-03 3.038102e-03 2.506598e-02 6.455023e-03
120607124811 5.000000e+00 3.010388e-03 2.982557e-03 2.500278e-02 6.333954e-03
120607124811 5.050000e+00 2.956585e-03 2.928619e-03 2.493356e-02 6.216480e-03
120607124811 5.100000e+00 2.904313e-03 2.876224e-03 2.485852e-02 6.102457e-03
120607124811 5.150000e+00 2.853514e-03 2.825315e-03 2.477785e-02 5.991751e-03
120607124811 5.200000e+00 2.804131e-03 2.775834e-03 2.469174e-02 5.884233e-03
120607124811 5.250000e+00 2.756113e-03 2.727730e-03 2.460039e-02 5.779780e-03
120607124811 5.300000e+00 2.709408e-03 2.680950e-03 2.450399e-02 5.678276e-03
120607124811 5.350000e+00 2.663969e-03 2.635447e-03 2.440274e-02 5.579609e-03
120607124811 5.400000e+00 2.619749e-03 2.591173e-03 2.429681e-02 5.483673e-03
120607124811 5.450000e+00 2.576705e-03 2.548086e-03 2.418640e-02 5.390368e-03
120607124811 5.500000e+00 2.534794e-03 2.506141e-03 2.407169e-02 5.299597e-03
120607124811 5.550000e+00 2.493977e-03 2.465300e-03 2.395286e-02 5.211268e-03
120607124811 5.600000e+00 2.454216e-03 2.425523e-03 2.383009e-02 5.125293e-03
120607124811 5.650000e+00 2.415473e-03 2.386774e-03 2.370356e-02 5.041589e-03
120607124811 5.700000e+00 2.377713e-03 2.349017e-03 2.357345e-02 4.960075e-03
120607124811 5.750000e+00 2.340904e-03 2.312218e-03 2.343993e-02 4.880675e-03
120607124811 5.800000e+00 2.305013e-03 2.276345e-03 2.330316e-02 4.803314e-03
120607124811 5.850000e+00 2.270009e-03 2.241367e-03 2.316332e-02 4.727924e-03
120607124811 5.900000e+00 2.235863e-03 2.207254e-03 2.302057e-02 4.654437e-03
120607124811 5.950000e+00 2.202547e-03 2.173978e-03 2.287507e-02 4.582789e-03
120607124811 6.000000e+00 2.170033e-03 2.141511e-03 2.272697e-02 4.512918e-03
120607124811 6.050000e+00 2.138295e-03 2.109826e-03 2.257644e-02 4.444766e-03
120607124811 6.100000e+00 2.107309e-03 2.078900e-03 2.242362e-02 4.378275e-03
120607124811 6.150000e+00 2.077051e-03 2.048707e-03 2.226867e-02 4.313391e-03
120607124811 6.200000e+00 2.047497e-03 2.019225e-03 2.211172e-02 4.250062e-03
120607124811 6.250000e+00 2.018625e-03 1.990431e-03 2.195291e-02 4.188239e-03
120607124811 6.300000e+00 1.990415e-03 1.962304e-03 2.179240e-02 4.127874e-03
120607124811 6.350000e+00 1.962846e-03 1.934823e-03 2.163030e-02 4.068920e-03
120607124811 6.400000e+00 1.935898e-03 1.907968e-03 2.146674e-02 4.011332e-03
120607124811 6.450000e+00 1.909553e-03 1.881720e-03 2.130187e-02 3.955070e-03
120607124811 6.500000e+00 1.883792e-03 1.856061e-03 2.113579e-02 3.900091e-03
120607124811 6.550000e+00 1.858598e-03 1.830974e-03 2.096863e-02 3.846357e-03
120607124811 6.600000e+00 1.833953e-03 1.806441e-03 2.080050e-02 3.793830e-03
120607124811 6.650000e+00 1.809843e-03 1.782445e-03 2.063151e-02 3.742473e-03
120607124811 6.700000e+00 1.786251e-03 1.758972e-03 2.046178e-02 3.692251e-03
120607124811 6.750000e+00 1.763162e-03 1.736006e-03 2.029141e-02 3.643131e-03
120607124811 6.800000e+00 1.740561e-03 1.713532e-03 2.012050e-02 3.595080e-03
120607124811 6.850000e+00 1.718436e-03 1.691537e-03 1.994915e-02 3.548067e-03
120607124811 6.900000e+00 1.696772e-03 1.670006e-03 1.977746e-02 3.502061e-03
120607124811 6.950000e+00 1.675556e-03 1.648926e-03 1.960550e-02 3.457035e-03
120607124811 7.000000e+00 1.654775e-03 1.628285e-03 1.943338e-02 3.412959e-03
120607124811 7.050000e+00 1.634419e-03 1.608071e-03 1.926118e-02 3.369807e-03
120607124811 7.100000e+00 1.614475e-03 1.588271e-03 1.908898e-02 3.327553e-03
120607124811 7.150000e+00 1.594931e-03 1.568875e-03 1.891686e-02 3.286172e-03
120607124811 7.200000e+00 1.575777e-03 1.549871e-03 1.874489e-02 3.245638e-03
120607124811 7.250000e+00 1.557003e-03 1.531249e-03 1.857315e-02 3.205930e-03
120607124811 7.300000e+00 1.538597e-03 1.512998e-03 1.840170e-02 3.167024e-03
120607124811 7.350000e+00 1.520551e-03 1.495109e-03 1.823062e-02 3.128899e-03
120607124811 7.400000e+00 1.502855e-03 1.477571e-03 1.805996e-02 3.091533e-03
120607124811 7.450000e+00 1.485500e-03 1.460377e-03 1.788979e-02 3.054906e-03
120607124811 7.500000e+00 1.468477e-03 1.443515e-03 1.772016e-02 3.018999e-03
120607124811 7.550000e+00 1.451776e-03 1.426979e-03 1.755114e-02 2.983792e-03
120607124811 7.600000e+00 1.435391e-03 1.410759e-03 1.738277e-02 2.949266e-03
120607124811 7.650000e+00 1.419312e-03 1.394848e-03 1.721510e-02 2.915405e-03
120607124811 7.700000e+00 1.403533e-03 1.379237e-03 1.704819e-02 2.882191e-03
120607124811 7.750000e+00 1.388045e-03 1.363918e-03 1.688207e-02 2.849607e-03
120607124811 7.800000e+00 1.372842e-03 1.348886e-03 1.671680e-02 2.817637e-03
120607124811 7.850000e+00 1.357915e-03 1.334131e-03 1.655241e-02 2.786265e-03
120607124811 7.900000e+00 1.343259e-03 1.319648e-03 1.638894e-02 2.755477e-03
120607124811 7.950000e+00 1.328867e-03 1.305429e-03 1.622643e-02 2.725257e-03
120607124811 8.000000e+00 1.314732e-03 1.291469e-03 1.606491e-02 2.695592e-03
120613181234 5.000000e-02 1.136106e+00 1.136141e+00 4.780759e+00 1.922791e+01
120613181234 1.000000e-01 1.020382e+00 1.020521e+00 5.989288e+00 1.356620e+01
120613181234 1.500000e-01 8.822148e-01 8.824893e-01 6.303890e+00 9.535965e+00
120613181234 2.000000e-01 7.436659e-01 7.440423e-01 5.773964e+00 6.729829e+00
120613181234 2.500000e-01 6.176638e-01 6.180879e-01 4.785165e+00 4.789128e+00
120613181234 3.000000e-01 5.096032e-01 5.100311e-01 3.673920e+00 3.447388e+00
120613181234 3.500000e-01 4.201803e-01 4.205868e-01 2.619200e+00 2.516902e+00
120613181234 4.000000e-01 3.477015e-01 3.480759e-01 1.688441e+00 1.867783e+00
120613181234 4.500000e-01 2.895695e-01 2.899082e-01 8.991873e-01 1.410983e+00
120613181234 5.000000e-01 2.430990e-01 2.434021e-01 2.506222e-01 1.085875e+00
120613181234 5.500000e-01 2.058909e-01 2.061607e-01 -2.676686e-01 8.513738e-01
120613181234 6.000000e-01 1.759537e-01 1.761940e-01 -6.718562e-01 6.796888e-01
120613181234 6.500000e-01 1.517002e-01 1.519151e-01 -9.783142e-01 5.519895e-01
120613181234 7.000000e-01 1.318936e-01 1.320869e-01 -1.199754e+00 4.554571e-01
120613181234 7.500000e-01 1.155802e-01 1.157550e-01 -1.345466e+00 3.813011e-01
120613181234 8.000000e-01 1.020275e-01 1.021866e-01 -1.423661e+00 3.234372e-01
120613181234 8.500000e-01 9.067259e-02 9.081818e-02 -1.443401e+00 2.776078e-01
120613181234 9.000000e-01 8.108134e-02 8.121541e-02 -1.415146e+00 2.407970e-01
120613181234 9.500000e-01 7.291698e-02 7.304123e-02 -1.350102e+00 2.108407e-01
120613181234 1.000000e+00 6.591652e-02 6.603241e-02 -1.259167e+00 1.861660e-01
120613181234 1.050000e+00 5.987303e-02 5.998180e-02 -1.152081e+00 1.656145e-01
120613181234 1.100000e+00 5.462247e-02 5.472515e-02 -1.036848e+00 1.483220e-01
120613181234 1.150000e+00 5.003373e-02 5.013115e-02 -9.195509e-01 1.336361e-01
120613181234 1.200000e+00 4.600129e-02 4.609409e-02 -8.046930e-01 1.210578e-01
120613181234 1.250000e+00 4.243952e-02 4.252822e-02 -6.959368e-01 1.102011e-01
120613181234 1.300000e+00 3.927845e-02 3.936348e-02 -5.966278e-01 1.007642e-01
120613181234 1.350000e+00 3.646049e-02 3.654221e-02 -5.096277e-01 9.250866e-02
120613181234 1.400000e+00 3.393793e-02 3.401668e-02 -4.365763e-01 8.524425e-02
120613181234 1.450000e+00 3.167104e-02 3.174710e-02 -3.772764e-01 7.881772e-02
120613181234 1.500000e+00 2.962648e-02 2.970011e-02 -3.297942e-01 7.310445e-02
120613181234 1.550000e+00 2.777619e-02 2.784760e-02 -2.911995e-01 6.800215e-02
120613181234 1.600000e+00 2.609636e-02 2.616570e-02 -2.584202e-01 6.342624e-02
120613181234 1.650000e+00 2.456670e-02 2.463410e-02 -2.288288e-01 5.930625e-02
120613181234 1.700000e+00 2.316983e-02 2.323541e-02 -2.005090e-01 5.558311e-02
120613181234 1.750000e+00 2.189082e-02 2.195466e-02 -1.723206e-01 5.220706e-02
120613181234 1.800000e+00 2.071675e-02 2.077893e-02 -1.438700e-01 4.913589e-02
120613181234 1.850000e+00 1.963644e-02 1.969702e-02 -1.154301e-01 4.633364e-02
120613181234 1.900000e+00 1.864015e-02 1.869919e-02 -8.779506e-02 4.376956e-02
120613181234 1.950000e+00 1.771937e-02 1.777693e-02 -6.204775e-02 4.141721e-02
120613181234 2.000000e+00 1.686665e-02 1.692276e-02 -3.925547e-02 3.925378e-02
120613181234 2.050000e+00 1.607544e-02 1.613014e-02 -2.017828e-02 3.725948e-02
120613181234 2.100000e+00 1.533995e-02 1.539327e-02 -5.099223e-03 3.541709e-02
120613181234 2.150000e+00 1.465507e-02 1.470704e-02 6.168203e-03 3.371154e-02
120613181234 2.200000e+00 1.401625e-02 1.406690e-02 1.413612e-02 3.212959e-02
120613181234 2.250000e+00 1.341944e-02 1.346880e-02 1.945679e-02 3.065953e-02
120613181234 2.300000e+00 1.286104e-02 1.290914e-02 2.277415e-02 2.929101e-02
120613181234 2.350000e+00 1.233780e-02 1.238467e-02 2.464105e-02 2.801485e-02
120613181234 2.400000e+00 1.184683e-02 1.189250e-02 2.549249e-02 2.682286e-02
120613181234 2.450000e+00 1.138552e-02 1.143001e-02 2.565193e-02 2.570776e-02
120613181234 2.500000e+00 1.095151e-02 1.099485e-02 2.535137e-02 2.466302e-02
120613181234 2.550000e+00 1.054268e-02 1.058490e-02 2.475348e-02 2.368280e-02
120613181234 2.600000e+00 1.015712e-02 1.019824e-02 2.397081e-02 2.276186e-02
120613181234 2.650000e+00 9.793082e-03 9.833126e-03 2.308058e-02 2.189547e-02
120613181234 2.700000e+00 9.448985e-03 9.487975e-03 2.213551e-02 2.107938e-02
120613181234 2.750000e+00 9.123390e-03 9.161349e-03 2.117141e-02 2.030974e-02
120613181234 2.800000e+00 8.814989e-03 8.851937e-03 2.021243e-02 1.958307e-02
120613181234 2.850000e+00 8.522584e-03 8.558542e-03 1.927468e-02 1.889619e-02
120613181234 2.900000e+00 8.245081e-03 8.280070e-03 1.836865e-02 1.824623e-02
120613181234 2.950000e+00 7.981478e-03 8.015516e-03 1.750097e-02 1.763058e-02
120613181234 3.000000e+00 7.730856e-03 7.763963e-03 1.667552e-02 1.704683e-02
120613181234 3.050000e+00 7.492370e-03 7.524566e-03 1.589426e-02 1.649281e-02
120613181234 3.100000e+00 7.265245e-03 7.296546e-03 1.515782e-02 1.596651e-02
120613181234 3.150000e+00 7.048763e-03 7.079189e-03 1.446588e-02 1.546610e-02
120613181234 3.200000e+00 6.842266e-03 6.871833e-03 1.381748e-02 1.498989e-02
120613181234 3.250000e+00 6.645144e-03 6.673870e-03 1.321119e-02 1.453633e-02
120613181234 3.300000e+00 6.456833e-03 6.484735e-03 1.264531e-02 1.410399e-02
120613181234 3.350000e+00 6.276811e-03 6.303906e-03 1.211795e-02 1.369157e-02
120613181234 3.400000e+00 6.104595e-03 6.130899e-03 1.162711e-02 1.329783e-02
120613181234 3.450000e+00 5.939735e-03 5.965265e-03 1.117074e-02 1.292167e-02
120613181234 3.500000e+00 5.781815e-03 5.806586e-03 1.074680e-02 1.256203e-02
120613181234 3.550000e+00 5.630447e-03 5.654475e-03 1.035328e-02 1.221796e-02
120613181234 3.600000e+00 5.485269e-03 5.508570e-03 9.988203e-03 1.188856e-02
120613181234 3.650000e+00 5.345946e-03 5.368534e-03 9.649674e-03 1.157299e-02
120613181234 3.700000e+00 5.212163e-03 5.234053e-03 9.335868e-03 1.127049e-02
120613181234 3.750000e+00 5.083627e-03 5.104834e-03 9.045046e-03 1.098034e-02
120613181234 3.800000e+00 4.960065e-03 4.980603e-03 8.775556e-03 1.070186e-02
120613181234 3.850000e+00 4.841220e-03 4.861103e-03 8.525836e-03 1.043443e-02
120613181234 3.900000e+00 4.726851e-03 4.746095e-03 8.294413e-03 1.017747e-02
120613181234 3.950000e+00 4.616735e-03 4.635352e-03 8.079904e-03 9.930426e-03
120613181234 4.000000e+00 4.510661e-03 4.528664e-03 7.881011e-03 9.692792e-03
120613181234 4.050000e+00 4.408430e-03 4.425833e-03 7.696521e-03 9.464091e-03
120613181234 4.100000e+00 4.309857e-03 4.326673e-03 7.525301e-03 9.243873e-03
120613181234 4.150000e+00 4.214767e-03 4.231009e-03 7.366295e-03 9.031718e-03
120613181234 4.200000e+00 4.122996e-03 4.138676e-03 7.218523e-03 8.827234e-03
120613181234 4.250000e+00 4.034388e-03 4.049519e-03 7.081071e-03 8.630049e-03
120613181234 4.300000e+00 3.948798e-03 3.963393e-03 6.953096e-03 8.439814e-03
120613181234 4.350000e+00 3.866089e-03 3.880159e-03 6.833812e-03 8.256204e-03
120613181234 4.400000e+00 3.786131e-03 3.799688e-03 6.722496e-03 8.078909e-03
120613181234 4.450000e+00 3.708801e-03 3.721857e-03 6.618478e-03 7.907638e-03
120613181234 4.500000e+00 3.633983e-03 3.646549e-03 6.521139e-03 7.742118e-03
120613181234 4.550000e+00 3.561569e-03 3.573657e-03 6.429909e-03 7.582090e-03
120613181234 4.600000e+00 3.491454e-03 3.503075e-03 6.344262e-03 7.427311e-03
120613181234 4.650000e+00 3.423541e-03 3.434705e-03 6.263716e-03 7.277549e-03
120613181234 4.700000e+00 3.357738e-03 3.368456e-03 6.187825e-03 7.132587e-03
120613181234 4.750000e+00 3.293955e-03 3.304238e-03 6.116180e-03 6.992219e-03
120613181234 4.800000e+00 3.232110e-03 3.241968e-03 6.048408e-03 6.856249e-03
120613181234 4.850000e+00 3.172124e-03 3.181567e-03 5.984163e-03 6.724493e-03
120613181234 4.900000e+00 3.113922e-03 3.122960e-03 5.923131e-03 6.596774e-03
120613181234 4.950000e+00 3.057432e-03 3.066076e-03 5.865022e-03 6.472928e-03
120613181234 5.000000e+00 3.002587e-03 3.010845e-03 5.809574e-03 6.352797e-03
120613181234 5.050000e+00 2.949322e-03 2.957204e-03 5.756545e-03 6.236231e-03
120613181234 5.100000e+00 2.897576e-03 2.905092e-03 5.705714e-03 6.123087e-03
120613181234 5.150000e+00 2.847291e-03 2.854449e-03 5.656880e-03 6.013232e-03
120613181234 5.200000e+00 2.798412e-03 2.805221e-03 5.609861e-03 5.906536e-03
120613181234 5.250000e+00 2.750884e-03 2.757353e-03 5.564490e-03 5.802877e-03
120613181234 5.300000e+00 2.704659e-03 2.710796e-03 5.520614e-03 5.702139e-03
120613181234 5.350000e+00 2.659687e-03 2.665502e-03 5.478097e-03 5.604211e-03
120613181234 5.400000e+00 2.615924e-03 2.621424e-03 5.436812e-03 5.508988e-03
120613181234 5.450000e+00 2.573325e-03 2.578518e-03 5.396648e-03 5.416370e-03
120613181234 5.500000e+00 2.531848e-03 2.536742e-03 5.357500e-03 5.326259e-03
120613181234 5.550000e+00 2.491454e-03 2.496057e-03 5.319277e-03 5.238566e-03
120613181234 5.600000e+00 2.452104e-03 2.456424e-03 5.281894e-03 5.153202e-03
120613181234 5.650000e+00 2.413763e-03 2.417807e-03 5.245276e-03 5.070084e-03
120613181234 5.700000e+00 2.376395e-03 2.380169e-03 5.209354e-03 4.989133e-03
120613181234 5.750000e+00 2.339966e-03 2.343479e-03 5.174069e-03 4.910272e-03
120613181234 5.800000e+00 2.304445e-03 2.307704e-03 5.139365e-03 4.833429e-03
120613181234 5.850000e+00 2.269802e-03 2.272813e-03 5.105192e-03 4.758534e-03
120613181234 5.900000e+00 2.236007e-03 2.238776e-03 5.071508e-03 4.685520e-03
120613181234 5.950000e+00 2.203031e-03 2.205566e-03 5.038273e-03 4.614324e-03
120613181234 6.000000e+00 2.170849e-03 2.173155e-03 5.005453e-03 4.544884e-03
120613181234 6.050000e+00 2.139434e-03 2.141518e-03 4.973016e-03 4.477143e-03
120613181234 6.100000e+00 2.108761e-03 2.110630e-03 4.940937e-03 4.411043e-03
120613181234 6.150000e+00 2.078807e-03 2.080466e-03 4.909191e-03 4.346532e-03
120613181234 6.200000e+00 2.049549e-03 2.051004e-03 4.877757e-03 4.283558e-03
120613181234 6.250000e+00 2.020966e-03 2.022221e-03 4.846618e-03 4.222070e-03
120613181234 6.300000e+00 1.993035e-03 1.994097e-03 4.815757e-03 4.162023e-03
120613181234 6.350000e+00 1.965737e-03 1.966612e-03 4.785162e-03 4.103369e-03
120613181234 6.400000e+00 1.939052e-03 1.939745e-03 4.754820e-03 4.046067e-03
120613181234 6.450000e+00 1.912962e-03 1.913478e-03 4.724723e-03 3.990072e-03
120613181234 6.500000e+00 1.887449e-03 1.887793e-03 4.694862e-03 3.935346e-03
120613181234 6.550000e+00 1.862495e-03 1.862672e-03 4.665231e-03 3.881848e-03
120613181234 6.600000e+00 1.838084e-03 1.838099e-03 4.635824e-03 3.829543e-03
120613181234 6.650000e+00 1.814200e-03 1.814057e-03 4.606638e-03 3.778393e-03
120613181234 6.700000e+00 1.790827e-03 1.790532e-03 4.577669e-03 3.728365e-03
120613181234 6.750000e+00 1.767951e-03 1.767507e-03 4.548915e-03 3.679425e-03
120613181234 6.800000e+00 1.745557e-03 1.744969e-03 4.520375e-03 3.631540e-03
120613181234 6.850000e+00 1.723631e-03 1.722904e-03 4.492048e-03 3.584681e-03
120613181234 6.900000e+00 1.702161e-03 1.701297e-03 4.463935e-03 3.538817e-03
120613181234 6.950000e+00 1.681132e-03 1.680138e-03 4.436035e-03 3.493920e-03
120613181234 7.000000e+00 1.660534e-03 1.659412e-03 4.408350e-03 3.449962e-03
120613181234 7.050000e+00 1.640354e-03 1.639108e-03 4.380882e-03 3.406916e-03
120613181234 7.100000e+00 1.620580e-03 1.619214e-03 4.353632e-03 3.364758e-03
120613181234 7.150000e+00 1.601201e-03 1.599719e-03 4.326603e-03 3.323461e-03
120613181234 7.200000e+00 1.582207e-03 1.580612e-03 4.299797e-03 3.283002e-03
120613181234 7.250000e+00 1.563587e-03 1.561883e-03 4.273216e-03 3.243359e-03
120613181234 7.300000e+00 1.545331e-03 1.543521e-03 4.246864e-03 3.204508e-03
120613181234 7.350000e+00 1.527430e-03 1.525517e-03 4.220743e-03 3.166428e-03
120613181234 7.400000e+00 1.509873e-03 1.507862e-03 4.194856e-03 3.129099e-03
120613181234 7.450000e+00 1.492653e-03 1.490545e-03 4.169207e-03 3.092500e-03
120613181234 7.500000e+00 1.475760e-03 1.473560e-03 4.143798e-03 3.056613e-03
120613181234 7.550000e+00 1.459186e-03 1.456895e-03 4.118633e-03 3.021417e-03
120613181234 7.600000e+00 1.442923e-03 1.440545e-03 4.093715e-03 2.986896e-03
120613181234 7.650000e+00 1.426962e-03 1.424500e-03 4.069046e-03 2.953031e-03
120613181234 7.700000e+00 1.411297e-03 1.408753e-03 4.044631e-03 2.919806e-03
120613181234 7.750000e+00 1.395919e-03 1.393296e-03 4.020472e-03 2.887203e-03
120613181234 7.800000e+00 1.380821e-03 1.378122e-03 3.996572e-03 2.855208e-03
120613181234 7.850000e+00 1.365997e-03 1.363224e-03 3.972934e-03 2.823805e-03
120613181234 7.900000e+00 1.351439e-03 1.348595e-03 3.949561e-03 2.792979e-03
120613181234 7.950000e+00 1.337142e-03 1.334229e-03 3.926455e-03 2.762716e-03
120613181234 8.000000e+00 1.323098e-03 1.320119e-03 3.903619e-03 2.733001e-03


==> m0p006/wt10p0data/CHARGE_1.dat <==
00000010 3.2359326381e+00
00000015 -1.3879124663e+00
00000020 -1.5645216943e+01
00000025 -8.7441466053e+00
00000030 4.0706479038e+00
00000035 8.4499624535e+00
00000040 7.6540891216e+00
00000045 5.5640301592e+00
00000050 -1.1476816299e+01
00000055 -1.4759617522e+01
00000060 -2.9731197445e-01
00000065 3.8031320906e+00
00000070 -3.6840791410e+00
00000075 -9.0473290995e+00
00000080 -3.2633857245e+00
00000085 6.1163299071e+00
00000090 1.7626692916e+01
00000095 -1.2431180277e+00
00000100 2.2562785595e+00
00000105 -7.9747098896e+00
00000110 1.4235495490e+01
00000115 2.9994305440e+00
00000120 -8.7948257901e+00
00000125 -1.6928587633e+00
00000130 -1.6928575706e+00
00000135 -2.5398551671e+00
00000140 -8.3171277870e+00
00000145 -6.1297595420e+00
00000150 1.0785499012e+01
00000155 -1.8084265961e+00
00000160 -8.0000796075e+00
00000165 -9.5196183781e+00
00000170 -1.0470486798e+01
00000175 1.7159118715e+01
00000180 1.4268382561e+01
00000185 -3.6198064542e+00
00000190 5.1219556164e-01
00000195 -1.5646458703e+01
00000200 3.6064874204e+00
00000205 5.4512659796e+00
00000210 9.2904322373e+00
00000215 -1.2634505773e+00
00000220 -7.4710382752e+00
00000225 -2.2076267787e+00
00000230 -5.4418624019e-01
00000235 1.9999638201e+01
00000240 -1.2739170028e+01
00000245 -2.7339419150e+00
00000250 -3.1734658828e+00
00000255 -1.4269982066e+01
00000260 -3.0439430527e+00
00000265 -4.4442633294e+00
00000270 9.0499027798e+00
00000275 5.7451951035e+00
00000280 -3.3069174590e+00
00000285 -2.7726392923e+00
00000290 -9.3952346665e+00
00000295 -3.7624146875e+00
00000300 -1.1117476836e+01
00000305 -4.6339113453e+00
00000310 -7.1053729104e-01
00000315 1.8208704636e+00
00000320 4.5500849939e+00
00000325 9.5548784039e-01
00000330 -1.3652528958e+00
00000335 6.7239142974e+00
00000340 -8.9122753769e+00
00000345 -1.4369003136e+01
00000350 3.8442005110e+00
00000355 -4.8939837889e+00
00000360 5.7157803932e+00
00000365 -6.3124371406e-01
00000370 3.6839408713e+00
00000375 1.4849949313e+01
00000380 -5.9136043535e+00
00000385 9.7417037796e+00
00000390 9.8145266345e+00
00000395 2.7345363205e+00
00000400 4.5796410471e+00
00000405 1.3488403947e+00
00000410 -1.2184066830e+01
110301143805 -8.8050071612e+00
110301203850 5.0405544733e+00
110302023944 8.7245177023e+00
110303044225 2.7522923976e-01
110303185541 -1.2416580855e+01
110306005507 -1.7057544371e+00
110306065858 -6.7962682238e+00
110306125459 -1.2314127080e+01
110306185018 1.0598511415e+01
110309023903 2.6889742137e+00
110309083602 -1.1993383331e+01
110309143304 -7.5716606990e+00
110309202958 -4.7058494461e+00
110311060440 -3.9497974456e+00
110312162108 1.7191155153e+01
110312221813 1.3559751094e+00
110313052340 6.2554272104e+00
110313112141 -1.6001788806e+01
110315104504 8.2418158648e-01
110315163958 -3.3513118750e+00
110315223710 -1.1546690672e+01
110316043309 4.5385536464e+00
110318132000 -1.9905640665e+00
110318192704 2.1867505054e+00
110319013337 1.6560244940e+01
110319073915 2.5337797286e+00
110320154212 -5.7213714324e+00
110321064510 -5.3535636394e+00
110327011023 1.1492375674e+00
110327072622 -5.6630115862e+00
110327133306 -5.8978085551e+00
110327194950 1.0175817943e+01
110401235708 5.7725207404e+00
110402063614 2.1479444964e-01
110402124243 7.0378055293e+00
110402191937 -8.1257337968e-01
110405114307 7.1318116415e+00
110405173939 -1.8639814923e+01
110405233909 -1.2190689553e+01
110406054017 5.7820398616e+00
110408230100 -2.7139356536e+00
110409060046 1.0557017185e+01
110409125215 -1.6636316033e+00
110411144120 -8.8579729322e+00
110411204256 5.5812153153e+00
110412024250 -1.1533131512e+01
110412084120 8.7470319990e+00
110413144304 -2.6200595973e+00
110414044917 7.4074540108e+00
110415224025 -1.4853810775e+00
110416050904 -3.3401041311e+00
110416114838 -3.3677150010e+00
110420191814 -3.5077741002e+00
110423145133 2.8744161936e-01
110423213504 -6.0965213775e+00
110424042123 -1.1278916422e-01
110424111053 -7.5483085527e+00
110619101953 8.3068052558e+00
110619162244 -1.2027225984e+01
110619222322 1.0717476927e+01
111119183101 -3.3269544055e+00
111119202013 -7.2918940054e+00
111119220928 1.1463834035e+01
111119235820 2.8017039769e+00
111120014701 -4.8532129121e+00
111120033550 -1.5751419835e+01
111120052440 -1.3574242192e+01
111120071353 4.3779236417e+00
111120090255 -1.0671183993e+01
111120105129 -1.5545919327e+00
111120124014 5.7704382505e-01
111120142913 -8.4039157544e-01
111121091712 2.7862437465e+01
111121111121 8.0077500751e+00
111121130534 8.1807400399e+00
111121145938 -1.0710396164e+01
111121165340 -4.9078953121e+00
111121184734 -7.8774356420e-01
111121204223 1.2365812871e+00
111121223649 5.7456513825e-01
111122003122 -6.8634573782e-01
111122022538 -1.3126391628e+00
111122041944 -5.0560424969e+00
111122061412 2.1827380791e+00
111122112502 -6.9419438530e+00
111122131351 1.1655469083e+01
111122150249 -1.5938414665e+01
111122165154 8.2382489633e+00
111122184052 -2.1506892790e+00
111122202941 -5.5991140779e+00
111122221855 -9.4436418849e+00
111123000820 5.1925467978e+00
111123015747 -9.3808081877e+00
111123034727 5.4711690442e+00
111123053727 3.5433304653e-01
111123072744 -3.0032028728e+00
111123091800 6.4236927890e+00
111124065127 -4.7509518530e+00
111124084039 -1.2091919764e+01
111124103011 -8.6621504755e+00
111124122006 2.4571648231e+00
111124140956 1.7342893834e+00
111124155941 -1.1903331888e+00
111124174946 -5.4269518313e+00
111124193956 9.6205755528e+00
111124213014 -1.0857998918e+01
111124232038 -1.4403112426e+01
111125011028 -5.9374973533e+00
111125030019 -3.3403758870e+00
111125154112 1.4573549161e+01
111125173041 7.0718891081e+00
111125192017 -1.3086717460e+01
111125210953 2.4818702999e+00
111125225921 6.9199689926e+00
111126004843 1.1040364668e+00
111126023823 6.1480556939e+00
111126042741 -1.3002846014e+00
111126061705 3.2123072758e+00
111126080640 7.7043781256e+00
111126095624 -1.6261163131e+01
111126114604 -2.8861446602e+00
111126133533 6.5743806691e-01
111127003502 -1.5931689443e+01
111127022515 -1.3153913893e+01
111127041524 9.2603032483e+00
111127060531 9.5815631551e+00
111127075536 1.1522159441e+01
111127094540 -6.4908516239e+00
111127113529 7.3486482827e+00
111127132502 1.9376983123e+00
111127151424 7.3743330659e+00
111127170359 3.5510778074e+00
111127185329 2.4257149966e+00
111127204303 -1.0537534540e+01
111128130517 -8.1361289432e+00
111128145525 -3.2075961341e+00
111128164521 -1.2724757808e+01
111128183532 4.1554005801e+00
111128202550 8.1501314706e+00
111128221600 5.8464563765e+00
120415171249 7.8156634327e+00
120415194601 -1.4482708439e+00
120415221934 5.2595842379e+00
120416005303 -2.3592111286e+01
120416032431 -9.6578668385e-01
120416055241 6.3992302700e+00
120416082047 1.0026074026e+00
120416104828 6.7863031815e+00
120416131608 -7.5526413333e+00
120419060113 -6.0645348898e+00
120419083400 5.7814330251e+00
120419110700 -2.8476615227e+00
120419134012 1.3164603811e-01
120419161430 1.8136564428e+01
120419184947 2.3612492566e+00
120419212454 5.8239867886e+00
120420000016 -1.9010049473e+00
120420023506 4.7951892398e+00
120421042444 -7.5612341517e+00
120421065632 1.0506536628e+01
120421092831 -2.3110753476e+00
120421120049 1.5015005733e+00
120421143330 -1.5700015991e+00
120421170613 1.3996625898e+01
120421193852 -1.1464870691e+01
120421221151 1.6116702660e+01
120422004452 4.0969720380e+00
120422044302 -5.8296073890e+00
120422071558 4.0833802283e+00
120422094837 6.1953033570e+00
120422122136 2.1349527639e+00
120422145413 4.2796342732e+00
120422172631 1.1175360498e+01
120422195908 2.6341847584e+01
120422223128 -2.0328739028e+00
120423010416 -1.2935838502e+00
120423044255 -9.6279712393e+00
120423071454 -2.5561601107e+00
120423094714 -4.8597438464e+00
120423121914 2.2546011821e+01
120423145147 2.1797130344e+00
120423172410 -6.0609439570e+00
120423195619 -7.0833539876e+00
120423222812 1.5776091406e+01
120424010011 -2.0925851085e+00
120424111046 -1.5542034170e+00
120424134136 -1.2291778068e+01
120424161158 3.6545051597e+00
120424184237 -1.3297827626e+01
120424211320 5.4249037484e+00
120424234427 -6.0304213822e+00
120425021531 7.1424743347e+00
120425044658 9.0670531396e+00
120425071755 -1.3052424747e+00
120426062720 1.1915816741e+01
120426090908 -3.5220875638e+00
120426115005 1.2320592992e+00
120426143201 1.6710600334e+01
120426171409 1.6069994340e+01
120426195405 5.9374966123e+00
120426223437 1.4602142864e+00
120427011313 -3.9900486997e+00
120427035142 -2.7631568584e+00
120428002950 -1.3733114551e+01
120428030229 6.0298534888e+00
120428053511 1.7500779722e+00
120428080725 -2.7891625141e+00
120428104013 8.4317038318e+00
120428131301 -2.8164912776e+00
120428154639 5.3103979775e+00
120428181913 -7.6767155669e+00
120428205146 4.2127403510e+00
120429065739 1.5305175179e+01
120429092916 -6.7877989909e+00
120429120003 6.2238189371e+00
120429143135 1.0912740332e+01
120429170246 -4.0320172785e+00
120429193353 1.2682782393e+00
120429220506 9.9026880443e+00
120430003619 -3.6366338306e+00
120430030703 5.7201435779e+00
120430103432 7.5259339372e+00
120430131135 1.3240511689e+01
120430154812 -6.4786568524e+00
120430182459 1.4099034881e+00
120430210014 8.7837124786e+00
120430233508 -8.2046768885e+00
120501020953 -1.5660500424e-01
120501044500 5.6164745044e+00
120501072010 -2.4578105136e+01
120502085652 7.3098683686e+00
120502113206 8.6570930391e+00
120502140650 4.7406901126e+00
120502164216 1.5153380940e+01
120502191737 -1.6904045957e-02
120502215313 -1.4409866029e+01
120503002827 -5.8619133643e+00
120503030414 -1.1378098636e+00
120504052958 6.5260769320e+00
120504080734 1.9280361303e+01
120504104416 9.4613542568e+00
120504132053 -9.6116812659e+00
120504155740 -6.8762457997e+00
120504183401 9.8959809925e+00
120504211003 -5.1185746979e+00
120504234754 2.1009979231e+00
120505022537 -6.0746081155e+00
120510112934 6.1821071048e+00
120510140508 -4.7913874710e+00
120510164038 -6.4231992796e+00
120510191635 -7.2871028663e+00
120510215217 1.1034347872e+00
120511002753 -1.1065103290e+00
120511030333 1.1655501990e+01
120511053929 1.1374217119e+01
120511081521 -1.1219423521e+01
120513122916 -9.7065538310e-02
120513150156 -6.4267547458e+00
120513173423 2.4647679791e+00
120513200630 9.7925091445e+00
120513223845 -7.2874312301e-01
120514011044 4.1880734352e+00
120514034326 4.2030142800e+00
120514061557 -9.6444706946e+00
120514084820 -1.3515529190e+00
120516042730 2.9666114798e+00
120516070253 9.9012918439e+00
120516093811 -1.6817240276e+00
120516121330 8.0215766316e-01
120516144836 -4.4247786140e+00
120516172401 1.7424979989e+00
120516195910 -1.6672541061e+01
120516223409 -1.7890987476e+01
120517010803 -8.7675894851e-01
120529162131 1.0664379496e+01
120529185435 -1.2710888963e+01
120529212652 -1.0335027461e+01
120529235847 -1.3729637756e+00
120530023033 -1.6715636644e+01
120530050203 1.7018032642e+00
120530073422 1.9327486829e+01
120530100528 -1.4627952895e+00
120530123659 -1.1841882271e+01
120531014034 -3.4273695672e+00
120531041247 2.4409436735e+01
120531064533 -8.8141289037e+00
120531091805 -1.4304030218e+01
120531115020 -4.2151690674e+00
120531142247 -7.2202753161e-01
120531165506 4.8425638971e+00
120531192715 1.8221270536e+01
120531215917 -6.0888730290e+00
120601015642 1.0938875323e+01
120601042904 -7.0057732629e+00
120601070153 -3.7977005243e-01
120601093346 -1.6912297674e+00
120601120533 -9.8588257455e+00
120601143748 -2.9112748644e+00
120601171000 5.5422592639e-02
120601194155 4.8153444661e+00
120601221342 2.4334774692e+00
120603102310 -1.4039305917e+01
120603125801 8.9405046740e+00
120603153253 -1.2664358049e+01
120603180815 6.0834444713e+00
120603204322 -1.4363835274e+01
120603231808 -8.2054798706e-01
120604015248 -2.6010214952e+00
120604042708 -6.9113441426e+00
120607050505 -1.2450987480e+01
120607073916 3.7614993140e+00
120607101345 -8.9055698006e+00
120607124811 1.7368020171e+01
120607152246 -1.0079154358e+01
120607203238 1.3011930162e-02
120607230714 1.0218212239e+01
120608014221 1.9134384144e-01
120613130416 1.4661783486e+01
120613153802 7.2646053096e+00
120613181234 3.2780354361e+00
120613204659 -6.0245109961e+00
120613232221 2.7459139679e+00
120614015639 -1.4079994668e+01
120614043007 -8.7670731356e+00
120614070437 1.7144445520e+01
120614093902 -4.3707572494e+00
120621183938 8.2630672713e+00
120621211005 2.9001813922e+01
120621234101 2.6954457267e+00
120622021154 5.1636166079e+00
120622044831 -1.6648359860e+00
120622071939 -5.9942727693e-01
120622095110 -1.1984972672e+01
120622122250 8.5881428010e+00
120622145429 -1.6269006604e+01
120622172645 1.0694325994e+01
120622195843 2.6878211663e+00
120622223108 3.5043665505e-01
120623010300 3.3276964044e+00
130404181251 6.6932201186e+00
130404215811 1.3951686991e+01
130405014301 -8.3702180175e+00
130405052737 1.2721763826e+01
130405091053 1.1537405195e+01
130405125529 -1.0524358710e+01
130406060257 5.2317545761e+00
130406135446 1.1106177905e+01
130406215323 -8.2337920273e+00
130409124442 7.6174023826e+00
130409164911 -7.0613391074e+00
130412172503 -9.5883344245e+00
130412211207 5.2427458730e+00
130413005852 7.2179421213e+00
130413044502 1.0807789023e+01
130413083219 -8.8167811533e+00
130413121831 1.8994165197e+00
130415091829 5.3421740831e+00
130415130814 1.1907569804e+01
130415165617 1.3638189340e+01
130415204407 -6.3007983957e+00
130416003316 -7.4841086455e-01
130416042308 -8.1806595590e+00
130419093631 -6.4734772271e+00
130419132648 -9.8941065957e+00
130419171709 4.4417481687e+00
130419210748 -1.6077611139e+01
130420005939 4.8342482000e+00
130420045108 -8.0547718108e+00
130422090033 -7.2325757425e+00
130422125457 1.9490019469e+01
130422164832 -1.2786181655e+01
130422204038 1.4400122047e-01
130423003410 -1.7609079503e+01
130423042848 1.6857202136e+01
130427113830 -4.2301593638e+00
130427153425 1.0860859343e+01
130427193319 -1.3077033444e+01
130427233032 2.8888584773e+01
130428032807 -6.7413791950e+00
130428072605 -5.3673225685e+00
130428135524 -6.4528085556e+00
130428174532 3.7226286251e+00
130428213620 2.5089714919e+00
130429012702 1.6500453986e+01
130429051816 -7.8802249953e-01
130429090853 -1.5357681339e+00
130429223205 9.8255694610e+00
130430022642 -1.1748686779e+01
130430062144 -1.6998640056e+00
130430101654 -9.0125185262e+00
130430141053 -1.3320931794e+00
130430180449 1.0116475627e+00
130501125443 9.8303675399e+00
130501164035 3.0867755039e+00
130501202634 5.7540337019e+00
130502001250 -1.5439003273e+00
130502035933 3.5284530835e-01
130502074557 3.1377185850e+00
130502121438 -2.5258353936e+00
130502160244 2.7282884494e+00
130502195025 -3.0871552091e+00
130502233742 -6.5649840861e+00
130503032622 1.2089802393e+00
130503071611 -5.6864419665e+00
130503212351 -1.5044717874e-01
130504011520 9.6668588463e+00
130504050540 -6.9232655350e+00
130504085727 -4.3914426202e+00
130504124840 -1.8728991755e+00
130504164043 7.2105277115e+00
130506015533 2.7122559444e+00
130506055007 1.0532278294e+01
130506094401 -1.1693670667e+01
130506134030 1.3194713387e+01
130506173603 5.2858132537e+00
130506213124 6.2149546519e-01
130507022743 2.4670217000e+00
130507061644 3.3048879438e+00
130507100457 -2.4656767989e+00
130507135408 3.6959656215e+00
130507174300 -1.5595617335e-01
130507213141 7.6342328221e-01
130509012846 2.2536343667e+00
130509052005 4.7518979796e+00
130509091059 5.4256129204e+00
130509130206 2.0532805199e+00
130509165247 -5.4638508408e-01
130509204413 -1.8945041891e+01
130510015830 5.3366274472e+00
130510055115 -1.9957883937e+00
130510094527 -6.2539142988e+00
130510134000 -6.2574069702e+00
130510173303 -5.0980832492e+00
130510212502 -1.5331156025e+00
130512010125 -4.1396694706e+00
130512045503 3.6246312883e+00
130512085035 -1.3932590552e+00
130513013045 5.6056938966e+00
130513052110 4.8966370975e+00
130513090946 -2.8419593666e+00
130513125832 8.1829503908e+00
130513164722 -4.1928410965e+00
130513203511 5.2662655093e-01
130514035532 -5.2901136197e+00
130514080059 2.9206311003e+00
130514120451 -1.5440863329e+01
130514160856 7.1823294547e+00
130514201144 7.9555119621e+00
130515001511 -3.4824131928e+00
130516140132 4.9346767605e+00
130516174738 -1.0620082607e+00
130516213407 -1.9091570166e+01
130517012028 7.7982979758e+00
130517050815 5.7476345668e-01
130517085526 -2.0654789672e+01
130517125429 -5.7428036232e+00
130517164711 2.2062469475e+00
130518145721 -5.8845371111e+00
130518225805 -6.1996469848e+00
130519071309 1.2741816145e+01
130520172813 2.4225600978e+00
130520211841 3.6442352234e+00
130521011030 -2.4510405809e+00
130521050403 1.5810296939e+00
130521085632 3.9689603684e+00
130521124834 -1.1443925896e+01
130524154332 -7.9003010004e+00
130524193240 -3.6961174665e+00
130524232110 -8.5085019487e+00
130525030933 -4.5895582059e+00
130525065753 3.7417798459e+00
130525104638 -7.6859762117e+00
130527001348 -7.5907914078e+00
130527041514 3.1912059647e+00
130527081734 9.7296731406e-01
130527121744 -1.3545290458e+00
130527161802 -1.5184714184e+00
130527201927 -5.9526200364e+00
130607105358 5.9228496923e+00
130607144407 -2.0593984106e+01
130609063605 -5.8466660992e+00
130609103549 2.3081318766e+01
130609144427 -2.5311651498e+00
130609184337 -2.0990044000e+00
130609224544 5.8014845797e+00
130610064621 -1.1607457660e+01
130610104924 5.7305231918e+00
130610145412 -1.1909545979e+01
130610185651 -7.0980806005e+00
130610225859 6.0824439941e+00
130611030244 -9.4521805702e+00
130611094457 -9.4541666698e+00
130611133136 -2.6318987187e+00
130611171907 -2.9477750436e-01
130611210548 3.8226450232e+00
130612005245 2.0303370890e+00
130612044017 4.9783366260e+00
130614120226 6.9302624033e+00
130614155636 -4.4460493218e+00
130614195159 -1.7007331945e+01
130614234528 4.1232460210e+00
130616152534 -5.0322559160e+00
130616191159 -1.0235736034e+01
130616225812 5.8179789685e+00
130617024441 -1.3930250591e+01
130617063145 2.7759251038e+00
130617101900 8.3102802548e-01
130618182117 -1.7806728060e+00
130618221223 4.9454680138e+00
130619020319 1.0145122554e+01
130619055424 -4.3641830404e-01
130619094516 3.4258683042e+00
130619133523 9.4130373323e-02
130621150322 1.5111304974e+01
130621185800 -1.1600248896e+01
130621225142 2.6879777329e+00
130622024543 -4.1001136157e+00
130622063938 1.9662598030e+00
130622103234 -1.7741366118e+00
130623165917 -1.8671510413e+00
130623210226 5.3888017232e+00
130624010316 9.7230367154e+00
130624050439 -2.7152646383e+00
130624090919 -1.0061344493e+00
130624131506 2.8162668380e+00
130625094439 -9.1552008866e+00
130625133651 -4.4737302488e+00
130625172859 -4.0790913958e+00
130625212113 9.6248010363e+00
130626011312 2.3299469836e+00
130626050533 1.2782776728e+01
130627064956 7.1638548006e+00
130627103637 1.0198476626e+01
130627142447 2.1895988330e+00
130627181200 4.2226358987e-01
130627215917 -8.9670945477e+00
130628014629 -6.5057846745e+00
130630024206 6.9788738082e+00
130630113014 -2.9684008714e+00
130702144150 5.2417858850e+00
130702151219 1.1732584177e+01
130702154309 7.5085662498e+00
130702161341 -3.6829114368e+00
130702164422 5.9639971572e-01
130702171448 4.3101393966e+00
130702174516 -1.2450029090e+01
130702181545 6.4915156085e+00
130702184615 5.2219336845e+00
130702191644 -8.5373647176e-02
130702194712 2.4022552616e+00
130702201736 -1.0596710407e+01
130702204804 5.6112642778e+00
130702211830 -7.5426729587e+00
130702214854 -2.7924612528e+00
130702221919 -6.9063198028e+00
130702224946 -4.8495139288e+00
130702232011 8.7958029827e+00
130702235036 4.8589269309e+00
130703002101 -5.8966935962e+00
130703005130 -4.9944216566e+00
130703012200 1.7274466236e+01
130703015228 -4.1140726668e+00
130703022254 6.2071860048e-02
130703025320 -1.7165923207e+00
130703032345 -5.8175233196e+00
130703035409 -1.4398812343e+00
130703042437 -6.8746702941e+00
130703045459 1.2092446007e+01
130703052522 -1.2017689525e+01
130703055550 8.1932238233e+00
130703062613 6.2198349189e-01
130703065638 4.1131818604e+00
130703072659 -1.9587085503e+01
130703075725 -1.2037470044e+01
130703082751 -1.7613319092e-01
130703085814 -1.3534181112e+01
130703092847 -9.2154580097e-01
130703095912 -1.3293932490e+01
130703102937 -1.0198153312e+01
130703110000 8.6602370094e+00
130703113025 -2.1358886440e+00
130703120047 -5.3637899761e+00
130703123115 -1.3257835302e+00
130703130140 -1.7115672849e+01
130703133840 -3.3317964344e+00
130703140906 3.1049259763e+00
130703143934 2.1803895928e+00
130703151016 -1.8019629154e+00
130703154046 -1.1509457558e+01
130703161112 4.1385141360e+00
130703164138 9.5388127257e+00
130703171204 -1.4056644945e+01
130703174242 7.2212648418e+00
130703181311 1.6104408518e+00
130703184348 2.4063643823e+01
130703191419 7.9663080886e+00
130703194456 -7.1432895085e+00
130703201537 8.3722351329e-01
130703204618 1.3110012561e+01
130703211655 -8.3383688815e+00
130703214727 -5.5857142029e+00
130703221758 3.9757510567e+00
130703224832 1.6499603002e+00
130703231901 2.2316481530e+00
130703234929 6.6957921576e+00
130704001956 -1.6402994539e+01
130704005024 -1.1534117565e+01
130704012059 -1.0733995820e+00
130704015132 1.0649827013e+01
130704022200 1.1239985735e+01
130704025225 3.5397056064e+00
130704032254 7.4215365446e+00
130704035328 8.1983861631e+00
130704042357 -8.3759743317e-01
130704045425 4.9093977455e+00
130704052456 1.0770207927e+01
130704055525 -4.0523568956e+00
130704062602 8.5039759746e+00
130704065631 -5.5573041049e+00
130704072701 -5.2912126186e+00
130704075735 -3.0944294236e+00
130704082803 -1.1223146765e+00
130704085829 -5.0763190216e+00
130704092902 1.2273961490e+01
130704095937 -6.3413746647e+00
130704103010 -6.4525504593e+00
130704110035 -2.1812508595e+00
130704113111 8.8109302750e+00
130704120145 5.2640979258e+00
130710085014 7.4655363832e-01
130710092043 6.2485157086e+00
130710095107 1.4916254826e+01
130710102138 -4.3795790676e+00
130710105213 5.1120874845e+00
130710112249 8.0549489736e-02
130710115318 3.1195138870e+00
130710122356 6.6716998045e+00
130710125432 1.6284390642e+00
130710132507 -6.4452587782e+00
130710135547 5.9055833645e+00
130710142618 -7.8101746534e+00
130710145646 -2.0885515773e+00
130710152716 6.7992240351e+00
130710155740 1.7946517118e+01
130710162818 -2.3412102706e+01
130710165845 1.1460300850e+00
130710172916 -1.3225405933e+01
130710175952 -4.5994056269e+00
130710183018 6.2177277471e+00
130710190046 1.0333066942e+00
130710193120 -2.4455641124e+00
130710200153 8.7356010515e-01
130710203233 4.9662355226e+00
130710210313 1.3023030327e+00
130710213404 -8.9316079475e+00
130710220441 -3.1480677622e+00
130710223530 6.9461186594e-02
130710230612 6.6322943200e+00
130710233653 -1.1738414467e+00
130711000729 4.2893505564e+00
130711003757 -9.7276049862e-01
130711010833 3.0107084282e-01
130711013905 6.1021623455e+00
130711020935 -1.3020611773e+01
130711024022 -3.1401102668e+00
130711031049 4.2297748947e+00
130711034117 3.0703467017e+00
130711041150 -6.0868557086e+00
130711044225 -1.1118034161e+00
130711051253 -1.2006569737e+01
130711054324 3.8805848585e+00
130711061354 4.1796760063e+00
130711064420 1.2829573991e+01
130711071446 -1.1182340495e+00
130712161936 1.1808996614e+01
130712165000 2.0853681634e+00
130712172033 -9.0530919486e+00
130712175104 2.1217468162e+00
130712182132 1.1202791412e+00
130712185202 5.5879843713e+00
130712192237 -7.2051414064e+00
130712195308 -1.2764159055e+01
130712202335 -5.3711662999e+00
130712205408 -1.8736903272e+01
130712212443 1.3085581097e+00
130712215514 -1.3991388174e+00
130712222544 -1.7574524457e+01
130712225611 -8.7792168183e+00
130712232641 -1.3413272272e+01
130712235710 3.6226843240e-01
130713002746 -1.0318801549e+01
130713005811 -4.9789153362e-01
130713012840 1.9553779857e+01
130713015911 -2.9932340441e+00
130713022950 6.0510278090e+00
130713030015 -9.6649180563e+00
130713033042 -4.4186496589e+00
130713040108 3.1238898653e+00
130713043134 1.1423931100e+01
130713050201 -2.1779556978e+00
130713053227 -1.0723923258e+01
130713060256 -9.5190284372e+00
130713063326 -7.9940679947e+00
130713070356 -5.0386489833e+00
130713073423 1.4196493755e+01
130713080454 -1.4173062256e+01
130713083518 -5.4610840143e+00
130713090543 -4.2630747760e+00
130713093606 -2.6095892444e+00
130713100629 2.2044271382e+00
130713103653 3.5908603552e+00
130713110719 -7.3260403174e+00
130713113750 -6.0906996307e+00
130713120825 -1.3405355607e+01
130713123856 -1.6710262258e+01
130713130923 -4.5734457868e+00
130713133950 8.8977756109e+00
130713141018 1.1549216554e+01
130713144045 -7.0555442251e-01
130713151432 9.0755692745e+00
130713154501 -9.6291754128e-01
130713161525 4.8565957916e+00
130713164555 2.7710697923e+00
130713171626 3.0255325500e+00
130713174658 4.5440648127e+00
130713181726 -9.6176602154e+00
130713184756 9.3161215250e-01
130713191826 7.6747407308e+00
130713194858 -7.8858170884e+00
130713201928 6.2176695985e+00
130713204956 -1.2473652329e+01
130713212028 1.2461925843e+00
130713215054 6.9079440917e+00
130713222123 -8.9734553033e+00
130713225147 -6.6889568194e+00
130713232217 4.7733124116e+00
130713235250 -1.1486166065e+00
130714002322 -6.4883863157e+00
130714005353 7.3271611503e-01


==> m0p006/wt10p0data/CHARGE_2.dat <==
00000010 -4.4137648719e-08
00000015 -1.3013690664e-07
00000020 9.3737921293e-08
00000025 1.4294170233e-07
00000030 4.0406071379e-08
00000035 -1.3326958260e-08
00000040 1.3600306007e-07
00000045 3.8775558238e-07
00000050 -3.6909179801e-08
00000055 1.0811620818e-07
00000060 3.2321737789e-08
00000065 -1.4570122976e-07
00000070 1.0546921449e-07
00000075 2.5321575475e-07
00000080 1.1891812319e-07
00000085 -1.7120992146e-07
00000090 -8.6595072246e-08
00000095 -7.2907400104e-08
00000100 -3.5688615713e-08
00000105 2.4429232798e-07
00000110 1.1901132249e-07
00000115 4.8329854751e-08
00000120 -1.9218699742e-07
00000125 -8.6207024050e-08
00000130 -1.0207288278e-07
00000135 -2.8767608872e-09
00000140 -1.5933892722e-07
00000145 8.9665027872e-08
00000150 -1.4949245765e-07
00000155 1.8295779034e-08
00000160 -1.1803689393e-08
00000165 -1.1043641111e-07
00000170 3.3753074435e-08
00000175 1.3125149699e-07
00000180 1.3964178368e-07
00000185 -1.1508531789e-07
00000190 3.9294049744e-08
00000195 2.8263146216e-07
00000200 -1.8067140686e-09
00000205 -3.9398272615e-08
00000210 -2.8522733504e-07
00000215 5.4812061188e-08
00000220 1.7546510123e-08
00000225 2.2604930544e-08
00000230 2.5368267851e-07
00000235 1.3424903338e-07
00000240 -4.4962032278e-08
00000245 -1.3548507885e-07
00000250 -3.0442440923e-07
00000255 -1.0430640609e-07
00000260 -2.0946357975e-07
00000265 2.0842318830e-07
00000270 9.3132062500e-08
00000275 -2.8542473993e-07
00000280 2.6844342118e-07
00000285 -1.9979611941e-07
00000290 4.4223257073e-08
00000295 -6.6734786738e-08
00000300 1.9065836075e-07
00000305 -1.0707859278e-07
00000310 -1.2582215119e-07
00000315 2.0939591206e-07
00000320 6.3301133838e-08
00000325 1.8446863033e-07
00000330 8.4786273259e-08
00000335 1.9816905387e-08
00000340 1.8614161014e-07
00000345 -5.5133069474e-09
00000350 1.2832832651e-07
00000355 -1.5834435214e-08
00000360 2.9953567926e-07
00000365 -1.8461065818e-07
00000370 -5.4531599377e-08
00000375 2.5103509160e-07
00000380 -1.3066262855e-07
00000385 -6.6154067912e-08
00000390 8.3325932062e-08
00000395 -1.1015448640e-07
00000400 -4.1504270353e-09
00000405 2.4118937075e-07
00000410 -5.2735079521e-08
110301143805 -1.1482822789e-07
110301203850 2.5100763058e-07
110302023944 3.5421491619e-07
110303044225 -2.7422041844e-08
110303185541 -1.5952834377e-07
110306005507 -2.9409878860e-08
110306065858 -9.1950581988e-08
110306125459 3.5689712311e-07
110306185018 1.0380716610e-07
110309023903 6.5922947245e-08
110309083602 2.3197817920e-07
110309143304 -9.6088073316e-08
110309202958 -2.7243199636e-07
110311060440 7.0433846266e-08
110312162108 -1.3156050260e-07
110312221813 1.3545072954e-07
110313052340 3.0207146963e-08
110313112141 -1.9747538662e-08
110315104504 5.8284290833e-09
110315163958 9.1191118865e-08
110315223710 2.5122776799e-07
110316043309 1.4705955395e-07
110318132000 7.4935622330e-08
110318192704 -2.4697460402e-07
110319013337 -6.2472373103e-08
110319073915 -6.9742045073e-08
110320154212 4.2061116290e-08
110321064510 -1.0766736331e-07
110327011023 -3.1160183797e-07
110327072622 8.7138521720e-08
110327133306 -6.7847499507e-08
110327194950 -1.2514595809e-07
110401235708 -1.2967397993e-07
110402063614 -2.0997521983e-08
110402124243 1.4158317655e-07
110402191937 -2.5090135734e-08
110405114307 1.8325875576e-07
110405173939 -1.3515907137e-07
110405233909 -5.1090171230e-08
110406054017 -7.1757815385e-09
110408230100 1.6329103361e-07
110409060046 -2.1186561284e-07
110409125215 1.5331681961e-08
110411144120 -1.1256535446e-07
110411204256 -1.1055204919e-07
110412024250 2.7940981434e-07
110412084120 -9.5186766643e-08
110413144304 2.0341468497e-07
110414044917 1.0391856524e-07
110415224025 8.1396680095e-08
110416050904 3.1184978197e-07
110416114838 6.6801976394e-08
110420191814 -1.5627924644e-08
110423145133 2.0734960519e-08
110423213504 1.0277123822e-07
110424042123 1.0269834672e-07
110424111053 -2.0925690216e-07
110619101953 9.7393831077e-08
110619162244 -6.4356632305e-08
110619222322 6.7500988409e-08
111119183101 -1.8856435418e-07
111119202013 -2.9131522701e-07
111119220928 -7.9235023105e-08
111119235820 -1.6709173578e-07
111120014701 2.6897565126e-07
111120033550 -2.0562179548e-07
111120052440 -4.3955512110e-08
111120071353 -1.1088677647e-08
111120090255 4.2497036972e-08
111120105129 2.8286937321e-07
111120124014 -3.1803411004e-08
111120142913 -1.2284519904e-07
111121091712 -8.6950786933e-08
111121111121 2.0946631549e-09
111121130534 -3.0890743255e-07
111121145938 2.6839900436e-08
111121165340 -7.2868581462e-08
111121184734 -1.6592737233e-07
111121204223 2.6322985865e-07
111121223649 1.5750657211e-07
111122003122 -4.9246999890e-08
111122022538 -2.5103910017e-07
111122041944 1.1478766990e-07
111122061412 5.7100713884e-08
111122112502 5.6440002162e-09
111122131351 2.8834925236e-08
111122150249 9.5302473843e-08
111122165154 -6.1750784074e-08
111122184052 1.4850008267e-08
111122202941 -1.0863884303e-07
111122221855 2.0405518105e-07
111123000820 1.1786000993e-07
111123015747 -3.9239885067e-08
111123034727 1.1491195867e-07
111123053727 -6.0407221332e-08
111123072744 -1.1794361400e-07
111123091800 -4.5816745062e-08
111124065127 -1.8875236542e-08
111124084039 -2.7640161146e-07
111124103011 7.2043668034e-08
111124122006 -2.8246230734e-07
111124140956 -3.3385056427e-07
111124155941 9.5931669896e-08
111124174946 7.6590575090e-08
111124193956 -1.1624355329e-07
111124213014 2.9681183157e-08
111124232038 1.3538306761e-07
111125011028 -8.8837188647e-08
111125030019 -1.6075399344e-07
111125154112 -3.7505535513e-08
111125173041 1.3216715619e-07
111125192017 -3.6089484428e-08
111125210953 -1.5452874453e-07
111125225921 1.0620205747e-07
111126004843 -9.2554724467e-08
111126023823 1.5781254826e-07
111126042741 -1.0049692654e-07
111126061705 -2.0364325997e-07
111126080640 -1.0505614728e-07
111126095624 1.1544744283e-07
111126114604 5.6623394329e-08
111126133533 1.2797142538e-07
111127003502 -9.2011643598e-08
111127022515 -1.2818637929e-07
111127041524 -3.1864647700e-07
111127060531 3.3578321431e-08
111127075536 2.8423493703e-08
111127094540 2.4721373607e-07
111127113529 7.8256217374e-08
111127132502 2.2363255123e-07
111127151424 8.7819506680e-08
111127170359 -2.5581434896e-07
111127185329 3.5284470162e-07
111127204303 -7.8062999598e-08
111128130517 -3.2595173081e-07
111128145525 -1.4421404380e-07
111128164521 1.4381133207e-07
111128183532 -5.3314076274e-08
111128202550 -3.4164425336e-08
111128221600 -3.9021029132e-08
120415171249 -1.3527042443e-07
120415194601 3.0066420746e-08
120415221934 -9.7132386945e-08
120416005303 -4.5432164049e-08
120416032431 1.5263812690e-07
120416055241 1.0618548180e-07
120416082047 -1.4897977512e-07
120416104828 1.7088890165e-07
120416131608 -1.1149147185e-07
120419060113 2.4768264108e-07
120419083400 4.4881443280e-08
120419110700 -2.0784940961e-08
120419134012 -2.6942623548e-07
120419161430 -1.4283790565e-07
120419184947 4.5833758455e-08
120419212454 -3.8428797181e-08
120420000016 -2.4212696191e-10
120420023506 2.1001894551e-07
120421042444 -1.2064801781e-07
120421065632 1.3213983340e-07
120421092831 1.2960058736e-08
120421120049 -5.4218516083e-08
120421143330 -1.0928975218e-07
120421170613 -3.9985022729e-07
120421193852 -4.2400370489e-08
120421221151 -3.8233068288e-08
120422004452 -3.6786469120e-08
120422044302 1.1147207405e-07
120422071558 -1.5877087917e-07
120422094837 9.2733105919e-08
120422122136 2.8365620521e-07
120422145413 -2.2411831412e-07
120422172631 -1.5937529234e-07
120422195908 -2.1073934810e-07
120422223128 -2.0477398251e-08
120423010416 -2.9129739577e-08
120423044255 2.3623615807e-07
120423071454 6.3166800602e-09
120423094714 -7.5265903319e-08
120423121914 -1.3834167017e-07
120423145147 1.9949960028e-07
120423172410 -2.0817758264e-08
120423195619 1.1361334262e-07
120423222812 -8.1926710067e-08
120424010011 -1.4430431730e-07
120424111046 -2.6970642660e-07
120424134136 2.4512705550e-07
120424161158 4.9196051862e-08
120424184237 1.3576362853e-07
120424211320 7.4549854873e-08
120424234427 -1.9205462240e-07
120425021531 -1.4768756356e-07
120425044658 -2.2806240337e-08
120425071755 -9.2173564564e-08
120426062720 5.2869838956e-09
120426090908 1.4930426211e-07
120426115005 -8.6147690273e-08
120426143201 1.5228226247e-07
120426171409 1.4799693778e-08
120426195405 1.3852215958e-07
120426223437 8.2030356994e-09
120427011313 -7.2060623833e-08
120427035142 1.3879439115e-07
120428002950 2.0218946725e-07
120428030229 5.0899556721e-08
120428053511 5.7876798759e-08
120428080725 -9.4952541636e-08
120428104013 -5.8361012366e-08
120428131301 2.7255416565e-07
120428154639 -5.2484509217e-08
120428181913 1.9672274268e-07
120428205146 -5.5365866139e-08
120429065739 -1.7503413367e-07
120429092916 -1.3234270400e-07
120429120003 -3.7580270039e-08
120429143135 -1.1543726590e-07
120429170246 7.0531054136e-09
120429193353 1.8723885305e-07
120429220506 -1.6559811653e-07
120430003619 9.2061670115e-08
120430030703 -3.8043283139e-08
120430103432 -2.0381948739e-07
120430131135 -1.0460806265e-08
120430154812 1.6290854904e-07
120430182459 -3.4577660726e-07
120430210014 2.8470900825e-07
120430233508 -1.1953639934e-07
120501020953 1.2472418260e-09
120501044500 8.5325264925e-08
120501072010 9.8896849744e-08
120502085652 2.6003155961e-07
120502113206 -1.2261065151e-07
120502140650 1.4937489591e-07
120502164216 -1.5577448890e-07
120502191737 1.8447855960e-07
120502215313 7.6985039305e-08
120503002827 -1.2448843710e-07
120503030414 3.4922454358e-08
120504052958 -2.9590748391e-08
120504080734 -1.9147460046e-07
120504104416 7.3772583554e-08
120504132053 9.0005272696e-08
120504155740 2.8075421796e-07
120504183401 2.4730930826e-09
120504211003 1.6941269895e-07
120504234754 1.7153503047e-07
120505022537 -8.6032092503e-08
120510112934 1.2385632677e-07
120510140508 2.2544687928e-07
120510164038 3.4733914689e-07
120510191635 -1.9410231154e-07
120510215217 -1.8894021539e-07
120511002753 -8.6792217962e-08
120511030333 -3.3787608052e-08
120511053929 -9.9807521270e-08
120511081521 -1.5031576995e-07
120513122916 -1.0318806059e-07
120513150156 -7.9367501801e-08
120513173423 -8.5116197162e-08
120513200630 9.0817561426e-08
120513223845 -1.1135536471e-08
120514011044 -1.6961954357e-07
120514034326 -6.3784673591e-08
120514061557 6.8683494102e-08
120514084820 -3.7297706032e-08
120516042730 9.3201682641e-08
120516070253 2.1218799763e-08
120516093811 9.4200584506e-08
120516121330 -1.9757570459e-07
120516144836 2.7987241276e-07
120516172401 -1.2925670257e-07
120516195910 3.1375611135e-08
120516223409 7.8760076440e-08
120517010803 -2.1899387321e-07
120529162131 -2.6846996069e-08
120529185435 -8.3133704909e-08
120529212652 2.6398059046e-08
120529235847 -2.4545039060e-08
120530023033 6.2355721355e-08
120530050203 2.8148860447e-07
120530073422 -3.1325308165e-08
120530100528 -2.4619345083e-07
120530123659 8.5961061299e-08
120531014034 1.5964515678e-07
120531041247 1.9169399490e-07
120531064533 -5.0190315936e-07
120531091805 1.0572124770e-07
120531115020 1.3403784615e-07
120531142247 1.4696033028e-07
120531165506 1.1737379780e-07
120531192715 8.2249791753e-08
120531215917 1.2195343577e-07
120601015642 -1.7261689566e-07
120601042904 2.3529336037e-07
120601070153 9.6529177497e-08
120601093346 1.1336054917e-07
120601120533 -1.1378124188e-07
120601143748 -1.3353659035e-08
120601171000 -9.1969795489e-08
120601194155 -1.3779258796e-08
120601221342 -9.8268678871e-08
120603102310 -9.4886883992e-08
120603125801 3.2790993549e-07
120603153253 8.0258729449e-08
120603180815 1.7336566926e-08
120603204322 -2.4039213720e-07
120603231808 9.1752940960e-08
120604015248 3.3266349710e-08
120604042708 2.8936360537e-09
120607050505 4.0089807722e-07
120607073916 1.8887953391e-08
120607101345 1.6400786534e-07
120607124811 6.2314126662e-08
120607152246 2.6222332697e-07
120607203238 -3.4275262351e-07
120607230714 1.3502585547e-07
120608014221 1.7124034283e-07
120613130416 -1.2512681370e-07
120613153802 9.6661702268e-08
120613181234 -8.6490031534e-08
120613204659 -1.3520256668e-07
120613232221 7.1321572173e-08
120614015639 -3.2271999244e-09
120614043007 -6.3938750197e-08
120614070437 3.1262714544e-08
120614093902 -6.5788521857e-08
120621183938 -7.0293649917e-08
120621211005 -8.6328628918e-08
120621234101 -6.5441503929e-08
120622021154 -2.7567015074e-07
120622044831 9.1856472698e-08
120622071939 1.2732295247e-07
120622095110 -1.8126244085e-07
120622122250 3.4032020361e-07
120622145429 -6.8021757198e-08
120622172645 5.0750025468e-07
120622195843 -9.3607850044e-08
120622223108 -1.1728338607e-07
120623010300 6.8889198349e-08
130404181251 -1.9448927696e-07
130404215811 -4.8903754397e-08
130405014301 4.9795575268e-08
130405052737 4.6059954799e-08
130405091053 1.5367584021e-07
130405125529 -2.1393285528e-07
130406060257 5.9909663096e-09
130406135446 2.6123158553e-07
130406215323 -8.6121818857e-08
130409124442 -1.0062013253e-07
130409164911 -9.8288917552e-08
130412172503 2.3599338605e-08
130412211207 -8.2803965308e-09
130413005852 1.5882354063e-07
130413044502 -1.0513816174e-07
130413083219 -7.6983634001e-08
130413121831 1.5969897301e-07
130415091829 4.9860484184e-08
130415130814 2.0512526819e-07
130415165617 1.1587217292e-07
130415204407 5.8920452932e-08
130416003316 7.1600167925e-08
130416042308 2.0515611000e-07
130419093631 1.2386752312e-07
130419132648 3.0503990933e-07
130419171709 -2.5876161406e-08
130419210748 1.9135888174e-07
130420005939 9.3697731903e-08
130420045108 -3.0566444023e-08
130422090033 2.8860581248e-07
130422125457 8.7519151754e-08
130422164832 -7.3603555436e-08
130422204038 -1.2356457645e-07
130423003410 -7.2837906671e-08
130423042848 -3.4322888332e-07
130427113830 -3.5328927011e-07
130427153425 -1.2748182669e-07
130427193319 -8.5036163950e-08
130427233032 -1.6767953296e-07
130428032807 3.7019627478e-07
130428072605 -3.7568083059e-08
130428135524 7.7019411658e-08
130428174532 3.9680024541e-09
130428213620 -9.8955573020e-09
130429012702 -1.3697561681e-07
130429051816 -1.3656813049e-08
130429090853 -1.3863867310e-07
130429223205 -2.1431332405e-07
130430022642 -1.3785876396e-07
130430062144 -4.2452922522e-08
130430101654 -2.1319539323e-07
130430141053 1.4942873518e-07
130430180449 2.7744432396e-08
130501125443 -9.4238071278e-09
130501164035 1.1224363200e-07
130501202634 -1.0549874891e-07
130502001250 -2.6737790128e-07
130502035933 1.6616390112e-07
130502074557 1.3004244027e-07
130502121438 1.3531287152e-07
130502160244 9.9878857725e-08
130502195025 -2.6762171000e-08
130502233742 -3.2780903582e-08
130503032622 6.8887101912e-08
130503071611 -1.9553549120e-08
130503212351 -2.9258589825e-08
130504011520 2.1438962515e-07
130504050540 2.2027576385e-07
130504085727 -2.6986518563e-07
130504124840 7.6335558495e-08
130504164043 4.2434420313e-09
130506015533 5.3355313882e-08
130506055007 -6.8041823096e-08
130506094401 -1.1242869441e-07
130506134030 -9.5412536788e-08
130506173603 -1.2976862485e-07
130506213124 -2.3546029205e-08
130507022743 2.6445954570e-07
130507061644 -7.0702708560e-08
130507100457 2.6037241494e-08
130507135408 -9.5990646587e-08
130507174300 -5.1856395938e-08
130507213141 3.8470515127e-07
130509012846 -1.8822812944e-07
130509052005 -9.7322275764e-08
130509091059 6.4179402741e-08
130509130206 2.2932008131e-07
130509165247 2.1700314496e-07
130509204413 -9.4959435689e-08
130510015830 -1.0453551672e-07
130510055115 -9.6611191958e-09
130510094527 -2.9303906270e-07
130510134000 -9.2718845540e-08
130510173303 6.2345642331e-08
130510212502 1.3320474567e-08
130512010125 -1.0654682922e-07
130512045503 7.8479741337e-08
130512085035 1.3070755220e-07
130513013045 -8.5210951510e-09
130513052110 -2.0751628345e-07
130513090946 -1.6990497002e-07
130513125832 -1.8451567057e-07
130513164722 2.3919563607e-08
130513203511 -1.1078259967e-07
130514035532 2.4714113254e-08
130514080059 -8.9559411216e-08
130514120451 1.5420686081e-07
130514160856 1.0919313178e-07
130514201144 -7.8284645982e-08
130515001511 -7.9409787628e-08
130516140132 -9.2300871280e-08
130516174738 -7.3015406929e-08
130516213407 1.2383195281e-07
130517012028 -3.8134883616e-07
130517050815 -1.0095293615e-07
130517085526 9.5004630034e-08
130517125429 1.0143921740e-08
130517164711 1.1528132323e-07
130518145721 -5.8571606381e-08
130518225805 -1.2399484136e-07
130519071309 2.4012567084e-08
130520172813 8.7402834054e-08
130520211841 4.9822679204e-08
130521011030 -4.2109115483e-08
130521050403 1.7456206673e-07
130521085632 9.5092588240e-08
130521124834 5.5861984514e-09
130524154332 1.7019021217e-07
130524193240 2.8619130445e-07
130524232110 -1.3995092752e-07
130525030933 -2.1288722850e-07
130525065753 -1.0835446480e-07
130525104638 2.9853909989e-07
130527001348 1.3331467903e-07
130527041514 4.1903418147e-07
130527081734 1.8931222930e-07
130527121744 -1.4377040547e-07
130527161802 -2.6842535381e-08
130527201927 -3.1525276007e-08
130607105358 -1.3697610636e-07
130607144407 -1.4314541381e-08
130609063605 2.0159108422e-08
130609103549 -1.6690756609e-07
130609144427 -1.6247654478e-07
130609184337 1.8682332079e-07
130609224544 2.3011138263e-08
130610064621 -2.1036614774e-07
130610104924 -1.6272141323e-08
130610145412 8.2032476469e-08
130610185651 -5.3943733082e-08
130610225859 5.6928679337e-08
130611030244 1.2457727074e-07
130611094457 2.3031229502e-07
130611133136 6.8222116683e-08
130611171907 -5.7605298640e-08
130611210548 4.5354112085e-08
130612005245 8.3531279224e-08
130612044017 6.2320462048e-08
130614120226 8.3088044049e-08
130614155636 -2.2885706821e-07
130614195159 1.0201686644e-07
130614234528 2.4214760375e-07
130616152534 -1.9224168909e-07
130616191159 3.2078505014e-08
130616225812 3.4265402185e-07
130617024441 -1.4334160346e-07
130617063145 2.4887760444e-07
130617101900 2.2655493842e-07
130618182117 3.1570591301e-08
130618221223 6.0666427920e-08
130619020319 1.8071393458e-07
130619055424 9.4576841684e-08
130619094516 -3.2516125884e-07
130619133523 9.7972585934e-08
130621150322 -1.7018448152e-07
130621185800 -3.1494520585e-08
130621225142 -2.1441968944e-07
130622024543 -1.3953673145e-07
130622063938 1.0691928085e-07
130622103234 -7.0056694935e-08
130623165917 -3.9005553510e-08
130623210226 -1.1922467527e-07
130624010316 4.3364512680e-08
130624050439 -9.7445619984e-09
130624090919 1.2482596346e-07
130624131506 -8.4355559113e-08
130625094439 8.1137781636e-08
130625133651 1.3763259065e-08
130625172859 -9.1555691574e-08
130625212113 1.0630329695e-07
130626011312 4.9931855196e-08
130626050533 5.4851409699e-08
130627064956 1.6818366848e-07
130627103637 -2.7171344832e-08
130627142447 8.0306912945e-08
130627181200 -1.5116278812e-07
130627215917 2.2200774339e-07
130628014629 -3.2211030650e-07
130630024206 1.3653085538e-07
130630113014 -1.1381983015e-08
130702144150 -3.5754250319e-08
130702151219 -3.1145437896e-07
130702154309 -6.1650028387e-08
130702161341 5.0251550329e-08
130702164422 -2.2576968451e-08
130702171448 9.4226278819e-08
130702174516 1.1001682420e-07
130702181545 4.9554888166e-08
130702184615 1.2761788776e-07
130702191644 1.4791061525e-07
130702194712 -1.3310170637e-07
130702201736 -8.0899824511e-08
130702204804 8.1191137111e-08
130702211830 -7.3521587050e-08
130702214854 -7.3580333364e-10
130702221919 -2.3293945319e-07
130702224946 -5.1424046110e-08
130702232011 -3.9756878542e-08
130702235036 2.1531263340e-07
130703002101 -4.1336670576e-09
130703005130 -1.5456572015e-07
130703012200 -1.1309079992e-07
130703015228 -2.5804669447e-08
130703022254 1.5099921995e-08
130703025320 -1.4922215549e-07
130703032345 2.6725211506e-07
130703035409 5.7110792909e-08
130703042437 -9.7194393103e-08
130703045459 9.0446837632e-08
130703052522 4.2495484226e-07
130703055550 -1.5901640996e-07
130703062613 1.1167393099e-07
130703065638 -2.2623041687e-07
130703072659 -3.0729652800e-07
130703075725 -7.6888096369e-08
130703082751 -2.8440890675e-07
130703085814 8.3020750723e-09
130703092847 -4.5520456303e-08
130703095912 5.8084541849e-08
130703102937 6.9817344024e-08
130703110000 -1.4954383187e-07
130703113025 -3.3451521545e-07
130703120047 2.0540839662e-07
130703123115 -7.3010033369e-08
130703130140 1.9332931372e-07
130703133840 1.0386402332e-07
130703140906 1.3474614238e-07
130703143934 1.3826252391e-07
130703151016 -9.3200334931e-08
130703154046 1.1903491316e-07
130703161112 -1.0082625146e-07
130703164138 5.8532753182e-08
130703171204 -3.7254446859e-08
130703174242 -4.7685004533e-08
130703181311 2.4932073595e-08
130703184348 5.4349117201e-08
130703191419 2.1566140220e-07
130703194456 1.5418684099e-08
130703201537 -4.2356137971e-07
130703204618 3.6987826140e-07
130703211655 -1.0673838828e-07
130703214727 -3.4235174327e-07
130703221758 -6.8087645220e-08
130703224832 -1.5212459197e-07
130703231901 -2.3673778247e-07
130703234929 -5.6347206024e-08
130704001956 7.8894156261e-08
130704005024 -1.8513128874e-07
130704012059 -3.9320681406e-08
130704015132 1.5005893337e-08
130704022200 -1.1613441185e-07
130704025225 2.5209121208e-07
130704032254 1.4853708133e-07
130704035328 3.8311949612e-08
130704042357 -3.6794827223e-07
130704045425 -1.4173478812e-07
130704052456 2.9411099861e-08
130704055525 -4.8778699622e-08
130704062602 7.1544255258e-08
130704065631 6.7958541558e-08
130704072701 -1.2827257511e-07
130704075735 -6.5341819498e-08
130704082803 3.0001627018e-08
130704085829 -1.0301093470e-07
130704092902 -9.9569748447e-08
130704095937 7.0348491328e-08
130704103010 -6.3252558701e-08
130704110035 1.7415756956e-07
130704113111 -3.0758671175e-08
130704120145 2.3752482180e-07
130710085014 -2.5176006718e-07
130710092043 -5.9130168631e-08
130710095107 -1.6127060967e-07
130710102138 8.9634433713e-09
130710105213 2.3432591226e-07
130710112249 5.4100977381e-08
130710115318 -2.0888693861e-07
130710122356 9.3953163177e-08
130710125432 2.9443496725e-07
130710132507 -4.2567168551e-07
130710135547 5.2884339793e-08
130710142618 1.2676074450e-07
130710145646 1.4753894691e-07
130710152716 -7.9489797803e-08
130710155740 7.7299689167e-08
130710162818 1.2091649998e-08
130710165845 -2.2901450833e-07
130710172916 -2.9179522470e-07
130710175952 -3.1810737015e-08
130710183018 -7.0927418968e-09
130710190046 1.5296744031e-07
130710193120 1.4025744504e-07
130710200153 -9.7862142864e-08
130710203233 3.7171372661e-08
130710210313 5.6199747018e-08
130710213404 -2.6613024477e-08
130710220441 3.4489568902e-08
130710223530 -1.2790201258e-07
130710230612 2.9469454533e-09
130710233653 -1.7020222637e-07
130711000729 1.5473672952e-07
130711003757 4.5673091607e-08
130711010833 1.2049152224e-07
130711013905 2.9249545196e-07
130711020935 -3.9329259519e-07
130711024022 5.6341469620e-08
130711031049 -3.2804240843e-08
130711034117 -5.8597120711e-08
130711041150 -1.3654502361e-07
130711044225 6.9291529963e-08
130711051253 -9.6865724759e-08
130711054324 4.7121915360e-08
130711061354 1.7463843694e-07
130711064420 2.3894077210e-07
130711071446 -3.1884351905e-07
130712161936 1.3459694979e-07
130712165000 -3.7868357352e-08
130712172033 1.9940186830e-07
130712175104 -2.1618033949e-07
130712182132 1.9444884567e-07
130712185202 -6.3967524371e-08
130712192237 4.0922036793e-08
130712195308 1.2961851074e-07
130712202335 2.3574722748e-07
130712205408 -2.5642397155e-07
130712212443 -2.2101443538e-07
130712215514 -1.1865068924e-07
130712222544 2.8468935704e-07
130712225611 5.1832505771e-08
130712232641 -4.5176765028e-07
130712235710 -1.9117452487e-07
130713002746 -1.8792869603e-07
130713005811 -2.2778813872e-07
130713012840 -1.9007617903e-07
130713015911 -2.4753521663e-07
130713022950 -5.1932547287e-08
130713030015 1.2398526916e-07
130713033042 3.1880069183e-08
130713040108 7.4314109373e-08
130713043134 2.8947100745e-07
130713050201 5.1809732935e-08
130713053227 -1.8350053716e-07
130713060256 8.1090415981e-08
130713063326 2.6683989448e-07
130713070356 -6.6183688725e-08
130713073423 -7.2361474070e-08
130713080454 2.8584319223e-07
130713083518 -3.4351669418e-07
130713090543 4.6981292812e-08
130713093606 -2.6639310573e-08
130713100629 1.0055673259e-07
130713103653 8.8460705411e-08
130713110719 -3.8048144109e-08
130713113750 -2.3175257032e-07
130713120825 -2.4038566359e-07
130713123856 -6.3137081879e-09
130713130923 -1.5822377245e-07
130713133950 -8.8531834526e-08
130713141018 -5.8143645248e-09
130713144045 -1.7874100300e-07
130713151432 -1.5508643279e-07
130713154501 3.0820308729e-07
130713161525 2.3604678760e-07
130713164555 -4.8589490418e-08
130713171626 -7.8379031726e-08
130713174658 -9.2335191798e-08
130713181726 -5.6346192362e-08
130713184756 -3.4168364794e-08
130713191826 9.4692606478e-09
130713194858 -2.7444538226e-07
130713201928 -1.2037859685e-07
130713204956 -6.5195207131e-08
130713212028 -6.3853602599e-08
130713215054 4.2004521704e-07
130713222123 -1.5358783593e-07
130713225147 6.1671211616e-08
130713232217 6.3035542908e-08
130713235250 -1.1392702489e-07
130714002322 -1.5369592915e-07
130714005353 -7.1360874609e-08


==> m0p006/wt10p0data/GACT.dat <==
00000010 4.4579913221e+00
00000015 4.4588068741e+00
00000020 4.4579456139e+00
00000025 4.4590116939e+00
00000030 4.4581217614e+00
00000035 4.4579331602e+00
00000040 4.4587006844e+00
00000045 4.4586942701e+00
00000050 4.4583388265e+00
00000055 4.4588428704e+00
00000060 4.4588064843e+00
00000065 4.4592972894e+00
00000070 4.4589745387e+00
00000075 4.4597021020e+00
00000080 4.4586591495e+00
00000085 4.4611065046e+00
00000090 4.4592491433e+00
00000095 4.4585148186e+00
00000100 4.4593852564e+00
00000105 4.4600052246e+00
00000110 4.4592151501e+00
00000115 4.4580665714e+00
00000120 4.4601616673e+00
00000125 4.4591772588e+00
00000130 4.4591772915e+00
00000135 4.4589644420e+00
00000140 4.4589615622e+00
00000145 4.4587290026e+00
00000150 4.4587316375e+00
00000155 4.4585639956e+00
00000160 4.4582364174e+00
00000165 4.4584441205e+00
00000170 4.4590050590e+00
00000175 4.4583386099e+00
00000180 4.4585400581e+00
00000185 4.4598533594e+00
00000190 4.4571874587e+00
00000195 4.4585993113e+00
00000200 4.4571526096e+00
00000205 4.4586801762e+00
00000210 4.4592575240e+00
00000215 4.4584201639e+00
00000220 4.4593723142e+00
00000225 4.4584670024e+00
00000230 4.4571908147e+00
00000235 4.4578065627e+00
00000240 4.4603880761e+00
00000245 4.4586065196e+00
00000250 4.4578101638e+00
00000255 4.4588669730e+00
00000260 4.4574692227e+00
00000265 4.4595415734e+00
00000270 4.4593657474e+00
00000275 4.4579668479e+00
00000280 4.4577539007e+00
00000285 4.4588020981e+00
00000290 4.4595030775e+00
00000295 4.4597460431e+00
00000300 4.4600630066e+00
00000305 4.4595417196e+00
00000310 4.4590955466e+00
00000315 4.4581854290e+00
00000320 4.4587511509e+00
00000325 4.4585051625e+00
00000330 4.4594207585e+00
00000335 4.4588219618e+00
00000340 4.4589827549e+00
00000345 4.4588640800e+00
00000350 4.4574213221e+00
00000355 4.4582944327e+00
00000360 4.4593525127e+00
00000365 4.4592555814e+00
00000370 4.4585053014e+00
00000375 4.4577922373e+00
00000380 4.4583707359e+00
00000385 4.4583365899e+00
00000390 4.4599463823e+00
00000395 4.4583656725e+00
00000400 4.4579271756e+00
00000405 4.4597947480e+00
00000410 4.4590968313e+00
110301143805 4.4597445374e+00
110301203850 4.4597471571e+00
110302023944 4.4594209779e+00
110303044225 4.4604685587e+00
110303185541 4.4588100616e+00
110306005507 4.4593812736e+00
110306065858 4.4594753135e+00
110306125459 4.4593983295e+00
110306185018 4.4593294912e+00
110309023903 4.4609012588e+00
110309083602 4.4588148073e+00
110309143304 4.4579100108e+00
110309202958 4.4590884516e+00
110311060440 4.4585049430e+00
110312162108 4.4592408679e+00
110312221813 4.4589274136e+00
110313052340 4.4595965115e+00
110313112141 4.4596036552e+00
110315104504 4.4571658929e+00
110315163958 4.4593592747e+00
110315223710 4.4595163370e+00
110316043309 4.4591118258e+00
110318132000 4.4597029666e+00
110318192704 4.4595139954e+00
110319013337 4.4590262072e+00
110319073915 4.4600874922e+00
110320154212 4.4578410161e+00
110321064510 4.4589154027e+00
110327011023 4.4582881128e+00
110327072622 4.4582755489e+00
110327133306 4.4584261302e+00
110327194950 4.4592028202e+00
110401235708 4.4594147403e+00
110402063614 4.4601682062e+00
110402124243 4.4605631913e+00
110402191937 4.4579922107e+00
110405114307 4.4589772610e+00
110405173939 4.4577053182e+00
110405233909 4.4590247484e+00
110406054017 4.4590762677e+00
110408230100 4.4590931695e+00
110409060046 4.4585570673e+00
110409125215 4.4582649688e+00
110411144120 4.4588024689e+00
110411204256 4.4600561512e+00
110412024250 4.4595345765e+00
110412084120 4.4593763812e+00
110413144304 4.4588914912e+00
110414044917 4.4585992452e+00
110415224025 4.4596774196e+00
110416050904 4.4596186167e+00
110416114838 4.4597102880e+00
110420191814 4.4605451964e+00
110423145133 4.4594541767e+00
110423213504 4.4598437143e+00
110424042123 4.4594178619e+00
110424111053 4.4595396632e+00
110619101953 4.4592367391e+00
110619162244 4.4593113454e+00
110619222322 4.4589459838e+00
111119183101 4.4588073145e+00
111119202013 4.4579615088e+00
111119220928 4.4575142011e+00
111119235820 4.4585210476e+00
111120014701 4.4591877048e+00
111120033550 4.4579791203e+00
111120052440 4.4603308291e+00
111120071353 4.4595433987e+00
111120090255 4.4585816093e+00
111120105129 4.4600279587e+00
111120124014 4.4590691926e+00
111120142913 4.4590612057e+00
111121091712 4.4585356701e+00
111121111121 4.4588370386e+00
111121130534 4.4576365241e+00
111121145938 4.4589854230e+00
111121165340 4.4603503632e+00
111121184734 4.4589009502e+00
111121204223 4.4595143609e+00
111121223649 4.4596092980e+00
111122003122 4.4581754262e+00
111122022538 4.4592266775e+00
111122041944 4.4588873689e+00
111122061412 4.4573011818e+00
111122112502 4.4586623252e+00
111122131351 4.4586033086e+00
111122150249 4.4578347358e+00
111122165154 4.4572727933e+00
111122184052 4.4572909475e+00
111122202941 4.4582571868e+00
111122221855 4.4592494599e+00
111123000820 4.4595350670e+00
111123015747 4.4593197545e+00
111123034727 4.4594736091e+00
111123053727 4.4591771388e+00
111123072744 4.4588237562e+00
111123091800 4.4585667221e+00
111124065127 4.4586360769e+00
111124084039 4.4573787865e+00
111124103011 4.4594407848e+00
111124122006 4.4589587398e+00
111124140956 4.4574791641e+00
111124155941 4.4575782533e+00
111124174946 4.4578033978e+00
111124193956 4.4588415458e+00
111124213014 4.4594273771e+00
111124232038 4.4604083290e+00
111125011028 4.4598354221e+00
111125030019 4.4592257774e+00
111125154112 4.4597715946e+00
111125173041 4.4597494900e+00
111125192017 4.4606180181e+00
111125210953 4.4600390868e+00
111125225921 4.4577081306e+00
111126004843 4.4584540808e+00
111126023823 4.4592619952e+00
111126042741 4.4589487048e+00
111126061705 4.4595677582e+00
111126080640 4.4596141719e+00
111126095624 4.4585465961e+00
111126114604 4.4578482447e+00
111126133533 4.4575107814e+00
111127003502 4.4598603774e+00
111127022515 4.4586997291e+00
111127041524 4.4586398633e+00
111127060531 4.4592763918e+00
111127075536 4.4575162829e+00
111127094540 4.4589853629e+00
111127113529 4.4597973883e+00
111127132502 4.4584795880e+00
111127151424 4.4600707174e+00
111127170359 4.4595925490e+00
111127185329 4.4585996130e+00
111127204303 4.4585000459e+00
111128130517 4.4576835445e+00
111128145525 4.4577214132e+00
111128164521 4.4590189091e+00
111128183532 4.4585477269e+00
111128202550 4.4585143391e+00
111128221600 4.4589293338e+00
120415171249 4.4579341736e+00
120415194601 4.4594006426e+00
120415221934 4.4585332117e+00
120416005303 4.4587797378e+00
120416032431 4.4579735924e+00
120416055241 4.4589780200e+00
120416082047 4.4589905444e+00
120416104828 4.4584374931e+00
120416131608 4.4611212581e+00
120419060113 4.4599875496e+00
120419083400 4.4578810692e+00
120419110700 4.4604172855e+00
120419134012 4.4600774667e+00
120419161430 4.4596952483e+00
120419184947 4.4589687633e+00
120419212454 4.4589021892e+00
120420000016 4.4577248922e+00
120420023506 4.4597468084e+00
120421042444 4.4573434575e+00
120421065632 4.4588108373e+00
120421092831 4.4613063975e+00
120421120049 4.4599899225e+00
120421143330 4.4580979803e+00
120421170613 4.4591747140e+00
120421193852 4.4594071954e+00
120421221151 4.4596731772e+00
120422004452 4.4587772672e+00
120422044302 4.4590638866e+00
120422071558 4.4589789051e+00
120422094837 4.4575822567e+00
120422122136 4.4576594269e+00
120422145413 4.4578523279e+00
120422172631 4.4589855955e+00
120422195908 4.4589271293e+00
120422223128 4.4589297561e+00
120423010416 4.4584482044e+00
120423044255 4.4584638114e+00
120423071454 4.4599262815e+00
120423094714 4.4575347688e+00
120423121914 4.4602653762e+00
120423145147 4.4607291613e+00
120423172410 4.4591473497e+00
120423195619 4.4591014643e+00
120423222812 4.4580878203e+00
120424010011 4.4582114318e+00
120424111046 4.4576161809e+00
120424134136 4.4590385544e+00
120424161158 4.4594710333e+00
120424184237 4.4594582881e+00
120424211320 4.4605957372e+00
120424234427 4.4606675095e+00
120425021531 4.4583477228e+00
120425044658 4.4585323554e+00
120425071755 4.4578664453e+00
120426062720 4.4591417227e+00
120426090908 4.4579639743e+00
120426115005 4.4594278944e+00
120426143201 4.4579912107e+00
120426171409 4.4590699248e+00
120426195405 4.4592691234e+00
120426223437 4.4593719500e+00
120427011313 4.4584257661e+00
120427035142 4.4596429925e+00
120428002950 4.4586184833e+00
120428030229 4.4583749527e+00
120428053511 4.4600365665e+00
120428080725 4.4592489585e+00
120428104013 4.4581694996e+00
120428131301 4.4605256823e+00
120428154639 4.4598623573e+00
120428181913 4.4596532526e+00
120428205146 4.4588671995e+00
120429065739 4.4601205723e+00
120429092916 4.4594494467e+00
120429120003 4.4576956025e+00
120429143135 4.4583600660e+00
120429170246 4.4592566338e+00
120429193353 4.4576986071e+00
120429220506 4.4562209304e+00
120430003619 4.4576395935e+00
120430030703 4.4599652332e+00
120430103432 4.4590424740e+00
120430131135 4.4589084799e+00
120430154812 4.4587524372e+00
120430182459 4.4585564801e+00
120430210014 4.4593475918e+00
120430233508 4.4591087871e+00
120501020953 4.4572291828e+00
120501044500 4.4596653654e+00
120501072010 4.4594503255e+00
120502085652 4.4581462706e+00
120502113206 4.4605758439e+00
120502140650 4.4592451023e+00
120502164216 4.4595886526e+00
120502191737 4.4590233983e+00
120502215313 4.4586505590e+00
120503002827 4.4592807910e+00
120503030414 4.4593296773e+00
120504052958 4.4586949481e+00
120504080734 4.4598331393e+00
120504104416 4.4602536626e+00
120504132053 4.4596653869e+00
120504155740 4.4595149698e+00
120504183401 4.4590741557e+00
120504211003 4.4602982900e+00
120504234754 4.4599163232e+00
120505022537 4.4594962514e+00
120510112934 4.4571888771e+00
120510140508 4.4585306575e+00
120510164038 4.4597078959e+00
120510191635 4.4591499400e+00
120510215217 4.4613004852e+00
120511002753 4.4595287928e+00
120511030333 4.4600400386e+00
120511053929 4.4586369499e+00
120511081521 4.4592399745e+00
120513122916 4.4584706688e+00
120513150156 4.4604160635e+00
120513173423 4.4593046128e+00
120513200630 4.4588852552e+00
120513223845 4.4588257130e+00
120514011044 4.4593895764e+00
120514034326 4.4591307555e+00
120514061557 4.4579089152e+00
120514084820 4.4570706247e+00
120516042730 4.4594046979e+00
120516070253 4.4602447625e+00
120516093811 4.4601752790e+00
120516121330 4.4596339801e+00
120516144836 4.4582864619e+00
120516172401 4.4588633932e+00
120516195910 4.4597176010e+00
120516223409 4.4585264441e+00
120517010803 4.4602178370e+00
120529162131 4.4605923526e+00
120529185435 4.4609191987e+00
120529212652 4.4591803619e+00
120529235847 4.4605142069e+00
120530023033 4.4597539453e+00
120530050203 4.4590482627e+00
120530073422 4.4602746813e+00
120530100528 4.4582695107e+00
120530123659 4.4598150809e+00
120531014034 4.4598197337e+00
120531041247 4.4594443037e+00
120531064533 4.4608959656e+00
120531091805 4.4592265605e+00
120531115020 4.4601533299e+00
120531142247 4.4592678045e+00
120531165506 4.4615952545e+00
120531192715 4.4606328577e+00
120531215917 4.4591357393e+00
120601015642 4.4597743559e+00
120601042904 4.4603164982e+00
120601070153 4.4589674460e+00
120601093346 4.4573418647e+00
120601120533 4.4585477489e+00
120601143748 4.4592513854e+00
120601171000 4.4593697625e+00
120601194155 4.4586711786e+00
120601221342 4.4586701273e+00
120603102310 4.4589869062e+00
120603125801 4.4591426126e+00
120603153253 4.4591545993e+00
120603180815 4.4582151442e+00
120603204322 4.4586921649e+00
120603231808 4.4594196030e+00
120604015248 4.4584468379e+00
120604042708 4.4595355836e+00
120607050505 4.4593035457e+00
120607073916 4.4603375289e+00
120607101345 4.4585583231e+00
120607124811 4.4583059587e+00
120607152246 4.4582407674e+00
120607203238 4.4591180605e+00
120607230714 4.4592001378e+00
120608014221 4.4577633768e+00
120613130416 4.4585584707e+00
120613153802 4.4592842976e+00
120613181234 4.4607273832e+00
120613204659 4.4589643328e+00
120613232221 4.4594846142e+00
120614015639 4.4597798852e+00
120614043007 4.4585445322e+00
120614070437 4.4608166190e+00
120614093902 4.4589817014e+00
120621183938 4.4585008529e+00
120621211005 4.4589611493e+00
120621234101 4.4590366701e+00
120622021154 4.4588917350e+00
120622044831 4.4582859339e+00
120622071939 4.4600140199e+00
120622095110 4.4598828006e+00
120622122250 4.4584300189e+00
120622145429 4.4581839331e+00
120622172645 4.4585157793e+00
120622195843 4.4584324346e+00
120622223108 4.4595874744e+00
120623010300 4.4597055027e+00
130404181251 4.4592520294e+00
130404215811 4.4580960268e+00
130405014301 4.4589376327e+00
130405052737 4.4586954837e+00
130405091053 4.4586123326e+00
130405125529 4.4599611539e+00
130406060257 4.4578504704e+00
130406135446 4.4573003695e+00
130406215323 4.4583900694e+00
130409124442 4.4593550823e+00
130409164911 4.4589429045e+00
130412172503 4.4610969798e+00
130412211207 4.4576141591e+00
130413005852 4.4594034650e+00
130413044502 4.4596241553e+00
130413083219 4.4591846798e+00
130413121831 4.4594398017e+00
130415091829 4.4580938583e+00
130415130814 4.4575376121e+00
130415165617 4.4594893496e+00
130415204407 4.4581531305e+00
130416003316 4.4592758093e+00
130416042308 4.4589748342e+00
130419093631 4.4593703348e+00
130419132648 4.4591630784e+00
130419171709 4.4580251043e+00
130419210748 4.4588977311e+00
130420005939 4.4579178529e+00
130420045108 4.4602075127e+00
130422090033 4.4601510262e+00
130422125457 4.4588597056e+00
130422164832 4.4600240670e+00
130422204038 4.4590288058e+00
130423003410 4.4591999831e+00
130423042848 4.4601773627e+00
130427113830 4.4588049543e+00
130427153425 4.4584145872e+00
130427193319 4.4588274110e+00
130427233032 4.4597325699e+00
130428032807 4.4593593768e+00
130428072605 4.4592681025e+00
130428135524 4.4593051452e+00
130428174532 4.4595977438e+00
130428213620 4.4587751944e+00
130429012702 4.4605500371e+00
130429051816 4.4582859490e+00
130429090853 4.4583425899e+00
130429223205 4.4578914145e+00
130430022642 4.4576783935e+00
130430062144 4.4591274954e+00
130430101654 4.4592579029e+00
130430141053 4.4580308763e+00
130430180449 4.4589799494e+00
130501125443 4.4580469829e+00
130501164035 4.4584173038e+00
130501202634 4.4590393780e+00
130502001250 4.4591708560e+00
130502035933 4.4587794410e+00
130502074557 4.4584558802e+00
130502121438 4.4592629702e+00
130502160244 4.4594323222e+00
130502195025 4.4583804138e+00
130502233742 4.4588995460e+00
130503032622 4.4586104673e+00
130503071611 4.4591733536e+00
130503212351 4.4592508752e+00
130504011520 4.4588133039e+00
130504050540 4.4581783710e+00
130504085727 4.4578994414e+00
130504124840 4.4588337275e+00
130504164043 4.4590728503e+00
130506015533 4.4591764029e+00
130506055007 4.4595612480e+00
130506094401 4.4600834714e+00
130506134030 4.4578301418e+00
130506173603 4.4582040236e+00
130506213124 4.4589409633e+00
130507022743 4.4575956570e+00
130507061644 4.4581268842e+00
130507100457 4.4585101987e+00
130507135408 4.4574639041e+00
130507174300 4.4594473692e+00
130507213141 4.4577303356e+00
130509012846 4.4586686523e+00
130509052005 4.4579470361e+00
130509091059 4.4587908024e+00
130509130206 4.4593069852e+00
130509165247 4.4590829474e+00
130509204413 4.4583675191e+00
130510015830 4.4576954378e+00
130510055115 4.4593124862e+00
130510094527 4.4585776816e+00
130510134000 4.4581437697e+00
130510173303 4.4584988859e+00
130510212502 4.4603559199e+00
130512010125 4.4585290737e+00
130512045503 4.4606229087e+00
130512085035 4.4580329718e+00
130513013045 4.4570575588e+00
130513052110 4.4582737444e+00
130513090946 4.4595719879e+00
130513125832 4.4583025527e+00
130513164722 4.4589601762e+00
130513203511 4.4584172325e+00
130514035532 4.4592419377e+00
130514080059 4.4576545996e+00
130514120451 4.4569582966e+00
130514160856 4.4580591481e+00
130514201144 4.4600288782e+00
130515001511 4.4586730532e+00
130516140132 4.4591164554e+00
130516174738 4.4585990414e+00
130516213407 4.4587296057e+00
130517012028 4.4590761000e+00
130517050815 4.4594255841e+00
130517085526 4.4589163348e+00
130517125429 4.4592487231e+00
130517164711 4.4596210462e+00
130518145721 4.4585517813e+00
130518225805 4.4593123191e+00
130519071309 4.4600651321e+00
130520172813 4.4593798881e+00
130520211841 4.4587308760e+00
130521011030 4.4574652904e+00
130521050403 4.4599262244e+00
130521085632 4.4586863829e+00
130521124834 4.4603137287e+00
130524154332 4.4587892854e+00
130524193240 4.4597241775e+00
130524232110 4.4594938541e+00
130525030933 4.4597224229e+00
130525065753 4.4576486324e+00
130525104638 4.4587339592e+00
130527001348 4.4581531306e+00
130527041514 4.4604875375e+00
130527081734 4.4590343543e+00
130527121744 4.4576739613e+00
130527161802 4.4576674523e+00
130527201927 4.4583468570e+00
130607105358 4.4597020482e+00
130607144407 4.4593414427e+00
130609063605 4.4588765668e+00
130609103549 4.4582982450e+00
130609144427 4.4573210068e+00
130609184337 4.4600789789e+00
130609224544 4.4598542245e+00
130610064621 4.4595071173e+00
130610104924 4.4591801598e+00
130610145412 4.4588140970e+00
130610185651 4.4589311670e+00
130610225859 4.4579843691e+00
130611030244 4.4581105946e+00
130611094457 4.4585915996e+00
130611133136 4.4594488798e+00
130611171907 4.4595795762e+00
130611210548 4.4585078508e+00
130612005245 4.4593191846e+00
130612044017 4.4585181710e+00
130614120226 4.4587113688e+00
130614155636 4.4590279155e+00
130614195159 4.4595572321e+00
130614234528 4.4579743922e+00
130616152534 4.4592215898e+00
130616191159 4.4604405935e+00
130616225812 4.4598892327e+00
130617024441 4.4579656163e+00
130617063145 4.4594130656e+00
130617101900 4.4590286729e+00
130618182117 4.4590460269e+00
130618221223 4.4597243099e+00
130619020319 4.4583842992e+00
130619055424 4.4599789856e+00
130619094516 4.4593173427e+00
130619133523 4.4582527185e+00
130621150322 4.4591898896e+00
130621185800 4.4577208799e+00
130621225142 4.4597291889e+00
130622024543 4.4587919633e+00
130622063938 4.4608145987e+00
130622103234 4.4592815909e+00
130623165917 4.4594514532e+00
130623210226 4.4582696766e+00
130624010316 4.4589317696e+00
130624050439 4.4583478260e+00
130624090919 4.4597590241e+00
130624131506 4.4592385300e+00
130625094439 4.4594273019e+00
130625133651 4.4582996981e+00
130625172859 4.4589306296e+00
130625212113 4.4591706210e+00
130626011312 4.4585906790e+00
130626050533 4.4602021771e+00
130627064956 4.4595057988e+00
130627103637 4.4595247377e+00
130627142447 4.4593630774e+00
130627181200 4.4590724614e+00
130627215917 4.4602921408e+00
130628014629 4.4588356254e+00
130630024206 4.4592029378e+00
130630113014 4.4596750020e+00
130702144150 4.4594616163e+00
130702151219 4.4593722822e+00
130702154309 4.4586040815e+00
130702161341 4.4577864277e+00
130702164422 4.4577943386e+00
130702171448 4.4574693819e+00
130702174516 4.4600347563e+00
130702181545 4.4578330095e+00
130702184615 4.4602675441e+00
130702191644 4.4593515182e+00
130702194712 4.4585540777e+00
130702201736 4.4584091575e+00
130702204804 4.4599816875e+00
130702211830 4.4593085957e+00
130702214854 4.4586166267e+00
130702221919 4.4596052791e+00
130702224946 4.4581334868e+00
130702232011 4.4591717964e+00
130702235036 4.4584782294e+00
130703002101 4.4598799424e+00
130703005130 4.4596016378e+00
130703012200 4.4590511345e+00
130703015228 4.4591383926e+00
130703022254 4.4585115398e+00
130703025320 4.4600806467e+00
130703032345 4.4590198765e+00
130703035409 4.4593634583e+00
130703042437 4.4603243962e+00
130703045459 4.4594634136e+00
130703052522 4.4602959680e+00
130703055550 4.4592563563e+00
130703062613 4.4602845002e+00
130703065638 4.4598403785e+00
130703072659 4.4579975556e+00
130703075725 4.4586087092e+00
130703082751 4.4584548510e+00
130703085814 4.4594904805e+00
130703092847 4.4603344541e+00
130703095912 4.4590108054e+00
130703102937 4.4582767798e+00
130703110000 4.4597370038e+00
130703113025 4.4587681671e+00
130703120047 4.4599211294e+00
130703123115 4.4596844223e+00
130703130140 4.4605479412e+00
130703133840 4.4589592119e+00
130703140906 4.4598047499e+00
130703143934 4.4589635386e+00
130703151016 4.4586395152e+00
130703154046 4.4608987750e+00
130703161112 4.4582689955e+00
130703164138 4.4582139901e+00
130703171204 4.4592575608e+00
130703174242 4.4571472778e+00
130703181311 4.4584829157e+00
130703184348 4.4597095359e+00
130703191419 4.4581201484e+00
130703194456 4.4586970968e+00
130703201537 4.4582492237e+00
130703204618 4.4587110731e+00
130703211655 4.4581171990e+00
130703214727 4.4583107820e+00
130703221758 4.4596331658e+00
130703224832 4.4583315865e+00
130703231901 4.4586045983e+00
130703234929 4.4581772323e+00
130704001956 4.4601550423e+00
130704005024 4.4597404810e+00
130704012059 4.4590456133e+00
130704015132 4.4582164090e+00
130704022200 4.4572827241e+00
130704025225 4.4578866578e+00
130704032254 4.4598578243e+00
130704035328 4.4591589341e+00
130704042357 4.4590218845e+00
130704045425 4.4599157405e+00
130704052456 4.4594092311e+00
130704055525 4.4594163781e+00
130704062602 4.4598997479e+00
130704065631 4.4597980460e+00
130704072701 4.4573997028e+00
130704075735 4.4582402835e+00
130704082803 4.4606001388e+00
130704085829 4.4598851623e+00
130704092902 4.4592070450e+00
130704095937 4.4596741020e+00
130704103010 4.4596064085e+00
130704110035 4.4607168937e+00
130704113111 4.4583470014e+00
130704120145 4.4594602268e+00
130710085014 4.4592993317e+00
130710092043 4.4586295471e+00
130710095107 4.4584045660e+00
130710102138 4.4599850827e+00
130710105213 4.4592362860e+00
130710112249 4.4595017248e+00
130710115318 4.4586626418e+00
130710122356 4.4572387571e+00
130710125432 4.4589358476e+00
130710132507 4.4590940875e+00
130710135547 4.4591537630e+00
130710142618 4.4582622459e+00
130710145646 4.4576221331e+00
130710152716 4.4590634466e+00
130710155740 4.4585698557e+00
130710162818 4.4588748554e+00
130710165845 4.4606886508e+00
130710172916 4.4612061070e+00
130710175952 4.4598471647e+00
130710183018 4.4585618304e+00
130710190046 4.4594910205e+00
130710193120 4.4589967091e+00
130710200153 4.4599465696e+00
130710203233 4.4589831484e+00
130710210313 4.4597923706e+00
130710213404 4.4588070330e+00
130710220441 4.4579851261e+00
130710223530 4.4582351798e+00
130710230612 4.4596677933e+00
130710233653 4.4608919334e+00
130711000729 4.4586037219e+00
130711003757 4.4590112161e+00
130711010833 4.4593585666e+00
130711013905 4.4597441800e+00
130711020935 4.4592593095e+00
130711024022 4.4606794308e+00
130711031049 4.4580092836e+00
130711034117 4.4578006147e+00
130711041150 4.4587804059e+00
130711044225 4.4594367200e+00
130711051253 4.4590133161e+00
130711054324 4.4595830468e+00
130711061354 4.4578816215e+00
130711064420 4.4591369071e+00
130711071446 4.4580852156e+00
130712161936 4.4591072533e+00
130712165000 4.4589744529e+00
130712172033 4.4598360624e+00
130712175104 4.4592265922e+00
130712182132 4.4593418694e+00
130712185202 4.4586769762e+00
130712192237 4.4611047876e+00
130712195308 4.4600665148e+00
130712202335 4.4590638019e+00
130712205408 4.4595459697e+00
130712212443 4.4604278766e+00
130712215514 4.4600448801e+00
130712222544 4.4581432384e+00
130712225611 4.4591109365e+00
130712232641 4.4587971841e+00
130712235710 4.4596061550e+00
130713002746 4.4576807219e+00
130713005811 4.4581929037e+00
130713012840 4.4598839019e+00
130713015911 4.4582574348e+00
130713022950 4.4580467023e+00
130713030015 4.4581185849e+00
130713033042 4.4587119379e+00
130713040108 4.4598514969e+00
130713043134 4.4591527407e+00
130713050201 4.4579889490e+00
130713053227 4.4584197913e+00
130713060256 4.4583739407e+00
130713063326 4.4602794183e+00
130713070356 4.4577885095e+00
130713073423 4.4590040184e+00
130713080454 4.4583745441e+00
130713083518 4.4594409747e+00
130713090543 4.4581424041e+00
130713093606 4.4582794196e+00
130713100629 4.4587797993e+00
130713103653 4.4608688696e+00
130713110719 4.4596158775e+00
130713113750 4.4601956437e+00
130713120825 4.4578235319e+00
130713123856 4.4600581516e+00
130713130923 4.4604097028e+00
130713133950 4.4596452369e+00
130713141018 4.4591505446e+00
130713144045 4.4580732889e+00
130713151432 4.4587795607e+00
130713154501 4.4611577437e+00
130713161525 4.4595546990e+00
130713164555 4.4586537128e+00
130713171626 4.4579842606e+00
130713174658 4.4578286379e+00
130713181726 4.4599196361e+00
130713184756 4.4582178733e+00
130713191826 4.4593742262e+00
130713194858 4.4585621865e+00
130713201928 4.4605273450e+00
130713204956 4.4602195080e+00
130713212028 4.4585185708e+00
130713215054 4.4585276620e+00
130713222123 4.4578443520e+00
130713225147 4.4582066446e+00
130713232217 4.4576362986e+00
130713235250 4.4590020979e+00
130714002322 4.4591146486e+00
130714005353 4.4593800352e+00


==> m0p006/wt10p0data/IMPLAQ_S.dat <==
00000010 -7.7216796941e-05
00000015 -1.4875160852e-05
00000020 1.9075853932e-04
00000025 3.1902188864e-05
00000030 -8.6134881199e-05
00000035 -3.9200835883e-06
00000040 2.3096847206e-07
00000045 -2.2156361051e-04
00000050 2.3274752030e-04
00000055 1.4492007053e-04
00000060 -6.2270331716e-05
00000065 -1.0070515946e-04
00000070 5.9943391999e-05
00000075 -2.2148498049e-05
00000080 -3.3475798429e-05
00000085 6.0140496391e-05
00000090 -2.2327870706e-04
00000095 -1.3497126340e-06
00000100 4.0735621584e-05
00000105 -7.0556771753e-05
00000110 -1.0789254589e-05
00000115 -1.7409146918e-04
00000120 -9.9299358489e-05
00000125 1.8564974925e-04
00000130 1.8564972158e-04
00000135 -6.0100595250e-06
00000140 2.8251834764e-05
00000145 -3.6623855159e-05
00000150 -3.5894798969e-06
00000155 4.6880638776e-05
00000160 7.7640694928e-05
00000165 5.0610015092e-05
00000170 -1.2344437216e-04
00000175 -9.3854725019e-05
00000180 -5.5928027276e-05
00000185 4.1166096009e-05
00000190 1.8193637084e-04
00000195 -1.0332127566e-04
00000200 3.1385144639e-05
00000205 1.5486914155e-04
00000210 -2.0274795720e-04
00000215 1.9474776467e-05
00000220 8.5395233898e-06
00000225 1.8533405371e-04
00000230 -6.5402519529e-05
00000235 -1.1916009005e-05
00000240 1.3272106373e-04
00000245 9.5073869615e-05
00000250 -8.2374814661e-05
00000255 -1.3456775521e-04
00000260 2.6263989523e-05
00000265 1.7772837612e-05
00000270 -3.7430362810e-05
00000275 1.0330324728e-05
00000280 1.1042092864e-04
00000285 1.4966124197e-04
00000290 -1.2621002260e-04
00000295 1.7897786511e-04
00000300 3.7352205315e-06
00000305 -1.8307072008e-04
00000310 -1.5854517272e-04
00000315 -7.2984656433e-05
00000320 2.8753444217e-05
00000325 -1.2888719629e-04
00000330 -2.6015591722e-04
00000335 -7.2784279846e-05
00000340 -1.6975411382e-04
00000345 -9.1679967603e-05
00000350 7.9368451970e-05
00000355 7.9593456767e-05
00000360 5.4691551166e-05
00000365 5.2105772195e-05
00000370 1.4978430033e-04
00000375 2.9699988835e-05
00000380 4.3168372692e-05
00000385 1.2114607280e-04
00000390 3.3958634624e-05
00000395 -1.7021413879e-04
00000400 -6.2201526158e-05
00000405 -3.2703776937e-05
00000410 -1.6015530569e-04
110301143805 -1.6160751957e-04
110301203850 3.1521369975e-05
110302023944 2.0232523792e-04
110303044225 -9.5197302834e-06
110303185541 5.0795428745e-05
110306005507 1.0100987303e-04
110306065858 1.0711966882e-04
110306125459 -1.2044283628e-04
110306185018 -1.4663477145e-04
110309023903 -1.4779828720e-04
110309083602 3.5691698550e-05
110309143304 -4.7304217462e-05
110309202958 1.7496348258e-04
110311060440 2.3244176059e-04
110312162108 -5.2100370656e-05
110312221813 1.0072739415e-04
110313052340 -1.3859577933e-04
110313112141 -1.3337736974e-04
110315104504 -1.7517696389e-04
110315163958 1.1503256545e-04
110315223710 -1.3693495533e-04
110316043309 -6.7495169508e-05
110318132000 2.5793380764e-05
110318192704 -1.3165189927e-04
110319013337 2.2020067597e-04
110319073915 -2.5887058150e-05
110320154212 9.0125287659e-06
110321064510 3.3454779857e-05
110327011023 -3.7011821311e-05
110327072622 1.9298400650e-05
110327133306 -8.0657054112e-05
110327194950 -4.2002363846e-05
110401235708 7.6973550619e-05
110402063614 2.9907741956e-05
110402124243 5.1892273514e-06
110402191937 -1.0086140356e-04
110405114307 -3.4832717406e-05
110405173939 -1.0326261585e-06
110405233909 6.5490840392e-06
110406054017 -1.4384136657e-04
110408230100 1.8569029396e-04
110409060046 1.6306920935e-04
110409125215 1.1978965641e-04
110411144120 1.5431483744e-04
110411204256 -1.1087772078e-04
110412024250 -5.7124179028e-05
110412084120 1.7003903971e-04
110413144304 1.0343360948e-04
110414044917 1.2976573909e-04
110415224025 7.8894684046e-05
110416050904 7.8563713419e-05
110416114838 4.6590276119e-05
110420191814 -7.7206555634e-05
110423145133 -1.9430124628e-05
110423213504 5.3798396984e-05
110424042123 -4.5396514316e-05
110424111053 -1.0498528322e-04
110619101953 -9.0100282881e-05
110619162244 -6.0897151416e-05
110619222322 -1.7160513297e-05
111119183101 1.6760913999e-04
111119202013 -4.9739866104e-05
111119220928 4.2110235389e-05
111119235820 -1.8764270837e-05
111120014701 -1.4922633712e-04
111120033550 1.3793614246e-04
111120052440 1.4992953364e-04
111120071353 -4.5257225243e-05
111120090255 1.7627099539e-05
111120105129 -3.6720252863e-05
111120124014 1.9521088995e-05
111120142913 -6.3211774810e-05
111121091712 6.9398218844e-05
111121111121 1.3318484408e-04
111121130534 -2.2653118124e-05
111121145938 -5.7302123934e-05
111121165340 -1.1868391789e-04
111121184734 9.3311817343e-05
111121204223 8.1092116451e-05
111121223649 3.5154295297e-04
111122003122 1.9551365407e-04
111122022538 -6.1251244989e-05
111122041944 1.3220361280e-05
111122061412 -6.3887490977e-05
111122112502 -1.1586229515e-04
111122131351 7.7386178280e-05
111122150249 -1.0888972247e-04
111122165154 -1.6719055918e-04
111122184052 1.4277091144e-04
111122202941 5.8248499799e-05
111122221855 -8.1589226700e-05
111123000820 8.2302314434e-05
111123015747 1.4706178450e-05
111123034727 5.0351805880e-06
111123053727 -3.0052090920e-05
111123072744 3.2684893061e-05
111123091800 2.8885543237e-05
111124065127 -4.9466089551e-05
111124084039 -1.0406844661e-04
111124103011 8.8491904547e-05
111124122006 5.0471249770e-05
111124140956 -3.5158534264e-06
111124155941 -3.1994954031e-05
111124174946 -1.3442119745e-04
111124193956 7.8950104789e-05
111124213014 1.3435118203e-04
111124232038 -2.1885709190e-05
111125011028 1.0505881994e-04
111125030019 2.5196722729e-04
111125154112 1.4384477918e-04
111125173041 -2.3564778838e-04
111125192017 4.6744196706e-05
111125210953 1.0757333684e-04
111125225921 3.1773465844e-05
111126004843 -4.0350405770e-05
111126023823 1.1998868389e-04
111126042741 -9.1280657339e-05
111126061705 -1.9152310056e-04
111126080640 2.5903153068e-05
111126095624 7.6620995002e-05
111126114604 -9.3098840937e-05
111126133533 9.2882736863e-05
111127003502 -9.2378249524e-06
111127022515 3.4331865734e-05
111127041524 -1.6630806223e-06
111127060531 -2.6870548124e-05
111127075536 -8.8410261375e-05
111127094540 8.5505319310e-05
111127113529 -8.5585033341e-05
111127132502 -5.3508347555e-05
111127151424 -1.4787948630e-04
111127170359 2.2286046290e-05
111127185329 1.7805750519e-05
111127204303 -3.0413872913e-06
111128130517 2.2549548205e-05
111128145525 -1.9929402405e-04
111128164521 -3.4161798877e-06
111128183532 1.2063558191e-05
111128202550 5.0989098288e-05
111128221600 -1.2540444340e-04
120415171249 -1.2501675615e-04
120415194601 1.2163196927e-04
120415221934 -5.7499053096e-05
120416005303 -1.1969574408e-04
120416032431 -1.2775184588e-04
120416055241 -1.7844676659e-05
120416082047 4.7899267718e-05
120416104828 -1.6874682756e-05
120416131608 7.2616482153e-05
120419060113 5.3559948390e-05
120419083400 -1.5266967080e-04
120419110700 3.7962401534e-06
120419134012 -1.0764375195e-04
120419161430 8.8671531945e-05
120419184947 1.6472722434e-04
120419212454 -2.6572767671e-05
120420000016 3.8749066371e-05
120420023506 -1.7946681506e-04
120421042444 -5.6981455972e-06
120421065632 8.4486880624e-05
120421092831 -6.8177875384e-05
120421120049 -3.5566914195e-05
120421143330 -9.1675114030e-05
120421170613 1.8919205064e-05
120421193852 -6.6031509836e-05
120421221151 -4.9856993956e-05
120422004452 2.1659757643e-05
120422044302 1.9267598943e-04
120422071558 1.5748138149e-05
120422094837 1.3580750302e-04
120422122136 8.0577244920e-05
120422145413 -8.6920761509e-05
120422172631 -1.0138683130e-04
120422195908 -2.6827727734e-04
120422223128 1.4758542952e-04
120423010416 -1.9912107666e-04
120423044255 9.6436830144e-05
120423071454 -1.0373825418e-05
120423094714 -1.2258504032e-04
120423121914 -1.2789937722e-06
120423145147 -1.8707151104e-04
120423172410 -6.3417756755e-05
120423195619 -1.1947681142e-04
120423222812 -2.9557827253e-05
120424010011 1.6336988769e-05
120424111046 -2.9887001268e-05
120424134136 2.3616659723e-04
120424161158 9.5950046110e-05
120424184237 2.4149919857e-04
120424211320 4.7266111080e-05
120424234427 -1.1082560443e-05
120425021531 -1.1506827424e-04
120425044658 -9.2515701106e-05
120425071755 5.4403031878e-05
120426062720 -1.3525959883e-04
120426090908 2.3765183850e-05
120426115005 3.1188267304e-04
120426143201 1.8826526012e-04
120426171409 -7.5731635907e-05
120426195405 -7.3367207351e-05
120426223437 -1.8962333404e-04
120427011313 -8.2569086227e-06
120427035142 -3.3105909603e-05
120428002950 1.4109954668e-04
120428030229 4.0178386387e-05
120428053511 2.3470587353e-04
120428080725 1.6477066450e-04
120428104013 -1.9030043558e-04
120428131301 -2.1188663490e-05
120428154639 -8.4909661608e-05
120428181913 -5.5243377761e-05
120428205146 -1.0173565093e-06
120429065739 -1.0802001439e-04
120429092916 1.7388961562e-04
120429120003 -7.8307985330e-05
120429143135 8.5241538634e-05
120429170246 2.9182574836e-05
120429193353 2.1926588082e-04
120429220506 2.2832733208e-04
120430003619 -1.6472783170e-04
120430030703 1.0597236361e-04
120430103432 -1.7689648943e-04
120430131135 2.4888514037e-05
120430154812 6.8476848150e-05
120430182459 3.5546800968e-05
120430210014 -1.8325266058e-05
120430233508 6.9400938940e-05
120501020953 1.9797799266e-04
120501044500 3.5158353024e-05
120501072010 7.6538996852e-05
120502085652 -1.0033824336e-05
120502113206 6.3972759750e-05
120502140650 3.3221703899e-05
120502164216 1.5136751294e-04
120502191737 -1.9058847036e-04
120502215313 -1.0238694441e-04
120503002827 -1.4904878256e-04
120503030414 5.1381360992e-05
120504052958 1.1779818273e-04
120504080734 -1.5860743486e-04
120504104416 9.8961366849e-05
120504132053 1.1211117831e-04
120504155740 -5.2432950019e-08
120504183401 -1.2324920324e-04
120504211003 6.9300872860e-05
120504234754 1.6217985202e-04
120505022537 -4.1646440676e-05
120510112934 9.9241898622e-05
120510140508 -1.4709398697e-04
120510164038 -2.0291539737e-04
120510191635 -7.7628125912e-05
120510215217 1.4346464845e-04
120511002753 2.6388034179e-05
120511030333 2.6526615717e-04
120511053929 6.2350509465e-05
120511081521 -9.1888616500e-05
120513122916 -3.0350244357e-05
120513150156 7.6262292476e-05
120513173423 4.9857211600e-05
120513200630 -1.2419137102e-04
120513223845 1.6145870861e-04
120514011044 -3.5997546676e-05
120514034326 -3.6944808714e-05
120514061557 8.5932808706e-05
120514084820 -2.3546768480e-04
120516042730 3.8687772610e-05
120516070253 -2.3717074045e-04
120516093811 3.2154553671e-05
120516121330 1.1709252592e-04
120516144836 -1.6720715299e-05
120516172401 -8.2929196061e-06
120516195910 -4.8977451360e-06
120516223409 1.5810378451e-05
120517010803 -8.7871909507e-05
120529162131 -3.3877399279e-05
120529185435 4.8463509625e-05
120529212652 -1.0570926882e-04
120529235847 3.1107390904e-04
120530023033 8.6372941492e-05
120530050203 -4.7905077408e-05
120530073422 -9.3739162473e-05
120530100528 -1.7235631302e-05
120530123659 -5.1738233125e-05
120531014034 -7.1772525212e-05
120531041247 2.3016770340e-04
120531064533 -3.4532464161e-05
120531091805 -5.2532119814e-05
120531115020 9.8867481864e-05
120531142247 -3.8518830629e-05
120531165506 3.7261353987e-05
120531192715 -7.2169195917e-05
120531215917 5.5245042713e-05
120601015642 -1.2329837589e-04
120601042904 -1.6219598849e-04
120601070153 -7.2202565849e-05
120601093346 -2.5321871330e-04
120601120533 -4.9922474853e-05
120601143748 -2.1896269685e-04
120601171000 1.0788043090e-04
120601194155 9.5733132114e-05
120601221342 1.4601412441e-05
120603102310 2.2768189870e-04
120603125801 -2.8276658291e-07
120603153253 -5.1484124435e-05
120603180815 -1.4301698796e-04
120603204322 2.9512335702e-07
120603231808 -6.0745821236e-05
120604015248 3.0034799780e-05
120604042708 -9.6892710208e-05
120607050505 -1.1962838659e-04
120607073916 8.4571814100e-05
120607101345 -6.1652499194e-05
120607124811 -7.9286036989e-05
120607152246 -1.6320005931e-04
120607203238 -1.3272553065e-04
120607230714 -2.2167749972e-04
120608014221 1.0181661750e-05
120613130416 -7.0069606247e-05
120613153802 -4.5502641885e-06
120613181234 -7.9936210107e-05
120613204659 5.7970745035e-05
120613232221 -9.3449965520e-06
120614015639 1.0144230748e-04
120614043007 4.5571281990e-05
120614070437 1.0401218246e-04
120614093902 8.5922139355e-05
120621183938 1.6239504240e-05
120621211005 1.2332039982e-04
120621234101 -6.4639698669e-05
120622021154 -3.5329326104e-05
120622044831 2.2410302838e-04
120622071939 -1.4302337295e-04
120622095110 1.7297540767e-05
120622122250 1.0625301974e-04
120622145429 -2.6747742363e-04
120622172645 -1.1557831733e-05
120622195843 -5.5461251618e-05
120622223108 1.7052097166e-04
120623010300 1.3082881897e-04
130404181251 8.1937407736e-05
130404215811 1.3751680131e-04
130405014301 -2.6545054190e-06
130405052737 6.1765847475e-05
130405091053 1.9102411868e-05
130405125529 1.0868394864e-04
130406060257 1.5091052403e-04
130406135446 1.5809512135e-05
130406215323 7.2807925593e-05
130409124442 -2.4675036445e-04
130409164911 1.1067291827e-04
130412172503 1.5585162489e-04
130412211207 7.0332080063e-05
130413005852 -1.0326156953e-04
130413044502 -3.7084327095e-06
130413083219 9.4549049383e-06
130413121831 -1.3729636966e-04
130415091829 2.2388324798e-05
130415130814 3.6435342308e-05
130415165617 -1.0881976823e-04
130415204407 -1.1327233194e-05
130416003316 -8.2233533679e-05
130416042308 -1.7923983488e-04
130419093631 -1.0701479974e-04
130419132648 8.1671049699e-05
130419171709 4.0651384244e-05
130419210748 4.3353110670e-05
130420005939 1.1508795431e-04
130420045108 9.7290016598e-05
130422090033 5.6146817360e-05
130422125457 4.0283779651e-06
130422164832 -3.9992050151e-05
130422204038 -8.9391141412e-05
130423003410 2.5697477641e-04
130423042848 2.2924158547e-05
130427113830 -5.5908026710e-05
130427153425 -9.4385404676e-06
130427193319 -1.2752546192e-04
130427233032 1.7202584480e-06
130428032807 -1.1851239324e-04
130428072605 -1.0751822628e-04
130428135524 5.5046555353e-05
130428174532 -1.4103599769e-05
130428213620 1.5848149607e-04
130429012702 4.3119050284e-05
130429051816 -3.7755046988e-06
130429090853 3.6145630051e-05
130429223205 -4.4760153539e-05
130430022642 -4.2734489790e-05
130430062144 2.0113056160e-04
130430101654 2.2352489865e-04
130430141053 7.5078844558e-05
130430180449 -1.3938586767e-04
130501125443 7.5739101245e-06
130501164035 8.6303787889e-05
130501202634 -1.0358024197e-04
130502001250 -5.0304818050e-05
130502035933 1.6399234492e-04
130502074557 -7.5021288946e-05
130502121438 1.8616467290e-04
130502160244 8.6068817511e-05
130502195025 1.6268416662e-04
130502233742 9.6063415552e-05
130503032622 -1.3493438801e-04
130503071611 -1.6155441861e-04
130503212351 1.9278626390e-04
130504011520 -1.9095287224e-05
130504050540 7.3911264459e-05
130504085727 -9.1532735465e-08
130504124840 -7.5878761887e-05
130504164043 2.0996917911e-04
130506015533 -3.2961561310e-05
130506055007 8.4801807615e-05
130506094401 -1.0843238308e-04
130506134030 -5.6282516778e-05
130506173603 6.9063601436e-05
130506213124 -2.2893766319e-05
130507022743 8.9659205996e-06
130507061644 5.4172996138e-05
130507100457 7.9771114765e-05
130507135408 -1.3055512140e-04
130507174300 -9.8907914216e-05
130507213141 3.6565273605e-04
130509012846 -4.2719049574e-05
130509052005 -1.7542403078e-05
130509091059 -6.4881196087e-05
130509130206 -9.1445318549e-05
130509165247 -8.1668775264e-05
130509204413 -1.3187454555e-04
130510015830 1.2102121131e-04
130510055115 -8.3409275015e-05
130510094527 9.0080353808e-05
130510134000 -1.2074462366e-04
130510173303 -4.7346860659e-05
130510212502 1.4445193478e-04
130512010125 -5.3329935435e-06
130512045503 -3.8121965352e-05
130512085035 -4.8603789661e-05
130513013045 5.3358978674e-05
130513052110 1.8671400704e-04
130513090946 -3.9573795469e-05
130513125832 -7.1370026502e-05
130513164722 -1.4963443535e-04
130513203511 1.3139217637e-05
130514035532 5.6894016924e-05
130514080059 1.3290633087e-04
130514120451 -1.7578173822e-04
130514160856 -7.6640096730e-05
130514201144 -9.0202948535e-05
130515001511 7.5683999749e-06
130516140132 1.9452293508e-04
130516174738 -2.0195664335e-04
130516213407 -5.9035542903e-05
130517012028 2.7065595758e-05
130517050815 1.4649182375e-04
130517085526 1.5933558948e-04
130517125429 -1.5855413391e-05
130517164711 5.5580201541e-05
130518145721 -1.4120295319e-04
130518225805 2.6295507771e-05
130519071309 1.6584367620e-04
130520172813 -2.0467655181e-04
130520211841 -2.7529037337e-05
130521011030 -1.2324283783e-04
130521050403 1.4893016638e-04
130521085632 6.4549155384e-05
130521124834 -2.6436325593e-05
130524154332 2.9232450221e-06
130524193240 -1.7711287739e-04
130524232110 1.5622972300e-04
130525030933 7.1177906535e-05
130525065753 8.2211460025e-05
130525104638 4.6231897817e-05
130527001348 -1.3817608652e-04
130527041514 -1.8919595240e-04
130527081734 -8.8267834064e-05
130527121744 -2.2153948084e-04
130527161802 -2.9064422353e-05
130527201927 2.4496979335e-05
130607105358 2.0706576439e-05
130607144407 -2.8037687121e-04
130609063605 -8.2458775540e-05
130609103549 -1.1963611192e-04
130609144427 -2.2214533345e-05
130609184337 -6.9205293482e-05
130609224544 -8.4628854458e-05
130610064621 -2.2484368864e-04
130610104924 1.2724059163e-04
130610145412 -3.4058724722e-05
130610185651 -1.2542918681e-04
130610225859 -6.2140652526e-05
130611030244 -1.3542500381e-04
130611094457 -7.4653972559e-06
130611133136 6.4205753654e-05
130611171907 -2.2368374833e-04
130611210548 -7.5063962808e-05
130612005245 -1.1093613252e-04
130612044017 -1.9771609430e-05
130614120226 -7.5655078764e-05
130614155636 -9.4367679041e-06
130614195159 1.3909322754e-04
130614234528 4.7280251424e-05
130616152534 8.4629906767e-05
130616191159 2.4200519562e-04
130616225812 8.7046174898e-05
130617024441 2.9290758661e-05
130617063145 -2.6095265044e-05
130617101900 1.1679316887e-04
130618182117 -4.1727155653e-05
130618221223 3.2944111330e-05
130619020319 -1.2242340409e-04
130619055424 1.0177567229e-04
130619094516 -4.4797006015e-05
130619133523 -5.1600751452e-05
130621150322 1.6768078523e-04
130621185800 2.1220990173e-04
130621225142 -6.9533023427e-05
130622024543 -9.7621003873e-05
130622063938 2.7810021155e-05
130622103234 7.8820253495e-05
130623165917 -1.6883553894e-04
130623210226 -5.7031292252e-05
130624010316 2.1789962067e-05
130624050439 2.2637817980e-05
130624090919 -1.6827345604e-05
130624131506 -3.9261065686e-05
130625094439 -1.1267133269e-05
130625133651 7.0193699818e-05
130625172859 -6.2190992515e-05
130625212113 1.0914643783e-05
130626011312 -1.2080113833e-06
130626050533 7.5356532089e-05
130627064956 5.3040270028e-05
130627103637 -7.0991343843e-05
130627142447 7.6235496323e-06
130627181200 -2.5886208419e-04
130627215917 3.3681641924e-05
130628014629 -9.5802146611e-05
130630024206 8.3644458258e-05
130630113014 1.6330991228e-04
130702144150 -1.3774404583e-04
130702151219 -1.2517866540e-04
130702154309 -2.6610101726e-04
130702161341 3.9703962482e-05
130702164422 1.3933882361e-04
130702171448 3.2609112673e-04
130702174516 1.8006212126e-04
130702181545 9.0599586328e-05
130702184615 9.6226466649e-05
130702191644 -2.3254349176e-05
130702194712 6.6155071194e-05
130702201736 1.2066374338e-04
130702204804 1.8534464013e-05
130702211830 1.1845290745e-04
130702214854 -1.0503410502e-04
130702221919 -6.1230099751e-05
130702224946 -3.1475837322e-05
130702232011 4.9918268522e-05
130702235036 7.9552759241e-05
130703002101 1.4379207717e-04
130703005130 -3.7592054381e-05
130703012200 1.8345179841e-05
130703015228 -1.9990826129e-04
130703022254 3.1151312555e-05
130703025320 -1.3020312723e-05
130703032345 -9.6183674872e-05
130703035409 4.4740095996e-05
130703042437 4.5273841502e-05
130703045459 -1.1147573445e-04
130703052522 1.2234776565e-04
130703055550 -1.7806192313e-05
130703062613 -1.1509333303e-05
130703065638 -3.0307486941e-05
130703072659 -9.4441736069e-05
130703075725 -3.5504451662e-05
130703082751 -1.9194681501e-04
130703085814 1.2457218000e-04
130703092847 2.3681322994e-05
130703095912 7.4579160433e-05
130703102937 1.2606320569e-05
130703110000 7.6765161258e-06
130703113025 -1.3083719802e-04
130703120047 -8.8053886872e-05
130703123115 -1.8892045308e-05
130703130140 1.0098817319e-04
130703133840 -1.3810964535e-05
130703140906 5.2459132215e-05
130703143934 1.6336407744e-05
130703151016 -3.5709254447e-05
130703154046 -1.4842836127e-04
130703161112 1.1193567917e-04
130703164138 2.1129280826e-04
130703171204 1.2798310169e-04
130703174242 -1.1104933244e-04
130703181311 -4.6592129084e-05
130703184348 1.6520125369e-04
130703191419 -1.7877994141e-04
130703194456 -3.8101497599e-06
130703201537 -1.1495324171e-04
130703204618 -8.0503985309e-05
130703211655 -5.9941416741e-05
130703214727 -2.3586892729e-05
130703221758 -1.7989967067e-05
130703224832 -1.9084486310e-04
130703231901 -1.5994370241e-04
130703234929 4.7255961211e-05
130704001956 1.7724306472e-04
130704005024 -2.2708161822e-04
130704012059 -1.5235899841e-04
130704015132 -4.5164291862e-06
130704022200 -6.5236510091e-05
130704025225 8.2493649708e-05
130704032254 1.2869136685e-04
130704035328 -4.1400968396e-05
130704042357 -6.1055082921e-05
130704045425 2.2943037521e-05
130704052456 -1.1592372993e-04
130704055525 1.1268306498e-04
130704062602 2.8101039002e-04
130704065631 4.6700025796e-05
130704072701 -6.9288798858e-05
130704075735 -4.0051029836e-05
130704082803 -1.7981670438e-04
130704085829 -5.7287590558e-05
130704092902 -1.1667803715e-04
130704095937 -1.2179087374e-04
130704103010 4.7254992775e-05
130704110035 5.6532112714e-06
130704113111 -1.4792313314e-05
130704120145 -6.2610097036e-06
130710085014 -1.7347266217e-04
130710092043 1.1720437055e-04
130710095107 -1.1207668983e-04
130710102138 2.8594779199e-05
130710105213 1.4495631040e-04
130710112249 -9.0732434394e-05
130710115318 1.7734755926e-05
130710122356 -1.7811143403e-04
130710125432 -2.2446220813e-05
130710132507 5.3248922551e-05
130710135547 1.7800558207e-04
130710142618 7.2483355227e-05
130710145646 6.0754551465e-05
130710152716 -1.4566926463e-04
130710155740 1.1836460330e-04
130710162818 2.0291741631e-06
130710165845 -8.8960978768e-05
130710172916 2.0448803567e-05
130710175952 5.2215664253e-05
130710183018 -1.4058530116e-04
130710190046 -1.4048928124e-04
130710193120 -2.8765289359e-06
130710200153 2.3954034909e-04
130710203233 -3.5327980876e-05
130710210313 -8.9161756758e-05
130710213404 -6.3940486128e-05
130710220441 -7.0341815086e-05
130710223530 4.9259607307e-05
130710230612 -1.0179207893e-04
130710233653 -2.9896723772e-05
130711000729 7.1176911682e-05
130711003757 1.4226044503e-06
130711010833 -9.5301229919e-05
130711013905 1.4696986017e-05
130711020935 7.2384364076e-06
130711024022 7.0319388166e-05
130711031049 1.7502571935e-04
130711034117 -1.7551818205e-04
130711041150 1.0800507938e-04
130711044225 -8.9575859042e-06
130711051253 -1.2877834306e-04
130711054324 4.3018737003e-05
130711061354 3.5068450721e-04
130711064420 -1.4409185135e-04
130711071446 -9.2236290748e-05
130712161936 -1.2924454005e-04
130712165000 2.9214850874e-05
130712172033 -1.3428700173e-04
130712175104 -1.7878877991e-04
130712182132 -3.2318883517e-05
130712185202 -1.6961909817e-04
130712192237 -1.5163930982e-04
130712195308 -9.4876065596e-05
130712202335 1.0955692658e-04
130712205408 -8.2582165954e-06
130712212443 4.0557300615e-05
130712215514 -3.3080269799e-05
130712222544 8.8804313029e-05
130712225611 -2.0772499955e-04
130712232641 -1.2025796153e-04
130712235710 1.6664575250e-05
130713002746 -7.4937169769e-05
130713005811 1.9061128817e-05
130713012840 -8.5893157472e-05
130713015911 -4.2622950820e-05
130713022950 2.4038979074e-05
130713030015 1.2248499509e-04
130713033042 -3.6890655582e-05
130713040108 8.5780452457e-05
130713043134 6.9868178400e-05
130713050201 5.8907205422e-05
130713053227 5.1365990215e-06
130713060256 -7.4414064525e-05
130713063326 8.6643032455e-05
130713070356 -7.5740502064e-05
130713073423 1.4052480931e-04
130713080454 1.7918548996e-04
130713083518 6.7060009548e-05
130713090543 1.0583769484e-04
130713093606 -2.3453627632e-05
130713100629 -1.8489402341e-05
130713103653 -3.1898682541e-05
130713110719 -7.9736388938e-05
130713113750 -1.3808580264e-04
130713120825 1.5936366096e-04
130713123856 -1.2889681646e-04
130713130923 1.0712719930e-04
130713133950 7.9131075842e-05
130713141018 -2.0517712178e-04
130713144045 7.7603875726e-05
130713151432 -1.4351802978e-05
130713154501 5.6358810904e-05
130713161525 -8.1915703909e-05
130713164555 1.2911798750e-04
130713171626 -1.7175762024e-05
130713174658 -1.1831872321e-04
130713181726 1.9338373347e-05
130713184756 2.3218838912e-05
130713191826 2.3376125899e-05
130713194858 -3.5375981587e-05
130713201928 -2.5028543344e-04
130713204956 8.8934569586e-05
130713212028 -1.1744024994e-04
130713215054 2.8522665897e-05
130713222123 1.0570186984e-04
130713225147 1.5392651403e-04
130713232217 1.6988530303e-04
130713235250 1.4013182327e-04
130714002322 8.0699325291e-05
130714005353 -5.8856180881e-05


==> m0p006/wt10p0data/IMPLAQ_T.dat <==
00000010 -5.4439820486e-05
00000015 8.6672561604e-05
00000020 2.9670020640e-06
00000025 9.7780167525e-05
00000030 1.1909655301e-04
00000035 -5.5904915227e-05
00000040 -1.5418079186e-04
00000045 1.0035612282e-04
00000050 7.8009667656e-05
00000055 5.3511588016e-05
00000060 -1.0748586405e-05
00000065 -3.1061881167e-04
00000070 -2.6496218190e-05
00000075 8.1427566458e-05
00000080 1.1589562155e-05
00000085 1.8946420159e-04
00000090 -5.0783655230e-05
00000095 -1.1475409157e-05
00000100 -6.0164701329e-05
00000105 1.6014862141e-04
00000110 3.2142513675e-05
00000115 -4.5804247131e-05
00000120 1.0925238930e-04
00000125 7.1912900583e-06
00000130 7.1913432977e-06
00000135 2.5019194526e-05
00000140 -7.4323818506e-06
00000145 -3.7093551057e-05
00000150 9.5759883337e-05
00000155 3.8427629571e-05
00000160 9.3104885664e-05
00000165 -2.5506677005e-05
00000170 -3.8343697671e-05
00000175 9.7403148715e-05
00000180 -1.4184891866e-04
00000185 2.5932763082e-04
00000190 -3.3493423929e-05
00000195 -2.6821820974e-05
00000200 -3.2330527249e-06
00000205 -2.8539350775e-05
00000210 2.1076277869e-06
00000215 -1.8826187283e-05
00000220 1.4174874373e-04
00000225 -4.5447377570e-06
00000230 1.3178946502e-06
00000235 8.0336875455e-05
00000240 8.5334827404e-05
00000245 -1.4146258177e-05
00000250 7.4843917891e-05
00000255 -8.0205686861e-05
00000260 -1.4651595865e-06
00000265 -1.5927370866e-04
00000270 -4.4167854903e-05
00000275 2.3469671950e-04
00000280 3.0446354872e-05
00000285 1.8927690982e-04
00000290 1.1283135351e-04
00000295 -1.8747439774e-04
00000300 1.7759349181e-04
00000305 5.2235645071e-05
00000310 -7.7880193124e-05
00000315 4.0107898071e-05
00000320 -1.0890797161e-04
00000325 7.5451024607e-05
00000330 -1.3397861862e-04
00000335 7.9087402751e-06
00000340 1.5156673767e-04
00000345 8.0189923616e-05
00000350 8.0196703414e-05
00000355 -9.4204971481e-05
00000360 -2.9974787354e-04
00000365 2.7663206450e-05
00000370 1.4259246452e-04
00000375 1.1072801385e-04
00000380 -9.7803864136e-05
00000385 -4.7228465219e-05
00000390 -5.7536813040e-05
00000395 1.2925906099e-04
00000400 -9.6895566052e-05
00000405 -3.5666327987e-05
00000410 1.0550665079e-04
110301143805 -7.1604386252e-05
110301203850 -5.3839495785e-05
110302023944 -8.8762551534e-05
110303044225 -2.0666247742e-05
110303185541 7.5360943017e-05
110306005507 -6.2707299682e-05
110306065858 2.1269853222e-05
110306125459 1.8157688286e-04
110306185018 -7.7066714988e-05
110309023903 2.0412131045e-04
110309083602 7.6401457265e-05
110309143304 -3.0621431998e-05
110309202958 -5.3207010694e-05
110311060440 4.4765408085e-05
110312162108 1.4987679807e-04
110312221813 6.4200350807e-05
110313052340 -6.9269854217e-05
110313112141 -1.8255921547e-04
110315104504 1.1061647012e-04
110315163958 1.3446806109e-04
110315223710 5.0875755882e-05
110316043309 -7.3936628578e-07
110318132000 1.5974575756e-04
110318192704 8.4864566227e-05
110319013337 -1.2138594969e-04
110319073915 1.6314465694e-04
110320154212 8.1278284944e-05
110321064510 -1.1725193485e-04
110327011023 -7.4786563470e-05
110327072622 3.5769525503e-05
110327133306 -1.6074745440e-04
110327194950 -3.3558572231e-05
110401235708 9.5818089347e-05
110402063614 -1.3105909947e-04
110402124243 -1.8067828588e-04
110402191937 -3.5546226878e-05
110405114307 5.6163426348e-05
110405173939 2.4033116745e-05
110405233909 -3.4786004536e-05
110406054017 -1.7091654491e-04
110408230100 6.8710541882e-05
110409060046 -2.3200988014e-04
110409125215 2.0020155175e-05
110411144120 -1.3358602550e-04
110411204256 1.5642454678e-04
110412024250 1.3855486990e-04
110412084120 -2.5758948301e-05
110413144304 5.5109487451e-05
110414044917 1.4962243396e-04
110415224025 -8.4603601699e-06
110416050904 -1.1603736946e-04
110416114838 -2.5039835577e-04
110420191814 -8.4922166070e-05
110423145133 7.7444410082e-07
110423213504 2.4551384378e-04
110424042123 4.2769132556e-05
110424111053 2.9076823252e-05
110619101953 1.5456244758e-05
110619162244 1.4873224160e-04
110619222322 1.6150568764e-04
111119183101 -1.2237546448e-05
111119202013 4.7444471925e-05
111119220928 8.5714641700e-06
111119235820 -4.8334024094e-05
111120014701 4.9471280243e-05
111120033550 -2.1439578600e-04
111120052440 -2.7508397957e-05
111120071353 8.4880873106e-05
111120090255 1.4793855080e-04
111120105129 -9.1616252125e-05
111120124014 3.2576498982e-05
111120142913 1.8645215527e-05
111121091712 -1.9633261349e-04
111121111121 3.0073431722e-05
111121130534 2.2090954064e-05
111121145938 -4.1189156974e-05
111121165340 -5.1773272362e-05
111121184734 2.7387667424e-05
111121204223 -2.9333033259e-05
111121223649 -1.2294124747e-04
111122003122 4.9187892767e-05
111122022538 -1.2730097538e-04
111122041944 1.2236214065e-04
111122061412 -1.2386618613e-04
111122112502 -1.8653193115e-04
111122131351 1.1785113556e-04
111122150249 1.1019992341e-04
111122165154 2.4734324898e-04
111122184052 1.0654408290e-04
111122202941 4.6028378270e-05
111122221855 -2.5493169563e-05
111123000820 -3.6383988176e-05
111123015747 -2.8427910790e-04
111123034727 -4.1549746225e-05
111123053727 3.2941544908e-06
111123072744 1.0580082388e-04
111123091800 2.4514787473e-05
111124065127 -1.9363661318e-04
111124084039 -7.2795756004e-05
111124103011 -5.8251330751e-05
111124122006 1.7346639128e-04
111124140956 -6.3687755906e-05
111124155941 -6.0545634304e-05
111124174946 1.4908744644e-04
111124193956 2.0529126252e-04
111124213014 6.0722170743e-06
111124232038 -1.1600039380e-04
111125011028 1.2916120726e-04
111125030019 -1.0932281103e-04
111125154112 6.4388392000e-05
111125173041 6.2683585324e-05
111125192017 4.7489081049e-05
111125210953 -5.3133228735e-06
111125225921 8.2701845042e-05
111126004843 -4.9053790497e-06
111126023823 5.3692892106e-05
111126042741 2.6233218834e-05
111126061705 -1.1832482544e-06
111126080640 1.0728639887e-04
111126095624 3.2421604500e-06
111126114604 8.6274611100e-05
111126133533 1.5545434644e-05
111127003502 1.1316775985e-04
111127022515 3.9085865499e-05
111127041524 4.7813529906e-05
111127060531 -4.7647317182e-05
111127075536 -1.9230416620e-04
111127094540 -8.8581739994e-06
111127113529 -7.8202532411e-05
111127132502 -6.9249269520e-06
111127151424 -1.0623403098e-05
111127170359 2.2324935362e-05
111127185329 4.2385843008e-05
111127204303 -2.0477956655e-04
111128130517 -2.1412277912e-05
111128145525 -9.4524919186e-05
111128164521 7.2455465310e-05
111128183532 -6.9903484613e-05
111128202550 5.2404916478e-06
111128221600 6.4541825103e-05
120415171249 -1.9377048989e-04
120415194601 -2.4967011624e-05
120415221934 -9.2487787401e-05
120416005303 -7.5430766838e-06
120416032431 -1.7773958670e-05
120416055241 1.1236796106e-04
120416082047 4.2294091653e-05
120416104828 -9.3333247387e-05
120416131608 3.5142842109e-05
120419060113 1.8346243192e-04
120419083400 -8.8688338210e-05
120419110700 -6.7116178604e-07
120419134012 8.8931730796e-05
120419161430 4.2818681556e-05
120419184947 -1.4897138715e-05
120419212454 -6.0832924858e-05
120420000016 -5.7049323317e-05
120420023506 -2.7314351997e-05
120421042444 8.1520706947e-06
120421065632 6.3375019717e-05
120421092831 5.5291810153e-05
120421120049 7.4772332820e-05
120421143330 6.6585972110e-05
120421170613 -1.9430436007e-04
120421193852 2.8378157608e-05
120421221151 1.4378539082e-04
120422004452 -1.2144018725e-04
120422044302 5.6685788297e-05
120422071558 3.3674855104e-06
120422094837 -5.5690760517e-05
120422122136 -4.2130216396e-05
120422145413 -9.5862592075e-05
120422172631 -8.7941826960e-05
120422195908 -3.8435793745e-05
120422223128 2.9691444908e-05
120423010416 -1.0070708552e-04
120423044255 1.5776384770e-05
120423071454 -2.6986373617e-05
120423094714 1.4049107523e-04
120423121914 4.5987322889e-05
120423145147 -4.4313440177e-05
120423172410 -6.8273994677e-05
120423195619 -1.2783840265e-04
120423222812 1.4697799146e-04
120424010011 -4.5043866570e-06
120424111046 -3.2101420635e-05
120424134136 -1.2969809533e-04
120424161158 -1.8702701448e-04
120424184237 -7.9941704246e-05
120424211320 5.5495308542e-05
120424234427 -1.4776129530e-04
120425021531 1.3426757682e-04
120425044658 -1.9947019591e-04
120425071755 2.7915569317e-05
120426062720 7.9968391499e-05
120426090908 2.6410509356e-04
120426115005 6.1658289395e-07
120426143201 -1.7604613634e-04
120426171409 7.4570561693e-05
120426195405 -4.3823039400e-05
120426223437 -2.0837555635e-05
120427011313 2.2584925155e-04
120427035142 -3.4668699463e-05
120428002950 -2.9079621494e-04
120428030229 -1.0696710671e-04
120428053511 8.2652746701e-05
120428080725 1.4104857985e-05
120428104013 6.9146855928e-05
120428131301 -2.1597695042e-05
120428154639 -1.6146253612e-04
120428181913 -1.2639758321e-04
120428205146 8.1562885094e-05
120429065739 4.5085669200e-05
120429092916 -7.0958281855e-05
120429120003 1.5990339480e-04
120429143135 1.7876686541e-04
120429170246 -9.7719254529e-05
120429193353 3.0916871064e-05
120429220506 -3.3459389359e-05
120430003619 4.1548022632e-05
120430030703 4.6554050441e-05
120430103432 -1.0534580075e-04
120430131135 1.4138810537e-04
120430154812 -2.4922755815e-05
120430182459 1.4455453413e-04
120430210014 4.3226645125e-05
120430233508 -6.6252481529e-05
120501020953 1.6413502402e-05
120501044500 2.0496535736e-04
120501072010 -1.9169593118e-04
120502085652 -1.0045995701e-04
120502113206 6.0807015789e-05
120502140650 -7.9054637534e-05
120502164216 4.2354453790e-05
120502191737 -1.0307672416e-05
120502215313 7.6410967604e-05
120503002827 5.6270844942e-05
120503030414 5.6955239807e-05
120504052958 1.7016612493e-04
120504080734 1.3612356101e-05
120504104416 1.3848371798e-04
120504132053 1.6837314619e-04
120504155740 -4.9648080577e-05
120504183401 -1.3454155119e-04
120504211003 -6.4184192957e-05
120504234754 8.2663800039e-05
120505022537 8.8335971640e-05
120510112934 -7.7469786025e-05
120510140508 -4.4176764419e-05
120510164038 -8.2043704448e-05
120510191635 -4.5365958573e-05
120510215217 2.4086184825e-05
120511002753 1.4491656752e-05
120511030333 6.5089834664e-06
120511053929 -2.8837139394e-05
120511081521 1.0102131439e-04
120513122916 -1.1574580734e-04
120513150156 8.6867163452e-06
120513173423 -8.8571565283e-05
120513200630 1.0367401834e-04
120513223845 3.9346080270e-05
120514011044 3.8138233784e-05
120514034326 1.2266327009e-04
120514061557 9.4646462733e-05
120514084820 -1.5762483597e-04
120516042730 -9.0190415472e-06
120516070253 -1.3159882600e-04
120516093811 8.7539956355e-05
120516121330 -5.7045370786e-05
120516144836 1.0623759688e-05
120516172401 -6.6150620273e-05
120516195910 -1.2191811697e-06
120516223409 7.2522737478e-06
120517010803 -8.2375822563e-05
120529162131 3.6174427923e-05
120529185435 -7.1517315195e-05
120529212652 1.8774902213e-04
120529235847 -2.9345632563e-05
120530023033 2.3090306395e-05
120530050203 -2.5800343345e-05
120530073422 8.0508256017e-05
120530100528 4.6246815754e-05
120530123659 2.8410604645e-05
120531014034 1.4450121235e-04
120531041247 2.4314380482e-05
120531064533 4.9141799882e-05
120531091805 -3.1881499031e-05
120531115020 -6.4208647039e-05
120531142247 2.5869327287e-05
120531165506 -1.0347547767e-04
120531192715 -1.5531928910e-04
120531215917 4.1022642490e-05
120601015642 -9.9519089512e-05
120601042904 -1.2587887438e-04
120601070153 1.9860031447e-06
120601093346 3.9328974903e-06
120601120533 9.6002779491e-05
120601143748 -1.1393659461e-04
120601171000 9.8958540313e-05
120601194155 4.5097054556e-05
120601221342 7.4585195829e-05
120603102310 3.5173738452e-05
120603125801 -5.8101789948e-05
120603153253 1.8312581241e-05
120603180815 2.1960274886e-05
120603204322 2.5009602460e-04
120603231808 1.2074411282e-04
120604015248 5.6137860355e-05
120604042708 -6.2285157539e-05
120607050505 8.9169533810e-05
120607073916 -5.3690512648e-05
120607101345 1.4686068560e-05
120607124811 -1.6871364717e-05
120607152246 -8.3509560448e-05
120607203238 1.2716123747e-05
120607230714 1.4685807634e-05
120608014221 1.2254885186e-05
120613130416 -1.9286340138e-04
120613153802 8.1939017390e-05
120613181234 3.1866717905e-05
120613204659 -1.2040608378e-04
120613232221 1.7659714525e-04
120614015639 -8.1425635307e-05
120614043007 1.0913798759e-04
120614070437 -6.4635249899e-05
120614093902 1.0146650263e-04
120621183938 2.0034023514e-04
120621211005 5.7175237522e-05
120621234101 5.1220362275e-06
120622021154 1.6599506273e-04
120622044831 -2.3870440391e-06
120622071939 5.3449608264e-05
120622095110 1.6909056657e-04
120622122250 1.2847895699e-04
120622145429 9.2865225835e-05
120622172645 -7.1301818184e-06
120622195843 8.2842538346e-05
120622223108 1.8994931651e-04
120623010300 -8.7542104453e-05
130404181251 -5.2428973213e-05
130404215811 -1.4565411414e-05
130405014301 1.0747012778e-04
130405052737 -1.0108931551e-04
130405091053 -1.8904427069e-04
130405125529 -3.8405671869e-05
130406060257 -7.2547244859e-06
130406135446 6.3149108400e-05
130406215323 -1.0008901794e-04
130409124442 -9.1931227830e-05
130409164911 -3.5118688879e-05
130412172503 -1.3366992930e-06
130412211207 -3.1312273844e-04
130413005852 5.5133439332e-05
130413044502 -5.7377712620e-05
130413083219 1.6267857935e-04
130413121831 2.1388098540e-04
130415091829 -5.2088464499e-05
130415130814 -6.8563410107e-05
130415165617 -1.5252729042e-04
130415204407 1.3529139658e-05
130416003316 -9.2369490181e-06
130416042308 -1.1240428224e-04
130419093631 4.0549767585e-05
130419132648 -9.6861272374e-05
130419171709 -4.4206555620e-06
130419210748 -1.4569828002e-05
130420005939 3.8659022289e-05
130420045108 -3.8929124342e-06
130422090033 6.1060886357e-05
130422125457 4.8005114750e-05
130422164832 1.4232943528e-04
130422204038 -6.8305607536e-05
130423003410 -9.7819906149e-05
130423042848 -1.4274970810e-07
130427113830 1.9039769956e-04
130427153425 1.7755196113e-04
130427193319 1.2702074141e-04
130427233032 2.2967884638e-04
130428032807 1.0384313116e-04
130428072605 -6.0105312686e-05
130428135524 -1.5920774639e-04
130428174532 -2.9146109014e-04
130428213620 4.1781766950e-05
130429012702 -8.7017512879e-05
130429051816 4.3014792363e-05
130429090853 4.1062393845e-06
130429223205 6.1123460119e-05
130430022642 -2.2623888232e-05
130430062144 1.7321035602e-04
130430101654 -1.5409212072e-05
130430141053 -3.5389960608e-05
130430180449 -1.7067564328e-04
130501125443 3.1018958894e-04
130501164035 6.1251086506e-05
130501202634 -1.8850986039e-04
130502001250 1.9015941849e-05
130502035933 -1.2548453033e-04
130502074557 3.0113093766e-05
130502121438 4.3519423041e-05
130502160244 -1.6721556223e-04
130502195025 -1.8902128709e-04
130502233742 -1.5847417718e-05
130503032622 8.6059972412e-06
130503071611 1.1518651845e-04
130503212351 5.4153288488e-06
130504011520 -4.9721570619e-06
130504050540 1.9114213923e-05
130504085727 -6.0608461948e-05
130504124840 6.3994482309e-05
130504164043 1.2320524300e-06
130506015533 -3.2362232056e-06
130506055007 2.2866324612e-05
130506094401 -2.3923303440e-04
130506134030 -2.8255137852e-05
130506173603 -3.8327162684e-05
130506213124 -1.7263155446e-04
130507022743 -1.3114068195e-05
130507061644 4.4383416273e-05
130507100457 5.3765998930e-05
130507135408 1.2131857175e-04
130507174300 5.1745368781e-05
130507213141 -1.6664658804e-04
130509012846 -2.3764813355e-04
130509052005 -3.4875195463e-07
130509091059 -1.1039628190e-04
130509130206 1.4333865228e-04
130509165247 -3.2985665526e-05
130509204413 1.1957889115e-05
130510015830 7.2591354728e-05
130510055115 -1.9614562813e-05
130510094527 -9.2152923289e-05
130510134000 -1.5763904844e-05
130510173303 -1.0596110544e-05
130510212502 -5.8775826416e-05
130512010125 -2.4963412663e-04
130512045503 -3.3059280436e-05
130512085035 -2.3928211572e-04
130513013045 9.1597146453e-05
130513052110 5.9046473472e-05
130513090946 5.8217576520e-05
130513125832 -1.9982666628e-04
130513164722 -9.7334030340e-05
130513203511 -3.4333126011e-06
130514035532 1.4385503963e-04
130514080059 1.5791026036e-05
130514120451 -7.1769504965e-06
130514160856 -1.7458188012e-04
130514201144 3.3537656067e-05
130515001511 1.7908559494e-04
130516140132 2.4024880313e-05
130516174738 1.2189583941e-04
130516213407 5.2115988085e-06
130517012028 -1.7727302893e-04
130517050815 1.1471123353e-04
130517085526 1.3527067133e-05
130517125429 -1.4806651418e-05
130517164711 -1.4747854411e-04
130518145721 -1.3537181693e-04
130518225805 7.6410291700e-05
130519071309 -5.8173037655e-05
130520172813 -1.6307625493e-04
130520211841 -1.7370999763e-04
130521011030 3.2699481733e-04
130521050403 -1.4469531651e-04
130521085632 2.7036037278e-05
130521124834 -1.3647439565e-04
130524154332 1.2406916036e-04
130524193240 4.3514298501e-05
130524232110 1.8853094012e-04
130525030933 -6.4712745587e-05
130525065753 -7.3897311683e-05
130525104638 8.1581133627e-05
130527001348 -7.1899664751e-05
130527041514 -5.8452964784e-05
130527081734 -8.8922015222e-05
130527121744 8.7826293773e-05
130527161802 -5.5703091065e-05
130527201927 -1.3752895103e-04
130607105358 8.4227829701e-05
130607144407 4.5146178100e-05
130609063605 -1.3107472619e-04
130609103549 -6.7869651505e-05
130609144427 1.7568359066e-05
130609184337 8.7847897107e-06
130609224544 -1.2266043105e-05
130610064621 2.0236518058e-05
130610104924 -3.7282485079e-06
130610145412 1.0042446779e-04
130610185651 -1.9116061853e-04
130610225859 2.5510575498e-05
130611030244 -4.4894771749e-06
130611094457 1.1523226026e-05
130611133136 -2.6109381106e-04
130611171907 4.6628342167e-06
130611210548 -8.8415802643e-06
130612005245 1.2369298301e-04
130612044017 8.2646644212e-05
130614120226 -2.9064157699e-05
130614155636 9.8054840883e-06
130614195159 6.9594510307e-05
130614234528 -4.4580122388e-05
130616152534 -2.0416327957e-04
130616191159 -1.7755054159e-04
130616225812 -4.7966929678e-07
130617024441 -7.5690020537e-05
130617063145 9.0016235038e-06
130617101900 2.7902168233e-05
130618182117 1.1900865508e-04
130618221223 4.8544113992e-05
130619020319 -1.9790296120e-04
130619055424 1.2454389336e-04
130619094516 -9.2191630068e-06
130619133523 5.0809668164e-05
130621150322 7.5052686007e-05
130621185800 1.1185473830e-06
130621225142 -2.7749699557e-05
130622024543 6.6718895450e-05
130622063938 -3.4930689926e-05
130622103234 -1.6720421615e-04
130623165917 -4.7196904826e-05
130623210226 -1.7004701266e-04
130624010316 1.3390008779e-04
130624050439 -1.3677652851e-04
130624090919 1.0879999837e-04
130624131506 3.8543440685e-05
130625094439 -1.0574010412e-06
130625133651 1.4604887954e-05
130625172859 1.1261262582e-05
130625212113 4.8665436504e-05
130626011312 -1.5516323368e-05
130626050533 9.5185747884e-05
130627064956 5.8309903316e-05
130627103637 -2.7222284940e-04
130627142447 1.2246029916e-04
130627181200 -8.8248173630e-05
130627215917 -1.7955624759e-04
130628014629 -2.3278196563e-05
130630024206 1.8795391410e-05
130630113014 6.7815336504e-05
130702144150 6.9481314569e-05
130702151219 5.4824246710e-05
130702154309 1.0898937901e-04
130702161341 -6.6202321835e-05
130702164422 3.1053790449e-04
130702171448 -1.2728615017e-04
130702174516 -1.3539536952e-04
130702181545 7.0786125681e-05
130702184615 3.1843349975e-05
130702191644 -1.4824793098e-04
130702194712 1.8435013490e-04
130702201736 -1.3525340721e-04
130702204804 1.3639292407e-05
130702211830 -1.9087472511e-04
130702214854 9.1346029176e-05
130702221919 2.8835155979e-05
130702224946 1.2203151206e-04
130702232011 3.8901126131e-04
130702235036 1.0088559176e-04
130703002101 2.8470260381e-05
130703005130 6.2256565389e-05
130703012200 2.6272740396e-05
130703015228 -7.0627209975e-05
130703022254 -2.9086717808e-05
130703025320 -4.2019229322e-06
130703032345 1.4985257591e-04
130703035409 -1.2099461035e-04
130703042437 5.2111719028e-05
130703045459 -6.2113670827e-05
130703052522 2.8103887955e-04
130703055550 1.9221421983e-05
130703062613 3.3510622951e-05
130703065638 -1.4388826923e-04
130703072659 5.5296031099e-05
130703075725 1.0459976470e-04
130703082751 -7.7729435732e-05
130703085814 6.8116141569e-05
130703092847 5.7357961357e-05
130703095912 -7.4770831064e-05
130703102937 -2.9247146254e-05
130703110000 -7.7108653365e-05
130703113025 6.1123418107e-05
130703120047 4.1532659765e-05
130703123115 -1.6567975645e-04
130703130140 -5.8416850792e-05
130703133840 -1.8511557167e-05
130703140906 5.6406318840e-05
130703143934 -1.0931419419e-04
130703151016 -1.6058378806e-04
130703154046 3.8509267779e-05
130703161112 3.9002443171e-05
130703164138 -8.3074826403e-05
130703171204 1.8098802308e-04
130703174242 -2.2944354096e-04
130703181311 4.4388528672e-05
130703184348 -3.4028450492e-06
130703191419 1.9101054374e-06
130703194456 1.6519470087e-04
130703201537 1.8068195669e-04
130703204618 -4.0470599454e-04
130703211655 1.7011178589e-04
130703214727 -5.8783133208e-05
130703221758 -7.2185565023e-06
130703224832 -1.1562642555e-04
130703231901 -1.8283008706e-04
130703234929 -1.0321457752e-04
130704001956 7.3655824116e-05
130704005024 -9.1397354869e-05
130704012059 6.1291128631e-05
130704015132 -3.9329262206e-05
130704022200 1.2792149449e-04
130704025225 2.1261526331e-06
130704032254 1.0626267953e-04
130704035328 -1.5716210979e-05
130704042357 1.4367627604e-05
130704045425 -1.4260017935e-04
130704052456 9.1452877889e-05
130704055525 8.9660583658e-05
130704062602 -1.6719195935e-05
130704065631 6.3592820843e-06
130704072701 -1.5052242962e-04
130704075735 -1.2363491367e-04
130704082803 6.8720089404e-05
130704085829 -3.9866749298e-05
130704092902 5.1668945893e-05
130704095937 -9.3497572306e-05
130704103010 -1.2203137572e-04
130704110035 -1.6410010457e-04
130704113111 6.3812051496e-05
130704120145 -6.9097582497e-05
130710085014 4.5103988261e-05
130710092043 -4.1338308227e-05
130710095107 -5.0581205187e-05
130710102138 -1.0415358719e-04
130710105213 -3.6188762920e-05
130710112249 -6.5707246091e-05
130710115318 -7.8844620129e-05
130710122356 3.0524555496e-05
130710125432 -7.3166321434e-05
130710132507 -7.0968378061e-05
130710135547 1.0101219881e-04
130710142618 9.2705393612e-05
130710145646 1.5874957967e-06
130710152716 -7.8309063026e-05
130710155740 -1.5254046837e-04
130710162818 9.1523425716e-05
130710165845 2.5230770169e-05
130710172916 -3.6225958031e-05
130710175952 2.8654287394e-05
130710183018 1.6031006311e-04
130710190046 -6.1964372293e-05
130710193120 -2.3288109585e-04
130710200153 -1.2155497573e-04
130710203233 2.7173719206e-06
130710210313 -5.8015871770e-05
130710213404 1.2502431981e-05
130710220441 -4.8198350843e-05
130710223530 8.6482630975e-05
130710230612 -5.5646856428e-05
130710233653 -1.9286366551e-04
130711000729 -1.0943488309e-04
130711003757 8.8613107417e-05
130711010833 1.3001736079e-04
130711013905 -2.8657856525e-05
130711020935 1.2988778623e-04
130711024022 1.1939508292e-04
130711031049 8.8201436394e-05
130711034117 4.2469313341e-06
130711041150 -8.5929280408e-05
130711044225 7.0938354442e-05
130711051253 1.3495050606e-04
130711054324 9.9991676530e-05
130711061354 3.3799541664e-05
130711064420 2.1819977234e-05
130711071446 2.3919590859e-06
130712161936 1.3021203199e-05
130712165000 6.3772176847e-05
130712172033 -1.3992704600e-04
130712175104 -5.4813413997e-05
130712182132 5.1477350885e-05
130712185202 -9.7099743631e-05
130712192237 2.1111394691e-05
130712195308 -7.3288815493e-05
130712202335 -2.0748153617e-05
130712205408 2.6893723658e-04
130712212443 -1.7678487379e-04
130712215514 -1.2950384951e-04
130712222544 -5.6185036708e-05
130712225611 1.9952506659e-05
130712232641 -9.7847899772e-07
130712235710 2.2878391134e-05
130713002746 3.4474593560e-05
130713005811 1.6175726668e-04
130713012840 1.0708464887e-04
130713015911 -5.4010305409e-05
130713022950 1.2808141441e-04
130713030015 1.7324912205e-04
130713033042 1.2157400479e-05
130713040108 -7.9392021695e-06
130713043134 -1.2357861033e-05
130713050201 -3.6568215215e-05
130713053227 9.1138381527e-05
130713060256 -7.4968378062e-06
130713063326 -1.1525084637e-04
130713070356 4.4833617710e-05
130713073423 7.6081883923e-05
130713080454 2.0291677557e-04
130713083518 -2.3972149210e-04
130713090543 -6.2905807376e-05
130713093606 1.6858579720e-04
130713100629 9.1634775177e-06
130713103653 -3.7003444353e-05
130713110719 1.2443174868e-04
130713113750 4.0738978417e-05
130713120825 -2.1652040533e-05
130713123856 -2.4836817970e-05
130713130923 -1.2900417504e-04
130713133950 -3.9325422392e-05
130713141018 -6.3057426281e-05
130713144045 -3.5436812619e-05
130713151432 6.2370976431e-05
130713154501 1.4643596775e-04
130713161525 -1.6842801730e-04
130713164555 1.2608210459e-04
130713171626 3.8517890663e-05
130713174658 2.4767286939e-04
130713181726 4.8235286894e-05
130713184756 -6.4639426241e-05
130713191826 -3.8112299188e-05
130713194858 1.5427516387e-04
130713201928 1.1176787584e-04
130713204956 7.2100353149e-05
130713212028 2.3962919731e-06
130713215054 3.4783273914e-05
130713222123 -9.2006808771e-05
130713225147 -9.0209409668e-06
130713232217 8.8763963556e-05
130713235250 1.2399379134e-04
130714002322 4.5712198370e-05
130714005353 -1.4950998135e-05


==> m0p006/wt10p0data/PLAQ2_S.dat <==
00000010 4.7900255948e-01
00000015 4.7868682129e-01
00000020 4.7937838265e-01
00000025 4.7914871841e-01
00000030 4.7884202393e-01
00000035 4.7878621364e-01
00000040 4.7933845036e-01
00000045 4.7910465318e-01
00000050 4.7915560758e-01
00000055 4.7932966884e-01
00000060 4.7889533771e-01
00000065 4.7866632595e-01
00000070 4.7929127709e-01
00000075 4.7933854356e-01
00000080 4.7935065215e-01
00000085 4.7958389060e-01
00000090 4.7903945962e-01
00000095 4.7891570865e-01
00000100 4.7936325795e-01
00000105 4.7928401099e-01
00000110 4.7910221869e-01
00000115 4.7878088673e-01
00000120 4.7951912351e-01
00000125 4.7913842578e-01
00000130 4.7913841776e-01
00000135 4.7924320283e-01
00000140 4.7870958422e-01
00000145 4.7863054227e-01
00000150 4.7912452746e-01
00000155 4.7897454616e-01
00000160 4.7861547231e-01
00000165 4.7844399398e-01
00000170 4.7880203571e-01
00000175 4.7885386358e-01
00000180 4.7896303253e-01
00000185 4.7912559784e-01
00000190 4.7925481579e-01
00000195 4.7921744232e-01
00000200 4.7880865198e-01
00000205 4.7908968440e-01
00000210 4.7925904308e-01
00000215 4.7923189271e-01
00000220 4.7982213192e-01
00000225 4.7886088191e-01
00000230 4.7881314716e-01
00000235 4.7844673342e-01
00000240 4.7906139354e-01
00000245 4.7892735241e-01
00000250 4.7893506464e-01
00000255 4.7919710267e-01
00000260 4.7855495280e-01
00000265 4.7908230042e-01
00000270 4.7911168949e-01
00000275 4.7832659948e-01
00000280 4.7881070548e-01
00000285 4.7882397467e-01
00000290 4.7889593955e-01
00000295 4.7928446849e-01
00000300 4.7942690638e-01
00000305 4.7925463903e-01
00000310 4.7950101141e-01
00000315 4.7902605489e-01
00000320 4.7883776975e-01
00000325 4.7907364939e-01
00000330 4.7878727993e-01
00000335 4.7897447522e-01
00000340 4.7905273041e-01
00000345 4.7874612381e-01
00000350 4.7913093497e-01
00000355 4.7878497839e-01
00000360 4.7923561462e-01
00000365 4.7894257268e-01
00000370 4.7878249642e-01
00000375 4.7903476512e-01
00000380 4.7885956602e-01
00000385 4.7869392690e-01
00000390 4.7914352542e-01
00000395 4.7888380917e-01
00000400 4.7876422134e-01
00000405 4.7926385949e-01
00000410 4.7907383879e-01
110301143805 4.7936346299e-01
110301203850 4.7917305331e-01
110302023944 4.7904838970e-01
110303044225 4.7943786526e-01
110303185541 4.7929894370e-01
110306005507 4.7925563789e-01
110306065858 4.7889421967e-01
110306125459 4.7913570508e-01
110306185018 4.7945933890e-01
110309023903 4.7912106181e-01
110309083602 4.7880574384e-01
110309143304 4.7903914235e-01
110309202958 4.7905135033e-01
110311060440 4.7874504420e-01
110312162108 4.7907524884e-01
110312221813 4.7907004408e-01
110313052340 4.7918146708e-01
110313112141 4.7922636713e-01
110315104504 4.7912661530e-01
110315163958 4.7895828490e-01
110315223710 4.7870148416e-01
110316043309 4.7881325399e-01
110318132000 4.7917335046e-01
110318192704 4.7914381246e-01
110319013337 4.7898569257e-01
110319073915 4.7897128974e-01
110320154212 4.7866512605e-01
110321064510 4.7890347281e-01
110327011023 4.7905273441e-01
110327072622 4.7927494060e-01
110327133306 4.7894195867e-01
110327194950 4.7895955063e-01
110401235708 4.7909792986e-01
110402063614 4.7923944490e-01
110402124243 4.7941478657e-01
110402191937 4.7876255210e-01
110405114307 4.7888561653e-01
110405173939 4.7920602045e-01
110405233909 4.7932276585e-01
110406054017 4.7895622808e-01
110408230100 4.7901506225e-01
110409060046 4.7911152657e-01
110409125215 4.7889235816e-01
110411144120 4.7866491353e-01
110411204256 4.7949280813e-01
110412024250 4.7930448720e-01
110412084120 4.7919426796e-01
110413144304 4.7880048094e-01
110414044917 4.7869956758e-01
110415224025 4.7895290148e-01
110416050904 4.7916374827e-01
110416114838 4.7895354098e-01
110420191814 4.7953013960e-01
110423145133 4.7946728732e-01
110423213504 4.7932259851e-01
110424042123 4.7910728626e-01
110424111053 4.7892830912e-01
110619101953 4.7867557093e-01
110619162244 4.7854510099e-01
110619222322 4.7867674503e-01
111119183101 4.7872805054e-01
111119202013 4.7844318508e-01
111119220928 4.7877411366e-01
111119235820 4.7874615945e-01
111120014701 4.7927957998e-01
111120033550 4.7892608943e-01
111120052440 4.7931305032e-01
111120071353 4.7908068214e-01
111120090255 4.7915614219e-01
111120105129 4.7944296585e-01
111120124014 4.7875204313e-01
111120142913 4.7886647350e-01
111121091712 4.7893926844e-01
111121111121 4.7921747626e-01
111121130534 4.7910952945e-01
111121145938 4.7925364288e-01
111121165340 4.7928929451e-01
111121184734 4.7910704186e-01
111121204223 4.7929563332e-01
111121223649 4.7853050694e-01
111122003122 4.7863265960e-01
111122022538 4.7877734016e-01
111122041944 4.7889531586e-01
111122061412 4.7888860420e-01
111122112502 4.7862803858e-01
111122131351 4.7923681889e-01
111122150249 4.7866943841e-01
111122165154 4.7852556004e-01
111122184052 4.7906765820e-01
111122202941 4.7917077626e-01
111122221855 4.7976077957e-01
111123000820 4.7917908558e-01
111123015747 4.7886672741e-01
111123034727 4.7891825157e-01
111123053727 4.7905247434e-01
111123072744 4.7863117023e-01
111123091800 4.7885964122e-01
111124065127 4.7897302493e-01
111124084039 4.7941560577e-01
111124103011 4.7883086102e-01
111124122006 4.7870027234e-01
111124140956 4.7906401856e-01
111124155941 4.7908165662e-01
111124174946 4.7956746327e-01
111124193956 4.7877888098e-01
111124213014 4.7894557484e-01
111124232038 4.7966549438e-01
111125011028 4.7881617212e-01
111125030019 4.7883944007e-01
111125154112 4.7930317248e-01
111125173041 4.7902639135e-01
111125192017 4.7917928564e-01
111125210953 4.7909576523e-01
111125225921 4.7895421480e-01
111126004843 4.7938891074e-01
111126023823 4.7893532164e-01
111126042741 4.7897584383e-01
111126061705 4.7902241575e-01
111126080640 4.7926090945e-01
111126095624 4.7856126638e-01
111126114604 4.7873142103e-01
111126133533 4.7889373797e-01
111127003502 4.7945188311e-01
111127022515 4.7879825658e-01
111127041524 4.7819326272e-01
111127060531 4.7913894077e-01
111127075536 4.7896190569e-01
111127094540 4.7921647636e-01
111127113529 4.7954405173e-01
111127132502 4.7942637327e-01
111127151424 4.7898393301e-01
111127170359 4.7937789243e-01
111127185329 4.7937994998e-01
111127204303 4.7872478438e-01
111128130517 4.7890676731e-01
111128145525 4.7904131649e-01
111128164521 4.7915824264e-01
111128183532 4.7882874649e-01
111128202550 4.7905997980e-01
111128221600 4.7898356780e-01
120415171249 4.7929921295e-01
120415194601 4.7878484828e-01
120415221934 4.7849100402e-01
120416005303 4.7886388060e-01
120416032431 4.7888171206e-01
120416055241 4.7926391720e-01
120416082047 4.7916736547e-01
120416104828 4.7881806644e-01
120416131608 4.7921546046e-01
120419060113 4.7943050256e-01
120419083400 4.7928467945e-01
120419110700 4.7943300965e-01
120419134012 4.7913935404e-01
120419161430 4.7897699547e-01
120419184947 4.7894134961e-01
120419212454 4.7893435684e-01
120420000016 4.7911093095e-01
120420023506 4.7981873176e-01
120421042444 4.7909457358e-01
120421065632 4.7926969453e-01
120421092831 4.7966093298e-01
120421120049 4.7933128796e-01
120421143330 4.7891097737e-01
120421170613 4.7946517544e-01
120421193852 4.7917354969e-01
120421221151 4.7938231027e-01
120422004452 4.7907303403e-01
120422044302 4.7916000410e-01
120422071558 4.7902865293e-01
120422094837 4.7904439025e-01
120422122136 4.7916744830e-01
120422145413 4.7946117235e-01
120422172631 4.7899706626e-01
120422195908 4.7888482204e-01
120422223128 4.7936784476e-01
120423010416 4.7908505474e-01
120423044255 4.7920971749e-01
120423071454 4.7902838960e-01
120423094714 4.7884011873e-01
120423121914 4.7897130293e-01
120423145147 4.7909888407e-01
120423172410 4.7906656595e-01
120423195619 4.7884467947e-01
120423222812 4.7930260172e-01
120424010011 4.7911626469e-01
120424111046 4.7909231839e-01
120424134136 4.7930211660e-01
120424161158 4.7896897451e-01
120424184237 4.7966537713e-01
120424211320 4.7918624178e-01
120424234427 4.7904453383e-01
120425021531 4.7917394996e-01
120425044658 4.7918963670e-01
120425071755 4.7888650499e-01
120426062720 4.7943121464e-01
120426090908 4.7914894950e-01
120426115005 4.7910570438e-01
120426143201 4.7848187604e-01
120426171409 4.7916176802e-01
120426195405 4.7900658084e-01
120426223437 4.7888168709e-01
120427011313 4.7883219432e-01
120427035142 4.7954818796e-01
120428002950 4.7884600795e-01
120428030229 4.7946209617e-01
120428053511 4.7927623036e-01
120428080725 4.7906938856e-01
120428104013 4.7943186580e-01
120428131301 4.7944081659e-01
120428154639 4.7954963324e-01
120428181913 4.7883981185e-01
120428205146 4.7943584324e-01
120429065739 4.7913406737e-01
120429092916 4.7900906221e-01
120429120003 4.7872858129e-01
120429143135 4.7936540500e-01
120429170246 4.7898826109e-01
120429193353 4.7834072948e-01
120429220506 4.7855081849e-01
120430003619 4.7874521392e-01
120430030703 4.7985679586e-01
120430103432 4.7892612714e-01
120430131135 4.7942375771e-01
120430154812 4.7898142567e-01
120430182459 4.7874164124e-01
120430210014 4.7918990873e-01
120430233508 4.7930489368e-01
120501020953 4.7860407078e-01
120501044500 4.7907594765e-01
120501072010 4.7896120080e-01
120502085652 4.7845960325e-01
120502113206 4.7938938497e-01
120502140650 4.7897080989e-01
120502164216 4.7916831788e-01
120502191737 4.7965253919e-01
120502215313 4.7922138295e-01
120503002827 4.7931484359e-01
120503030414 4.7912639797e-01
120504052958 4.7908178190e-01
120504080734 4.7913033221e-01
120504104416 4.7936361127e-01
120504132053 4.7942951444e-01
120504155740 4.7902086786e-01
120504183401 4.7858632316e-01
120504211003 4.7932360322e-01
120504234754 4.7901238569e-01
120505022537 4.7899552976e-01
120510112934 4.7888889012e-01
120510140508 4.7927234366e-01
120510164038 4.7912052781e-01
120510191635 4.7942517403e-01
120510215217 4.7895134540e-01
120511002753 4.7903819333e-01
120511030333 4.7900896500e-01
120511053929 4.7916424725e-01
120511081521 4.7832602404e-01
120513122916 4.7856725934e-01
120513150156 4.7911564304e-01
120513173423 4.7884723082e-01
120513200630 4.7866260058e-01
120513223845 4.7914903932e-01
120514011044 4.7887805476e-01
120514034326 4.7924404776e-01
120514061557 4.7905252145e-01
120514084820 4.7874310486e-01
120516042730 4.7954441396e-01
120516070253 4.7912785947e-01
120516093811 4.7889915883e-01
120516121330 4.7891409378e-01
120516144836 4.7921774486e-01
120516172401 4.7904826839e-01
120516195910 4.7951933844e-01
120516223409 4.7858072219e-01
120517010803 4.7922581280e-01
120529162131 4.7982646818e-01
120529185435 4.7979169147e-01
120529212652 4.7926565548e-01
120529235847 4.7919455393e-01
120530023033 4.7959783594e-01
120530050203 4.7902176470e-01
120530073422 4.7910582120e-01
120530100528 4.7926673437e-01
120530123659 4.7942775436e-01
120531014034 4.7907058715e-01
120531041247 4.7938197572e-01
120531064533 4.7935112337e-01
120531091805 4.7875155955e-01
120531115020 4.7936622915e-01
120531142247 4.7957206490e-01
120531165506 4.7962022833e-01
120531192715 4.7940881543e-01
120531215917 4.7898772913e-01
120601015642 4.7933301126e-01
120601042904 4.7938822974e-01
120601070153 4.7938420487e-01
120601093346 4.7868394698e-01
120601120533 4.7929056376e-01
120601143748 4.7913251980e-01
120601171000 4.7893016139e-01
120601194155 4.7894245183e-01
120601221342 4.7864993858e-01
120603102310 4.7941388767e-01
120603125801 4.7955919018e-01
120603153253 4.7884419170e-01
120603180815 4.7912484456e-01
120603204322 4.7911667770e-01
120603231808 4.7900869013e-01
120604015248 4.7917742432e-01
120604042708 4.7904155014e-01
120607050505 4.7882698009e-01
120607073916 4.7899188232e-01
120607101345 4.7889907831e-01
120607124811 4.7876670372e-01
120607152246 4.7889613844e-01
120607203238 4.7876187422e-01
120607230714 4.7942068916e-01
120608014221 4.7894916296e-01
120613130416 4.7885225227e-01
120613153802 4.7916459909e-01
120613181234 4.7940369028e-01
120613204659 4.7876685640e-01
120613232221 4.7891545634e-01
120614015639 4.7887323635e-01
120614043007 4.7883703410e-01
120614070437 4.7952339146e-01
120614093902 4.7900263971e-01
120621183938 4.7903795025e-01
120621211005 4.7900314385e-01
120621234101 4.7915763401e-01
120622021154 4.7894155922e-01
120622044831 4.7900952801e-01
120622071939 4.7956844128e-01
120622095110 4.7901631742e-01
120622122250 4.7875288488e-01
120622145429 4.7882672986e-01
120622172645 4.7875747652e-01
120622195843 4.7845220248e-01
120622223108 4.7949457486e-01
120623010300 4.7933250300e-01
130404181251 4.7952577711e-01
130404215811 4.7875095940e-01
130405014301 4.7904407298e-01
130405052737 4.7874641354e-01
130405091053 4.7899420817e-01
130405125529 4.7922078476e-01
130406060257 4.7871145451e-01
130406135446 4.7864009936e-01
130406215323 4.7891095923e-01
130409124442 4.7959883877e-01
130409164911 4.7896910829e-01
130412172503 4.7915784855e-01
130412211207 4.7894481030e-01
130413005852 4.7885758982e-01
130413044502 4.7891965438e-01
130413083219 4.7913037361e-01
130413121831 4.7889576388e-01
130415091829 4.7921448224e-01
130415130814 4.7860819787e-01
130415165617 4.7913595894e-01
130415204407 4.7922051737e-01
130416003316 4.7915286765e-01
130416042308 4.7878756538e-01
130419093631 4.7935424765e-01
130419132648 4.7886723083e-01
130419171709 4.7886789061e-01
130419210748 4.7921284060e-01
130420005939 4.7875398405e-01
130420045108 4.7887799288e-01
130422090033 4.7916079586e-01
130422125457 4.7866862076e-01
130422164832 4.7897594157e-01
130422204038 4.7895074605e-01
130423003410 4.7855923952e-01
130423042848 4.7917370453e-01
130427113830 4.7869718650e-01
130427153425 4.7920458183e-01
130427193319 4.7948628287e-01
130427233032 4.7885993395e-01
130428032807 4.7926703691e-01
130428072605 4.7917438196e-01
130428135524 4.7892715086e-01
130428174532 4.7878230163e-01
130428213620 4.7877244755e-01
130429012702 4.7930225654e-01
130429051816 4.7926619424e-01
130429090853 4.7911186328e-01
130429223205 4.7886340996e-01
130430022642 4.7878898997e-01
130430062144 4.7932125641e-01
130430101654 4.7963752219e-01
130430141053 4.7882333905e-01
130430180449 4.7906308793e-01
130501125443 4.7867863140e-01
130501164035 4.7934774767e-01
130501202634 4.7923823848e-01
130502001250 4.7936815578e-01
130502035933 4.7912177219e-01
130502074557 4.7922288775e-01
130502121438 4.7893908899e-01
130502160244 4.7908155357e-01
130502195025 4.7900843240e-01
130502233742 4.7879149245e-01
130503032622 4.7912681653e-01
130503071611 4.7942569083e-01
130503212351 4.7891131138e-01
130504011520 4.7888664168e-01
130504050540 4.7891993665e-01
130504085727 4.7910503747e-01
130504124840 4.7890512464e-01
130504164043 4.7926497537e-01
130506015533 4.7922170886e-01
130506055007 4.7904840564e-01
130506094401 4.7929292392e-01
130506134030 4.7852878073e-01
130506173603 4.7941581477e-01
130506213124 4.7907640775e-01
130507022743 4.7890723072e-01
130507061644 4.7929465180e-01
130507100457 4.7913911070e-01
130507135408 4.7839379662e-01
130507174300 4.7906491532e-01
130507213141 4.7888171362e-01
130509012846 4.7913048348e-01
130509052005 4.7899131079e-01
130509091059 4.7920322295e-01
130509130206 4.7937194986e-01
130509165247 4.7907485952e-01
130509204413 4.7874695827e-01
130510015830 4.7890794779e-01
130510055115 4.7898421019e-01
130510094527 4.7912297531e-01
130510134000 4.7907383684e-01
130510173303 4.7913135425e-01
130510212502 4.7941295043e-01
130512010125 4.7955726815e-01
130512045503 4.7887462354e-01
130512085035 4.7872041997e-01
130513013045 4.7903707502e-01
130513052110 4.7890662134e-01
130513090946 4.7915742243e-01
130513125832 4.7929492253e-01
130513164722 4.7896072497e-01
130513203511 4.7920069089e-01
130514035532 4.7919719337e-01
130514080059 4.7861179942e-01
130514120451 4.7879954847e-01
130514160856 4.7861776907e-01
130514201144 4.7946056143e-01
130515001511 4.7883996912e-01
130516140132 4.7955106698e-01
130516174738 4.7875873483e-01
130516213407 4.7885776789e-01
130517012028 4.7919371081e-01
130517050815 4.7907926686e-01
130517085526 4.7924346191e-01
130517125429 4.7906047575e-01
130517164711 4.7904971128e-01
130518145721 4.7903774928e-01
130518225805 4.7925071566e-01
130519071309 4.7923648104e-01
130520172813 4.7887906870e-01
130520211841 4.7886203106e-01
130521011030 4.7900382833e-01
130521050403 4.7926661354e-01
130521085632 4.7909476094e-01
130521124834 4.7914974576e-01
130524154332 4.7968798297e-01
130524193240 4.7918046273e-01
130524232110 4.7924522342e-01
130525030933 4.7914096754e-01
130525065753 4.7938295078e-01
130525104638 4.7896726976e-01
130527001348 4.7887941528e-01
130527041514 4.7929318261e-01
130527081734 4.7880975793e-01
130527121744 4.7865861472e-01
130527161802 4.7882180021e-01
130527201927 4.7911700697e-01
130607105358 4.7924211024e-01
130607144407 4.7888588402e-01
130609063605 4.7856714490e-01
130609103549 4.7922168647e-01
130609144427 4.7897502491e-01
130609184337 4.7937146950e-01
130609224544 4.7941564794e-01
130610064621 4.7934161315e-01
130610104924 4.7892866858e-01
130610145412 4.7911213915e-01
130610185651 4.7905978708e-01
130610225859 4.7878284816e-01
130611030244 4.7880196674e-01
130611094457 4.7856150602e-01
130611133136 4.7872418997e-01
130611171907 4.7910783439e-01
130611210548 4.7886229631e-01
130612005245 4.7914212944e-01
130612044017 4.7912317666e-01
130614120226 4.7896918680e-01
130614155636 4.7895737171e-01
130614195159 4.7932841725e-01
130614234528 4.7909955318e-01
130616152534 4.7888806737e-01
130616191159 4.7931006128e-01
130616225812 4.7924580228e-01
130617024441 4.7948871412e-01
130617063145 4.7921266297e-01
130617101900 4.7904583556e-01
130618182117 4.7969556898e-01
130618221223 4.7891340658e-01
130619020319 4.7935709589e-01
130619055424 4.7885661224e-01
130619094516 4.7949570805e-01
130619133523 4.7877263204e-01
130621150322 4.7883598842e-01
130621185800 4.7880002243e-01
130621225142 4.7889393515e-01
130622024543 4.7894246350e-01
130622063938 4.7944099645e-01
130622103234 4.7916034252e-01
130623165917 4.7898981838e-01
130623210226 4.7875272661e-01
130624010316 4.7865246518e-01
130624050439 4.7918578822e-01
130624090919 4.7902677926e-01
130624131506 4.7919565459e-01
130625094439 4.7878537018e-01
130625133651 4.7911333024e-01
130625172859 4.7909311991e-01
130625212113 4.7901363294e-01
130626011312 4.7920120955e-01
130626050533 4.7939021273e-01
130627064956 4.7938761113e-01
130627103637 4.7901955945e-01
130627142447 4.7945806620e-01
130627181200 4.7901932617e-01
130627215917 4.7899136441e-01
130628014629 4.7931074524e-01
130630024206 4.7893059705e-01
130630113014 4.7965825878e-01
130702144150 4.7924231343e-01
130702151219 4.7917752701e-01
130702154309 4.7941669672e-01
130702161341 4.7904419519e-01
130702164422 4.7933649894e-01
130702171448 4.7912021761e-01
130702174516 4.7938104595e-01
130702181545 4.7875109255e-01
130702184615 4.7876463786e-01
130702191644 4.7898418724e-01
130702194712 4.7928882213e-01
130702201736 4.7893163223e-01
130702204804 4.7926611343e-01
130702211830 4.7891998991e-01
130702214854 4.7892379165e-01
130702221919 4.7897727239e-01
130702224946 4.7856071149e-01
130702232011 4.7901066634e-01
130702235036 4.7861308457e-01
130703002101 4.7962891284e-01
130703005130 4.7916618306e-01
130703012200 4.7916372854e-01
130703015228 4.7958157141e-01
130703022254 4.7876957548e-01
130703025320 4.7905195501e-01
130703032345 4.7885365280e-01
130703035409 4.7908890819e-01
130703042437 4.7890956451e-01
130703045459 4.7874427471e-01
130703052522 4.7903067641e-01
130703055550 4.7865744926e-01
130703062613 4.7929599675e-01
130703065638 4.7956468852e-01
130703072659 4.7901394778e-01
130703075725 4.7926720385e-01
130703082751 4.7884275556e-01
130703085814 4.7919629372e-01
130703092847 4.7873943612e-01
130703095912 4.7948320236e-01
130703102937 4.7910879977e-01
130703110000 4.7936632396e-01
130703113025 4.7885304977e-01
130703120047 4.7894200556e-01
130703123115 4.7923059624e-01
130703130140 4.7881540423e-01
130703133840 4.7886333077e-01
130703140906 4.7896994533e-01
130703143934 4.7884016619e-01
130703151016 4.7851481892e-01
130703154046 4.7929252298e-01
130703161112 4.7924017562e-01
130703164138 4.7872140671e-01
130703171204 4.7942530880e-01
130703174242 4.7905980734e-01
130703181311 4.7910259146e-01
130703184348 4.7932078724e-01
130703191419 4.7879076736e-01
130703194456 4.7895168069e-01
130703201537 4.7879621831e-01
130703204618 4.7891185329e-01
130703211655 4.7877110239e-01
130703214727 4.7911399416e-01
130703221758 4.7895152120e-01
130703224832 4.7866294852e-01
130703231901 4.7962172047e-01
130703234929 4.7913623852e-01
130704001956 4.7916137523e-01
130704005024 4.7935961360e-01
130704012059 4.7939543123e-01
130704015132 4.7885782735e-01
130704022200 4.7932119423e-01
130704025225 4.7897746823e-01
130704032254 4.7957149639e-01
130704035328 4.7928957816e-01
130704042357 4.7872135444e-01
130704045425 4.7915584351e-01
130704052456 4.7872756231e-01
130704055525 4.7929126113e-01
130704062602 4.7919919442e-01
130704065631 4.7951230588e-01
130704072701 4.7855064170e-01
130704075735 4.7901608350e-01
130704082803 4.7923420129e-01
130704085829 4.7937903734e-01
130704092902 4.7904233934e-01
130704095937 4.7901141165e-01
130704103010 4.7941281688e-01
130704110035 4.7895945258e-01
130704113111 4.7912677565e-01
130704120145 4.7960329470e-01
130710085014 4.7940176135e-01
130710092043 4.7846107375e-01
130710095107 4.7904719139e-01
130710102138 4.7955876268e-01
130710105213 4.7909168188e-01
130710112249 4.7935206380e-01
130710115318 4.7911308763e-01
130710122356 4.7877186029e-01
130710125432 4.7916294646e-01
130710132507 4.7877912108e-01
130710135547 4.7896563670e-01
130710142618 4.7878132801e-01
130710145646 4.7851191386e-01
130710152716 4.7853067394e-01
130710155740 4.7904944501e-01
130710162818 4.7907789984e-01
130710165845 4.7914872396e-01
130710172916 4.7950699084e-01
130710175952 4.7901540669e-01
130710183018 4.7910992766e-01
130710190046 4.7903142745e-01
130710193120 4.7942283707e-01
130710200153 4.7929604044e-01
130710203233 4.7904587533e-01
130710210313 4.7970968114e-01
130710213404 4.7944451658e-01
130710220441 4.7902982610e-01
130710223530 4.7855668479e-01
130710230612 4.7923387073e-01
130710233653 4.7949998212e-01
130711000729 4.7843899448e-01
130711003757 4.7899387711e-01
130711010833 4.7915130445e-01
130711013905 4.7914502183e-01
130711020935 4.7901315216e-01
130711024022 4.7942938722e-01
130711031049 4.7909947004e-01
130711034117 4.7862650334e-01
130711041150 4.7887646679e-01
130711044225 4.7896695241e-01
130711051253 4.7918539983e-01
130711054324 4.7936297209e-01
130711061354 4.7878951011e-01
130711064420 4.7876621519e-01
130711071446 4.7898565667e-01
130712161936 4.7868146921e-01
130712165000 4.7898960788e-01
130712172033 4.7912172453e-01
130712175104 4.7900346775e-01
130712182132 4.7895493459e-01
130712185202 4.7891995789e-01
130712192237 4.7963954589e-01
130712195308 4.7894954563e-01
130712202335 4.7901167727e-01
130712205408 4.7909762518e-01
130712212443 4.7892090577e-01
130712215514 4.7954853979e-01
130712222544 4.7943628153e-01
130712225611 4.7936031607e-01
130712232641 4.7895730661e-01
130712235710 4.7917212338e-01
130713002746 4.7948492091e-01
130713005811 4.7935693258e-01
130713012840 4.7940226723e-01
130713015911 4.7861184810e-01
130713022950 4.7945727365e-01
130713030015 4.7900234045e-01
130713033042 4.7915572046e-01
130713040108 4.7937927240e-01
130713043134 4.7885256969e-01
130713050201 4.7858729998e-01
130713053227 4.7916545032e-01
130713060256 4.7916524373e-01
130713063326 4.7924576341e-01
130713070356 4.7880501850e-01
130713073423 4.7897274026e-01
130713080454 4.7901312078e-01
130713083518 4.7917965629e-01
130713090543 4.7920038828e-01
130713093606 4.7913883854e-01
130713100629 4.7912840465e-01
130713103653 4.7943285917e-01
130713110719 4.7917079082e-01
130713113750 4.7942965731e-01
130713120825 4.7864843372e-01
130713123856 4.7889335880e-01
130713130923 4.7899480605e-01
130713133950 4.7952979741e-01
130713141018 4.7940259149e-01
130713144045 4.7893866980e-01
130713151432 4.7920229949e-01
130713154501 4.7929348216e-01
130713161525 4.7919765958e-01
130713164555 4.7870409878e-01
130713171626 4.7854536802e-01
130713174658 4.7885437171e-01
130713181726 4.7938080543e-01
130713184756 4.7932732560e-01
130713191826 4.7911124549e-01
130713194858 4.7929166609e-01
130713201928 4.7952670192e-01
130713204956 4.7889859825e-01
130713212028 4.7897125861e-01
130713215054 4.7891829269e-01
130713222123 4.7858433558e-01
130713225147 4.7931248541e-01
130713232217 4.7835571728e-01
130713235250 4.7872954987e-01
130714002322 4.7909625506e-01
130714005353 4.7924590584e-01


==> m0p006/wt10p0data/PLAQ2_T.dat <==
00000010 4.7838785775e-01
00000015 4.7860052882e-01
00000020 4.7900705648e-01
00000025 4.7890793708e-01
00000030 4.7890248017e-01
00000035 4.7928067585e-01
00000040 4.7901872175e-01
00000045 4.7926484813e-01
00000050 4.7890787861e-01
00000055 4.7908948340e-01
00000060 4.7907061534e-01
00000065 4.7938000917e-01
00000070 4.7910172600e-01
00000075 4.7874601794e-01
00000080 4.7858474738e-01
00000085 4.7959937933e-01
00000090 4.7924902485e-01
00000095 4.7891041893e-01
00000100 4.7936198505e-01
00000105 4.7916519137e-01
00000110 4.7902297619e-01
00000115 4.7943747933e-01
00000120 4.7878137771e-01
00000125 4.7924148898e-01
00000130 4.7924148081e-01
00000135 4.7892267763e-01
00000140 4.7904065939e-01
00000145 4.7912642400e-01
00000150 4.7896303484e-01
00000155 4.7911326492e-01
00000160 4.7867271805e-01
00000165 4.7886980190e-01
00000170 4.7959292889e-01
00000175 4.7921320743e-01
00000180 4.7859282362e-01
00000185 4.7922242858e-01
00000190 4.7857492748e-01
00000195 4.7873724782e-01
00000200 4.7887861287e-01
00000205 4.7912529758e-01
00000210 4.7878444715e-01
00000215 4.7874459161e-01
00000220 4.7915318251e-01
00000225 4.7924635914e-01
00000230 4.7886557188e-01
00000235 4.7914148007e-01
00000240 4.7931674325e-01
00000245 4.7898579173e-01
00000250 4.7850210797e-01
00000255 4.7937186234e-01
00000260 4.7902293089e-01
00000265 4.7947665286e-01
00000270 4.7917517887e-01
00000275 4.7882239308e-01
00000280 4.7844671892e-01
00000285 4.7905157621e-01
00000290 4.7850367173e-01
00000295 4.7872677168e-01
00000300 4.7937802320e-01
00000305 4.7945084970e-01
00000310 4.7881804491e-01
00000315 4.7889934394e-01
00000320 4.7946325689e-01
00000325 4.7916081766e-01
00000330 4.7910799346e-01
00000335 4.7897545906e-01
00000340 4.7889088926e-01
00000345 4.7895621667e-01
00000350 4.7866185704e-01
00000355 4.7892191166e-01
00000360 4.7881384667e-01
00000365 4.7904475395e-01
00000370 4.7908929553e-01
00000375 4.7869796512e-01
00000380 4.7894294072e-01
00000385 4.7862760020e-01
00000390 4.7924539121e-01
00000395 4.7891218242e-01
00000400 4.7866886581e-01
00000405 4.7937492135e-01
00000410 4.7897632405e-01
110301143805 4.7880548296e-01
110301203850 4.7930841028e-01
110302023944 4.7916601107e-01
110303044225 4.7970754622e-01
110303185541 4.7901297501e-01
110306005507 4.7909190543e-01
110306065858 4.7893123701e-01
110306125459 4.7942525880e-01
110306185018 4.7872653062e-01
110309023903 4.7961325171e-01
110309083602 4.7928207497e-01
110309143304 4.7880360024e-01
110309202958 4.7922758168e-01
110311060440 4.7847120538e-01
110312162108 4.7886344423e-01
110312221813 4.7908736928e-01
110313052340 4.7882890442e-01
110313112141 4.7910504749e-01
110315104504 4.7822394533e-01
110315163958 4.7958033067e-01
110315223710 4.7894862996e-01
110316043309 4.7908279454e-01
110318132000 4.7885833748e-01
110318192704 4.7906509575e-01
110319013337 4.7890004372e-01
110319073915 4.7922100995e-01
110320154212 4.7885883090e-01
110321064510 4.7889423921e-01
110327011023 4.7897620389e-01
110327072622 4.7898225865e-01
110327133306 4.7925969820e-01
110327194950 4.7913074705e-01
110401235708 4.7914516233e-01
110402063614 4.7893591394e-01
110402124243 4.7935559126e-01
110402191937 4.7885719549e-01
110405114307 4.7875085373e-01
110405173939 4.7848200229e-01
110405233909 4.7900289500e-01
110406054017 4.7945636552e-01
110408230100 4.7937695125e-01
110409060046 4.7888231139e-01
110409125215 4.7896106624e-01
110411144120 4.7909855774e-01
110411204256 4.7935031332e-01
110412024250 4.7890885944e-01
110412084120 4.7914769263e-01
110413144304 4.7921286897e-01
110414044917 4.7895443585e-01
110415224025 4.7913829569e-01
110416050904 4.7840111410e-01
110416114838 4.7909771880e-01
110420191814 4.7908574074e-01
110423145133 4.7901976991e-01
110423213504 4.7926312484e-01
110424042123 4.7973460542e-01
110424111053 4.7921428359e-01
110619101953 4.7909718562e-01
110619162244 4.7899166858e-01
110619222322 4.7909848022e-01
111119183101 4.7904565374e-01
111119202013 4.7896447399e-01
111119220928 4.7891908439e-01
111119235820 4.7840566739e-01
111120014701 4.7935028609e-01
111120033550 4.7847521641e-01
111120052440 4.7946560625e-01
111120071353 4.7894388069e-01
111120090255 4.7918499420e-01
111120105129 4.7947630784e-01
111120124014 4.7945172635e-01
111120142913 4.7923011167e-01
111121091712 4.7866783602e-01
111121111121 4.7921468314e-01
111121130534 4.7896267676e-01
111121145938 4.7918014469e-01
111121165340 4.7882978907e-01
111121184734 4.7910915789e-01
111121204223 4.7913468653e-01
111121223649 4.7930251644e-01
111122003122 4.7852416149e-01
111122022538 4.7908284762e-01
111122041944 4.7894084693e-01
111122061412 4.7855726245e-01
111122112502 4.7855467436e-01
111122131351 4.7929709031e-01
111122150249 4.7902204761e-01
111122165154 4.7842770015e-01
111122184052 4.7879393075e-01
111122202941 4.7897114989e-01
111122221855 4.7901116319e-01
111123000820 4.7920168002e-01
111123015747 4.7901521591e-01
111123034727 4.7862019556e-01
111123053727 4.7921130339e-01
111123072744 4.7922767221e-01
111123091800 4.7831979607e-01
111124065127 4.7916466935e-01
111124084039 4.7894651770e-01
111124103011 4.7928419333e-01
111124122006 4.7916265415e-01
111124140956 4.7840469558e-01
111124155941 4.7848466788e-01
111124174946 4.7906696947e-01
111124193956 4.7923810812e-01
111124213014 4.7933517641e-01
111124232038 4.7887387523e-01
111125011028 4.7935458654e-01
111125030019 4.7833704536e-01
111125154112 4.7933430631e-01
111125173041 4.7950828799e-01
111125192017 4.7896425685e-01
111125210953 4.7920733499e-01
111125225921 4.7918724790e-01
111126004843 4.7876271086e-01
111126023823 4.7961088326e-01
111126042741 4.7937981770e-01
111126061705 4.7898487948e-01
111126080640 4.7876615081e-01
111126095624 4.7915149192e-01
111126114604 4.7867375223e-01
111126133533 4.7886828319e-01
111127003502 4.7946504733e-01
111127022515 4.7939917932e-01
111127041524 4.7903073829e-01
111127060531 4.7908430821e-01
111127075536 4.7920594658e-01
111127094540 4.7904539071e-01
111127113529 4.7932816892e-01
111127132502 4.7902409251e-01
111127151424 4.7945229471e-01
111127170359 4.7922210245e-01
111127185329 4.7897225581e-01
111127204303 4.7861346324e-01
111128130517 4.7875674037e-01
111128145525 4.7915374861e-01
111128164521 4.7875714885e-01
111128183532 4.7910395573e-01
111128202550 4.7890576765e-01
111128221600 4.7931977533e-01
120415171249 4.7824847249e-01
120415194601 4.7897518883e-01
120415221934 4.7924872885e-01
120416005303 4.7841517156e-01
120416032431 4.7906388787e-01
120416055241 4.7886592936e-01
120416082047 4.7940404566e-01
120416104828 4.7886545246e-01
120416131608 4.7954285385e-01
120419060113 4.7944999094e-01
120419083400 4.7889294528e-01
120419110700 4.7944540522e-01
120419134012 4.7899485999e-01
120419161430 4.7898113285e-01
120419184947 4.7906148119e-01
120419212454 4.7910884164e-01
120420000016 4.7831433881e-01
120420023506 4.7908741693e-01
120421042444 4.7884797615e-01
120421065632 4.7927408427e-01
120421092831 4.7926729407e-01
120421120049 4.7882082674e-01
120421143330 4.7887013034e-01
120421170613 4.7885189291e-01
120421193852 4.7909135058e-01
120421221151 4.7967945503e-01
120422004452 4.7902493927e-01
120422044302 4.7888236386e-01
120422071558 4.7888815604e-01
120422094837 4.7869082857e-01
120422122136 4.7852857798e-01
120422145413 4.7893257942e-01
120422172631 4.7920108962e-01
120422195908 4.7903630930e-01
120422223128 4.7937722862e-01
120423010416 4.7855351229e-01
120423044255 4.7879881974e-01
120423071454 4.7913645471e-01
120423094714 4.7882959895e-01
120423121914 4.7914669177e-01
120423145147 4.7966032114e-01
120423172410 4.7906817957e-01
120423195619 4.7939369565e-01
120423222812 4.7875633196e-01
120424010011 4.7893525710e-01
120424111046 4.7873220769e-01
120424134136 4.7924042534e-01
120424161158 4.7921298448e-01
120424184237 4.7876152253e-01
120424211320 4.7926751988e-01
120424234427 4.7938280028e-01
120425021531 4.7872241979e-01
120425044658 4.7908895124e-01
120425071755 4.7829876141e-01
120426062720 4.7936460129e-01
120426090908 4.7849546901e-01
120426115005 4.7917129288e-01
120426143201 4.7875648720e-01
120426171409 4.7896680254e-01
120426195405 4.7960059415e-01
120426223437 4.7858860981e-01
120427011313 4.7910533042e-01
120427035142 4.7905619484e-01
120428002950 4.7875178936e-01
120428030229 4.7919456962e-01
120428053511 4.7880178742e-01
120428080725 4.7930039871e-01
120428104013 4.7940824436e-01
120428131301 4.7919864554e-01
120428154639 4.7918172019e-01
120428181913 4.7903343384e-01
120428205146 4.7950374762e-01
120429065739 4.7900773449e-01
120429092916 4.7918765821e-01
120429120003 4.7868460918e-01
120429143135 4.7888729922e-01
120429170246 4.7908288331e-01
120429193353 4.7919851380e-01
120429220506 4.7894838128e-01
120430003619 4.7886176017e-01
120430030703 4.7925649934e-01
120430103432 4.7921901656e-01
120430131135 4.7899059426e-01
120430154812 4.7920614845e-01
120430182459 4.7920954401e-01
120430210014 4.7933679727e-01
120430233508 4.7883330876e-01
120501020953 4.7904496767e-01
120501044500 4.7918187142e-01
120501072010 4.7873050669e-01
120502085652 4.7907419521e-01
120502113206 4.7929536936e-01
120502140650 4.7895961530e-01
120502164216 4.7908864400e-01
120502191737 4.7901663543e-01
120502215313 4.7901604986e-01
120503002827 4.7953832235e-01
120503030414 4.7929948334e-01
120504052958 4.7907556441e-01
120504080734 4.7888708022e-01
120504104416 4.7894080819e-01
120504132053 4.7896130024e-01
120504155740 4.7897582768e-01
120504183401 4.7910783686e-01
120504211003 4.7915449002e-01
120504234754 4.7920094139e-01
120505022537 4.7890893196e-01
120510112934 4.7831140351e-01
120510140508 4.7859136737e-01
120510164038 4.7894188173e-01
120510191635 4.7890101687e-01
120510215217 4.7922624188e-01
120511002753 4.7906498133e-01
120511030333 4.7971983054e-01
120511053929 4.7891873383e-01
120511081521 4.7884591718e-01
120513122916 4.7913642817e-01
120513150156 4.7890597501e-01
120513173423 4.7904808810e-01
120513200630 4.7923111670e-01
120513223845 4.7864899832e-01
120514011044 4.7898148452e-01
120514034326 4.7896698927e-01
120514061557 4.7888889849e-01
120514084820 4.7847418311e-01
120516042730 4.7928639508e-01
120516070253 4.7921117098e-01
120516093811 4.7929653813e-01
120516121330 4.7903087239e-01
120516144836 4.7902909702e-01
120516172401 4.7908184232e-01
120516195910 4.7948732930e-01
120516223409 4.7921034608e-01
120517010803 4.7945641757e-01
120529162131 4.7897413278e-01
120529185435 4.7915039435e-01
120529212652 4.7940598990e-01
120529235847 4.7922656620e-01
120530023033 4.7926630627e-01
120530050203 4.7917754745e-01
120530073422 4.7939118729e-01
120530100528 4.7900694402e-01
120530123659 4.7940502583e-01
120531014034 4.7932870191e-01
120531041247 4.7913744481e-01
120531064533 4.7914615373e-01
120531091805 4.7871427851e-01
120531115020 4.7951873110e-01
120531142247 4.7877345094e-01
120531165506 4.7944800994e-01
120531192715 4.7889901521e-01
120531215917 4.7888297753e-01
120601015642 4.7932344404e-01
120601042904 4.7944728356e-01
120601070153 4.7892545863e-01
120601093346 4.7853657663e-01
120601120533 4.7867728851e-01
120601143748 4.7925112059e-01
120601171000 4.7928304648e-01
120601194155 4.7863076362e-01
120601221342 4.7921207870e-01
120603102310 4.7883553329e-01
120603125801 4.7861743401e-01
120603153253 4.7897697607e-01
120603180815 4.7930484624e-01
120603204322 4.7936185096e-01
120603231808 4.7897179146e-01
120604015248 4.7931149960e-01
120604042708 4.7917583770e-01
120607050505 4.7917435000e-01
120607073916 4.7928981193e-01
120607101345 4.7928689354e-01
120607124811 4.7914161416e-01
120607152246 4.7943627054e-01
120607203238 4.7948078778e-01
120607230714 4.7908652998e-01
120608014221 4.7872946369e-01
120613130416 4.7915775577e-01
120613153802 4.7907439922e-01
120613181234 4.7924600416e-01
120613204659 4.7887197414e-01
120613232221 4.7917302930e-01
120614015639 4.7969609598e-01
120614043007 4.7918940667e-01
120614070437 4.7967810532e-01
120614093902 4.7943404830e-01
120621183938 4.7920053081e-01
120621211005 4.7915336483e-01
120621234101 4.7898616261e-01
120622021154 4.7870358864e-01
120622044831 4.7892010758e-01
120622071939 4.7906273905e-01
120622095110 4.7918564883e-01
120622122250 4.7881007178e-01
120622145429 4.7865982227e-01
120622172645 4.7907181281e-01
120622195843 4.7920126387e-01
120622223108 4.7871335749e-01
120623010300 4.7909152569e-01
130404181251 4.7911651388e-01
130404215811 4.7901126693e-01
130405014301 4.7897273883e-01
130405052737 4.7865877750e-01
130405091053 4.7882215355e-01
130405125529 4.7937154019e-01
130406060257 4.7881587106e-01
130406135446 4.7885957120e-01
130406215323 4.7881749184e-01
130409124442 4.7923529236e-01
130409164911 4.7923959004e-01
130412172503 4.7883421342e-01
130412211207 4.7900648093e-01
130413005852 4.7910969075e-01
130413044502 4.7878381492e-01
130413083219 4.7884045458e-01
130413121831 4.7929786600e-01
130415091829 4.7874383906e-01
130415130814 4.7883904612e-01
130415165617 4.7901658212e-01
130415204407 4.7877369857e-01
130416003316 4.7853266021e-01
130416042308 4.7925795198e-01
130419093631 4.7883435236e-01
130419132648 4.7877104710e-01
130419171709 4.7860978505e-01
130419210748 4.7923247309e-01
130420005939 4.7877770970e-01
130420045108 4.7953505754e-01
130422090033 4.7909115779e-01
130422125457 4.7910448495e-01
130422164832 4.7937712460e-01
130422204038 4.7923156974e-01
130423003410 4.7908249980e-01
130423042848 4.7980184532e-01
130427113830 4.7930520875e-01
130427153425 4.7886282724e-01
130427193319 4.7902415954e-01
130427233032 4.7880365936e-01
130428032807 4.7903886181e-01
130428072605 4.7925923410e-01
130428135524 4.7929526448e-01
130428174532 4.7932653450e-01
130428213620 4.7952656479e-01
130429012702 4.7922338781e-01
130429051816 4.7872349087e-01
130429090853 4.7861739716e-01
130429223205 4.7906463508e-01
130430022642 4.7902832559e-01
130430062144 4.7908014146e-01
130430101654 4.7893638642e-01
130430141053 4.7915068677e-01
130430180449 4.7920368004e-01
130501125443 4.7902757641e-01
130501164035 4.7939679548e-01
130501202634 4.7890332116e-01
130502001250 4.7883549605e-01
130502035933 4.7929256621e-01
130502074557 4.7867701619e-01
130502121438 4.7893541171e-01
130502160244 4.7891546405e-01
130502195025 4.7939605877e-01
130502233742 4.7818181752e-01
130503032622 4.7890470526e-01
130503071611 4.7899314692e-01
130503212351 4.7871249052e-01
130504011520 4.7887372609e-01
130504050540 4.7911936424e-01
130504085727 4.7860610197e-01
130504124840 4.7928980121e-01
130504164043 4.7832285655e-01
130506015533 4.7923493039e-01
130506055007 4.7946225109e-01
130506094401 4.7906038196e-01
130506134030 4.7841903581e-01
130506173603 4.7917200910e-01
130506213124 4.7935115452e-01
130507022743 4.7919116396e-01
130507061644 4.7884568416e-01
130507100457 4.7938116385e-01
130507135408 4.7847486837e-01
130507174300 4.7901988902e-01
130507213141 4.7867149780e-01
130509012846 4.7897345571e-01
130509052005 4.7933775131e-01
130509091059 4.7913441278e-01
130509130206 4.7881023834e-01
130509165247 4.7905290514e-01
130509204413 4.7902487386e-01
130510015830 4.7875471258e-01
130510055115 4.7909964157e-01
130510094527 4.7877573521e-01
130510134000 4.7890233512e-01
130510173303 4.7947220958e-01
130510212502 4.7918824919e-01
130512010125 4.7903920373e-01
130512045503 4.7922552659e-01
130512085035 4.7885243228e-01
130513013045 4.7857333824e-01
130513052110 4.7910742328e-01
130513090946 4.7936928259e-01
130513125832 4.7915523186e-01
130513164722 4.7871072268e-01
130513203511 4.7851463444e-01
130514035532 4.7931626212e-01
130514080059 4.7870649867e-01
130514120451 4.7919265779e-01
130514160856 4.7904258831e-01
130514201144 4.7929835689e-01
130515001511 4.7883817732e-01
130516140132 4.7895336784e-01
130516174738 4.7854540822e-01
130516213407 4.7951007345e-01
130517012028 4.7941135539e-01
130517050815 4.7884836185e-01
130517085526 4.7882445214e-01
130517125429 4.7916632282e-01
130517164711 4.7960328547e-01
130518145721 4.7874706929e-01
130518225805 4.7926242989e-01
130519071309 4.7923050783e-01
130520172813 4.7927021752e-01
130520211841 4.7967044654e-01
130521011030 4.7854169509e-01
130521050403 4.7910020457e-01
130521085632 4.7936098264e-01
130521124834 4.7939994739e-01
130524154332 4.7886013211e-01
130524193240 4.7945140973e-01
130524232110 4.7893297805e-01
130525030933 4.7896481276e-01
130525065753 4.7859584678e-01
130525104638 4.7834483010e-01
130527001348 4.7897580535e-01
130527041514 4.7952307792e-01
130527081734 4.7905708597e-01
130527121744 4.7861798033e-01
130527161802 4.7874621323e-01
130527201927 4.7910551265e-01
130607105358 4.7896336620e-01
130607144407 4.7878747689e-01
130609063605 4.7901414095e-01
130609103549 4.7887466264e-01
130609144427 4.7853289699e-01
130609184337 4.7910060958e-01
130609224544 4.7942513514e-01
130610064621 4.7898160474e-01
130610104924 4.7910339932e-01
130610145412 4.7846872339e-01
130610185651 4.7909462860e-01
130610225859 4.7884740167e-01
130611030244 4.7898410010e-01
130611094457 4.7877517288e-01
130611133136 4.7934510941e-01
130611171907 4.7919086360e-01
130611210548 4.7909454009e-01
130612005245 4.7899109394e-01
130612044017 4.7896186562e-01
130614120226 4.7958276697e-01
130614155636 4.7941728568e-01
130614195159 4.7913393408e-01
130614234528 4.7916639567e-01
130616152534 4.7889240093e-01
130616191159 4.7917350346e-01
130616225812 4.7972729929e-01
130617024441 4.7905863088e-01
130617063145 4.7906740912e-01
130617101900 4.7903269920e-01
130618182117 4.7899064067e-01
130618221223 4.7911715682e-01
130619020319 4.7903558095e-01
130619055424 4.7907736864e-01
130619094516 4.7917666554e-01
130619133523 4.7897491003e-01
130621150322 4.7895178195e-01
130621185800 4.7880789069e-01
130621225142 4.7890381816e-01
130622024543 4.7893036148e-01
130622063938 4.7958901173e-01
130622103234 4.7861271399e-01
130623165917 4.7928917430e-01
130623210226 4.7915513989e-01
130624010316 4.7941897850e-01
130624050439 4.7878972516e-01
130624090919 4.7908333835e-01
130624131506 4.7896353630e-01
130625094439 4.7923873593e-01
130625133651 4.7880676477e-01
130625172859 4.7927513514e-01
130625212113 4.7897143812e-01
130626011312 4.7916467294e-01
130626050533 4.7894203544e-01
130627064956 4.7921404542e-01
130627103637 4.7868854542e-01
130627142447 4.7883936810e-01
130627181200 4.7856670606e-01
130627215917 4.7885486183e-01
130628014629 4.7941704302e-01
130630024206 4.7902751043e-01
130630113014 4.7909445704e-01
130702144150 4.7904257777e-01
130702151219 4.7902490942e-01
130702154309 4.7892424772e-01
130702161341 4.7885825513e-01
130702164422 4.7901438303e-01
130702171448 4.7857825182e-01
130702174516 4.7890325339e-01
130702181545 4.7922694399e-01
130702184615 4.7949545915e-01
130702191644 4.7886169957e-01
130702194712 4.7915796751e-01
130702201736 4.7852415298e-01
130702204804 4.7934894412e-01
130702211830 4.7890329628e-01
130702214854 4.7845791571e-01
130702221919 4.7926414288e-01
130702224946 4.7957524199e-01
130702232011 4.7878018769e-01
130702235036 4.7904216074e-01
130703002101 4.7921982659e-01
130703005130 4.7913236345e-01
130703012200 4.7875354130e-01
130703015228 4.7892268959e-01
130703022254 4.7903545693e-01
130703025320 4.7919679624e-01
130703032345 4.7914829919e-01
130703035409 4.7930864536e-01
130703042437 4.7934611675e-01
130703045459 4.7911102147e-01
130703052522 4.7896442299e-01
130703055550 4.7940070808e-01
130703062613 4.7913490917e-01
130703065638 4.7928678970e-01
130703072659 4.7897179833e-01
130703075725 4.7919328749e-01
130703082751 4.7894767249e-01
130703085814 4.7943956778e-01
130703092847 4.7910006054e-01
130703095912 4.7875563902e-01
130703102937 4.7885203367e-01
130703110000 4.7870586178e-01
130703113025 4.7869418549e-01
130703120047 4.7901041909e-01
130703123115 4.7906051134e-01
130703130140 4.7936852733e-01
130703133840 4.7865318146e-01
130703140906 4.7911369178e-01
130703143934 4.7936338439e-01
130703151016 4.7906167194e-01
130703154046 4.7924124868e-01
130703161112 4.7860990340e-01
130703164138 4.7874934899e-01
130703171204 4.7875810904e-01
130703174242 4.7885917661e-01
130703181311 4.7845266848e-01
130703184348 4.7916268456e-01
130703191419 4.7915825444e-01
130703194456 4.7882075037e-01
130703201537 4.7918262364e-01
130703204618 4.7936475247e-01
130703211655 4.7867687305e-01
130703214727 4.7911656500e-01
130703221758 4.7908621276e-01
130703224832 4.7889661514e-01
130703231901 4.7868233384e-01
130703234929 4.7858118751e-01
130704001956 4.7897583247e-01
130704005024 4.7925447349e-01
130704012059 4.7920015485e-01
130704015132 4.7882562165e-01
130704022200 4.7836852030e-01
130704025225 4.7958733394e-01
130704032254 4.7941452333e-01
130704035328 4.7953047923e-01
130704042357 4.7933840720e-01
130704045425 4.7894133657e-01
130704052456 4.7910800495e-01
130704055525 4.7892788451e-01
130704062602 4.7955141219e-01
130704065631 4.7933926219e-01
130704072701 4.7902134396e-01
130704075735 4.7887371565e-01
130704082803 4.7956608013e-01
130704085829 4.7907976712e-01
130704092902 4.7886918062e-01
130704095937 4.7953443412e-01
130704103010 4.7904793962e-01
130704110035 4.7964410947e-01
130704113111 4.7872191857e-01
130704120145 4.7919474847e-01
130710085014 4.7935333388e-01
130710092043 4.7916284963e-01
130710095107 4.7881259241e-01
130710102138 4.7879736674e-01
130710105213 4.7872260657e-01
130710112249 4.7923224174e-01
130710115318 4.7942727830e-01
130710122356 4.7911158619e-01
130710125432 4.7931868375e-01
130710132507 4.7925224113e-01
130710135547 4.7944524438e-01
130710142618 4.7931597968e-01
130710145646 4.7902008294e-01
130710152716 4.7937934063e-01
130710155740 4.7931501167e-01
130710162818 4.7921109772e-01
130710165845 4.7877062830e-01
130710172916 4.7959045640e-01
130710175952 4.7917619635e-01
130710183018 4.7889272373e-01
130710190046 4.7906297657e-01
130710193120 4.7898861918e-01
130710200153 4.7926372663e-01
130710203233 4.7944840181e-01
130710210313 4.7903300242e-01
130710213404 4.7927316966e-01
130710220441 4.7876127089e-01
130710223530 4.7895074319e-01
130710230612 4.7920526799e-01
130710233653 4.7945827601e-01
130711000729 4.7880967586e-01
130711003757 4.7921444085e-01
130711010833 4.7947596865e-01
130711013905 4.7899506873e-01
130711020935 4.7919575273e-01
130711024022 4.7941358012e-01
130711031049 4.7916138171e-01
130711034117 4.7860921456e-01
130711041150 4.7909248556e-01
130711044225 4.7943887155e-01
130711051253 4.7881790499e-01
130711054324 4.7900312812e-01
130711061354 4.7919625586e-01
130711064420 4.7901955069e-01
130711071446 4.7916020984e-01
130712161936 4.7910506681e-01
130712165000 4.7861103279e-01
130712172033 4.7979960362e-01
130712175104 4.7903590784e-01
130712182132 4.7868969540e-01
130712185202 4.7905279863e-01
130712192237 4.7938591987e-01
130712195308 4.7925750031e-01
130712202335 4.7890029655e-01
130712205408 4.7891222384e-01
130712212443 4.7951502453e-01
130712215514 4.7912542137e-01
130712222544 4.7886758356e-01
130712225611 4.7950386337e-01
130712232641 4.7876842459e-01
130712235710 4.7899857361e-01
130713002746 4.7859866423e-01
130713005811 4.7887261970e-01
130713012840 4.7943202464e-01
130713015911 4.7862837006e-01
130713022950 4.7872481017e-01
130713030015 4.7857463301e-01
130713033042 4.7929511812e-01
130713040108 4.7884927374e-01
130713043134 4.7899964666e-01
130713050201 4.7913778160e-01
130713053227 4.7941264600e-01
130713060256 4.7867257876e-01
130713063326 4.7884505658e-01
130713070356 4.7859580174e-01
130713073423 4.7914330945e-01
130713080454 4.7924744275e-01
130713083518 4.7913301404e-01
130713090543 4.7865091505e-01
130713093606 4.7900465610e-01
130713100629 4.7883631740e-01
130713103653 4.7959150385e-01
130713110719 4.7941260949e-01
130713113750 4.7952624376e-01
130713120825 4.7913117402e-01
130713123856 4.7899150519e-01
130713130923 4.7915329592e-01
130713133950 4.7925686939e-01
130713141018 4.7949908772e-01
130713144045 4.7938599678e-01
130713151432 4.7909970342e-01
130713154501 4.7954939524e-01
130713161525 4.7926207060e-01
130713164555 4.7896894696e-01
130713171626 4.7877422752e-01
130713174658 4.7897605652e-01
130713181726 4.7902933939e-01
130713184756 4.7881909005e-01
130713191826 4.7914743648e-01
130713194858 4.7898708093e-01
130713201928 4.7908368751e-01
130713204956 4.7937451198e-01
130713212028 4.7904245667e-01
130713215054 4.7831397466e-01
130713222123 4.7863840689e-01
130713225147 4.7909178659e-01
130713232217 4.7842276536e-01
130713235250 4.7933236205e-01
130714002322 4.7926589828e-01
130714005353 4.7911470322e-01


==> m0p006/wt10p0data/PLAQ4_S.dat <==
00000010 6.7737173938e-01
00000015 6.7563020880e-01
00000020 6.7828123137e-01
00000025 6.7662751775e-01
00000030 6.7662733877e-01
00000035 6.7675296133e-01
00000040 6.7742644193e-01
00000045 6.7677711408e-01
00000050 6.7681840767e-01
00000055 6.7850232854e-01
00000060 6.7588385643e-01
00000065 6.7598005254e-01
00000070 6.7790404601e-01
00000075 6.7818143759e-01
00000080 6.7736897419e-01
00000085 6.7775376008e-01
00000090 6.7650903465e-01
00000095 6.7574216303e-01
00000100 6.7741903168e-01
00000105 6.7776396618e-01
00000110 6.7761432698e-01
00000115 6.7665157332e-01
00000120 6.7815707398e-01
00000125 6.7645430030e-01
00000130 6.7645428625e-01
00000135 6.7709251402e-01
00000140 6.7562975718e-01
00000145 6.7579068636e-01
00000150 6.7650995219e-01
00000155 6.7701131930e-01
00000160 6.7593868423e-01
00000165 6.7523964973e-01
00000170 6.7584941944e-01
00000175 6.7644460263e-01
00000180 6.7655370193e-01
00000185 6.7669473696e-01
00000190 6.7803375522e-01
00000195 6.7806077347e-01
00000200 6.7703829700e-01
00000205 6.7703526211e-01
00000210 6.7747858003e-01
00000215 6.7788032064e-01
00000220 6.7906201811e-01
00000225 6.7696607010e-01
00000230 6.7716200214e-01
00000235 6.7583234078e-01
00000240 6.7765018250e-01
00000245 6.7631599185e-01
00000250 6.7633647789e-01
00000255 6.7718895812e-01
00000260 6.7632295470e-01
00000265 6.7703469104e-01
00000270 6.7746486575e-01
00000275 6.7515728284e-01
00000280 6.7608688625e-01
00000285 6.7605397106e-01
00000290 6.7524359854e-01
00000295 6.7690474470e-01
00000300 6.7760962113e-01
00000305 6.7704608191e-01
00000310 6.7776173222e-01
00000315 6.7622819836e-01
00000320 6.7589153581e-01
00000325 6.7693735896e-01
00000330 6.7565291378e-01
00000335 6.7640140465e-01
00000340 6.7662760455e-01
00000345 6.7641452552e-01
00000350 6.7759682432e-01
00000355 6.7522834319e-01
00000360 6.7749261106e-01
00000365 6.7709055260e-01
00000370 6.7675579816e-01
00000375 6.7694702243e-01
00000380 6.7668317735e-01
00000385 6.7641701574e-01
00000390 6.7703999174e-01
00000395 6.7610546667e-01
00000400 6.7608663751e-01
00000405 6.7722334457e-01
00000410 6.7657979231e-01
110301143805 6.7748800564e-01
110301203850 6.7670787668e-01
110302023944 6.7686420702e-01
110303044225 6.7708140642e-01
110303185541 6.7773516181e-01
110306005507 6.7726365102e-01
110306065858 6.7670537400e-01
110306125459 6.7703068408e-01
110306185018 6.7783718934e-01
110309023903 6.7626042586e-01
110309083602 6.7590254152e-01
110309143304 6.7681016509e-01
110309202958 6.7580220077e-01
110311060440 6.7574149703e-01
110312162108 6.7638841361e-01
110312221813 6.7762280396e-01
110313052340 6.7740835716e-01
110313112141 6.7741029325e-01
110315104504 6.7749973402e-01
110315163958 6.7620881259e-01
110315223710 6.7615469469e-01
110316043309 6.7597734032e-01
110318132000 6.7687351266e-01
110318192704 6.7716389317e-01
110319013337 6.7752373046e-01
110319073915 6.7724068561e-01
110320154212 6.7643261178e-01
110321064510 6.7621826048e-01
110327011023 6.7692186991e-01
110327072622 6.7732491887e-01
110327133306 6.7581931709e-01
110327194950 6.7727177374e-01
110401235708 6.7678897301e-01
110402063614 6.7721033118e-01
110402124243 6.7770831674e-01
110402191937 6.7600199804e-01
110405114307 6.7677313167e-01
110405173939 6.7733441431e-01
110405233909 6.7748034591e-01
110406054017 6.7674104114e-01
110408230100 6.7631021092e-01
110409060046 6.7678535951e-01
110409125215 6.7646184059e-01
110411144120 6.7573411990e-01
110411204256 6.7823731591e-01
110412024250 6.7731265336e-01
110412084120 6.7720866513e-01
110413144304 6.7641078835e-01
110414044917 6.7618677505e-01
110415224025 6.7655637361e-01
110416050904 6.7667115108e-01
110416114838 6.7673225642e-01
110420191814 6.7733074546e-01
110423145133 6.7842528780e-01
110423213504 6.7751178264e-01
110424042123 6.7745759176e-01
110424111053 6.7651365242e-01
110619101953 6.7520276658e-01
110619162244 6.7495510981e-01
110619222322 6.7661164903e-01
111119183101 6.7591876977e-01
111119202013 6.7547773776e-01
111119220928 6.7619477888e-01
111119235820 6.7610435381e-01
111120014701 6.7756162676e-01
111120033550 6.7686418773e-01
111120052440 6.7714299340e-01
111120071353 6.7631312463e-01
111120090255 6.7750362219e-01
111120105129 6.7831421018e-01
111120124014 6.7503332744e-01
111120142913 6.7626137575e-01
111121091712 6.7582819320e-01
111121111121 6.7753105282e-01
111121130534 6.7732224883e-01
111121145938 6.7790407607e-01
111121165340 6.7748562028e-01
111121184734 6.7687025975e-01
111121204223 6.7675853245e-01
111121223649 6.7505453718e-01
111122003122 6.7620549737e-01
111122022538 6.7593284788e-01
111122041944 6.7604611980e-01
111122061412 6.7678485055e-01
111122112502 6.7629861452e-01
111122131351 6.7764061295e-01
111122150249 6.7588172198e-01
111122165154 6.7567338372e-01
111122184052 6.7699185878e-01
111122202941 6.7760946160e-01
111122221855 6.7907641433e-01
111123000820 6.7712823205e-01
111123015747 6.7608567642e-01
111123034727 6.7585314230e-01
111123053727 6.7683254847e-01
111123072744 6.7541590171e-01
111123091800 6.7619642884e-01
111124065127 6.7655812140e-01
111124084039 6.7772029120e-01
111124103011 6.7573985302e-01
111124122006 6.7598600343e-01
111124140956 6.7699432195e-01
111124155941 6.7653358256e-01
111124174946 6.7808188013e-01
111124193956 6.7635884022e-01
111124213014 6.7742779275e-01
111124232038 6.7795071897e-01
111125011028 6.7582218103e-01
111125030019 6.7666501818e-01
111125154112 6.7805584614e-01
111125173041 6.7617184214e-01
111125192017 6.7736560413e-01
111125210953 6.7667470890e-01
111125225921 6.7675118715e-01
111126004843 6.7816763372e-01
111126023823 6.7678636876e-01
111126042741 6.7714910640e-01
111126061705 6.7670879761e-01
111126080640 6.7696573002e-01
111126095624 6.7588610480e-01
111126114604 6.7576837159e-01
111126133533 6.7711945282e-01
111127003502 6.7824978488e-01
111127022515 6.7580253148e-01
111127041524 6.7485742640e-01
111127060531 6.7669099137e-01
111127075536 6.7704647180e-01
111127094540 6.7751009650e-01
111127113529 6.7780391727e-01
111127132502 6.7794367369e-01
111127151424 6.7592431082e-01
111127170359 6.7791708440e-01
111127185329 6.7781090607e-01
111127204303 6.7551010101e-01
111128130517 6.7588483072e-01
111128145525 6.7662794159e-01
111128164521 6.7793060406e-01
111128183532 6.7582087893e-01
111128202550 6.7734131180e-01
111128221600 6.7621028887e-01
120415171249 6.7757280756e-01
120415194601 6.7626410338e-01
120415221934 6.7497605010e-01
120416005303 6.7675264456e-01
120416032431 6.7644707925e-01
120416055241 6.7721470098e-01
120416082047 6.7700162938e-01
120416104828 6.7602882006e-01
120416131608 6.7738747105e-01
120419060113 6.7826086246e-01
120419083400 6.7811017522e-01
120419110700 6.7830318753e-01
120419134012 6.7606535777e-01
120419161430 6.7660845459e-01
120419184947 6.7709313803e-01
120419212454 6.7659072318e-01
120420000016 6.7801156535e-01
120420023506 6.7844772102e-01
120421042444 6.7735582695e-01
120421065632 6.7768494893e-01
120421092831 6.7810720801e-01
120421120049 6.7815515581e-01
120421143330 6.7719191573e-01
120421170613 6.7818390788e-01
120421193852 6.7694466433e-01
120421221151 6.7746778748e-01
120422004452 6.7752667870e-01
120422044302 6.7667615194e-01
120422071558 6.7693183594e-01
120422094837 6.7722164204e-01
120422122136 6.7746696766e-01
120422145413 6.7837537673e-01
120422172631 6.7640212580e-01
120422195908 6.7571075967e-01
120422223128 6.7810578852e-01
120423010416 6.7688372546e-01
120423044255 6.7700397336e-01
120423071454 6.7681163950e-01
120423094714 6.7617411582e-01
120423121914 6.7631603578e-01
120423145147 6.7637215152e-01
120423172410 6.7717974817e-01
120423195619 6.7645471928e-01
120423222812 6.7785787581e-01
120424010011 6.7664551104e-01
120424111046 6.7677559751e-01
120424134136 6.7696070777e-01
120424161158 6.7619206963e-01
120424184237 6.7843747924e-01
120424211320 6.7709656875e-01
120424234427 6.7642918353e-01
120425021531 6.7716214375e-01
120425044658 6.7719993381e-01
120425071755 6.7651396964e-01
120426062720 6.7752921397e-01
120426090908 6.7674384570e-01
120426115005 6.7756314177e-01
120426143201 6.7592683250e-01
120426171409 6.7736017350e-01
120426195405 6.7726464404e-01
120426223437 6.7631952944e-01
120427011313 6.7635403205e-01
120427035142 6.7786812584e-01
120428002950 6.7573841355e-01
120428030229 6.7824939601e-01
120428053511 6.7799956288e-01
120428080725 6.7689853678e-01
120428104013 6.7756710856e-01
120428131301 6.7827571073e-01
120428154639 6.7747426138e-01
120428181913 6.7748865934e-01
120428205146 6.7774122496e-01
120429065739 6.7714114792e-01
120429092916 6.7636291740e-01
120429120003 6.7540931719e-01
120429143135 6.7791199455e-01
120429170246 6.7652686975e-01
120429193353 6.7534533674e-01
120429220506 6.7610765988e-01
120430003619 6.7666205572e-01
120430030703 6.7991378926e-01
120430103432 6.7701079185e-01
120430131135 6.7786727417e-01
120430154812 6.7687506928e-01
120430182459 6.7599167094e-01
120430210014 6.7745511318e-01
120430233508 6.7754545472e-01
120501020953 6.7632553376e-01
120501044500 6.7662148070e-01
120501072010 6.7629156956e-01
120502085652 6.7507787789e-01
120502113206 6.7804866464e-01
120502140650 6.7631010096e-01
120502164216 6.7788627626e-01
120502191737 6.7862266646e-01
120502215313 6.7853313779e-01
120503002827 6.7755726558e-01
120503030414 6.7664527256e-01
120504052958 6.7658410944e-01
120504080734 6.7789794220e-01
120504104416 6.7726835560e-01
120504132053 6.7769826643e-01
120504155740 6.7674295492e-01
120504183401 6.7494488458e-01
120504211003 6.7790207951e-01
120504234754 6.7726220534e-01
120505022537 6.7582466630e-01
120510112934 6.7701038886e-01
120510140508 6.7787800062e-01
120510164038 6.7680227313e-01
120510191635 6.7792676703e-01
120510215217 6.7626147036e-01
120511002753 6.7707427486e-01
120511030333 6.7682411675e-01
120511053929 6.7666318728e-01
120511081521 6.7402904319e-01
120513122916 6.7577554539e-01
120513150156 6.7688306458e-01
120513173423 6.7682498376e-01
120513200630 6.7565609738e-01
120513223845 6.7724145464e-01
120514011044 6.7591921588e-01
120514034326 6.7753352788e-01
120514061557 6.7710362721e-01
120514084820 6.7624254771e-01
120516042730 6.7845403519e-01
120516070253 6.7578415236e-01
120516093811 6.7673775869e-01
120516121330 6.7643813372e-01
120516144836 6.7690506033e-01
120516172401 6.7656447811e-01
120516195910 6.7832734135e-01
120516223409 6.7583521976e-01
120517010803 6.7619016309e-01
120529162131 6.7866622887e-01
120529185435 6.7851284525e-01
120529212652 6.7747646825e-01
120529235847 6.7683379094e-01
120530023033 6.7763448496e-01
120530050203 6.7673270763e-01
120530073422 6.7679510561e-01
120530100528 6.7732970432e-01
120530123659 6.7836999742e-01
120531014034 6.7697442935e-01
120531041247 6.7741338755e-01
120531064533 6.7784726930e-01
120531091805 6.7558450482e-01
120531115020 6.7773576356e-01
120531142247 6.7863083414e-01
120531165506 6.7866704741e-01
120531192715 6.7757763177e-01
120531215917 6.7655983998e-01
120601015642 6.7750943078e-01
120601042904 6.7693142537e-01
120601070153 6.7886037474e-01
120601093346 6.7608200271e-01
120601120533 6.7755254893e-01
120601143748 6.7686052845e-01
120601171000 6.7639695838e-01
120601194155 6.7716239006e-01
120601221342 6.7534358508e-01
120603102310 6.7816651944e-01
120603125801 6.7819578344e-01
120603153253 6.7547518480e-01
120603180815 6.7721200306e-01
120603204322 6.7725136311e-01
120603231808 6.7601241288e-01
120604015248 6.7739748754e-01
120604042708 6.7714141319e-01
120607050505 6.7548856688e-01
120607073916 6.7578895965e-01
120607101345 6.7728871925e-01
120607124811 6.7616924171e-01
120607152246 6.7648625293e-01
120607203238 6.7634476762e-01
120607230714 6.7814595111e-01
120608014221 6.7604931798e-01
120613130416 6.7527119366e-01
120613153802 6.7697437953e-01
120613181234 6.7825443259e-01
120613204659 6.7617639117e-01
120613232221 6.7674189914e-01
120614015639 6.7641244589e-01
120614043007 6.7651516754e-01
120614070437 6.7812004708e-01
120614093902 6.7706014943e-01
120621183938 6.7755462681e-01
120621211005 6.7602383362e-01
120621234101 6.7718239279e-01
120622021154 6.7636890716e-01
120622044831 6.7607374671e-01
120622071939 6.7741179150e-01
120622095110 6.7634368192e-01
120622122250 6.7624936329e-01
120622145429 6.7610199303e-01
120622172645 6.7616583865e-01
120622195843 6.7558514310e-01
120622223108 6.7784364049e-01
120623010300 6.7765655611e-01
130404181251 6.7810939369e-01
130404215811 6.7613742874e-01
130405014301 6.7692061928e-01
130405052737 6.7609175152e-01
130405091053 6.7611661660e-01
130405125529 6.7717051417e-01
130406060257 6.7621895160e-01
130406135446 6.7574514071e-01
130406215323 6.7669615473e-01
130409124442 6.7806861474e-01
130409164911 6.7644229149e-01
130412172503 6.7659484715e-01
130412211207 6.7677085093e-01
130413005852 6.7610076488e-01
130413044502 6.7623901973e-01
130413083219 6.7708160810e-01
130413121831 6.7545327560e-01
130415091829 6.7698282371e-01
130415130814 6.7587761508e-01
130415165617 6.7674659757e-01
130415204407 6.7767415549e-01
130416003316 6.7766126284e-01
130416042308 6.7616852704e-01
130419093631 6.7675764151e-01
130419132648 6.7612059436e-01
130419171709 6.7637263274e-01
130419210748 6.7722497907e-01
130420005939 6.7574707393e-01
130420045108 6.7690846361e-01
130422090033 6.7697497385e-01
130422125457 6.7583311559e-01
130422164832 6.7638087120e-01
130422204038 6.7686163634e-01
130423003410 6.7479243072e-01
130423042848 6.7672313451e-01
130427113830 6.7566182525e-01
130427153425 6.7676179530e-01
130427193319 6.7811643632e-01
130427233032 6.7676121514e-01
130428032807 6.7699734830e-01
130428072605 6.7715565973e-01
130428135524 6.7577996824e-01
130428174532 6.7606412422e-01
130428213620 6.7614661603e-01
130429012702 6.7701175468e-01
130429051816 6.7788525184e-01
130429090853 6.7680539431e-01
130429223205 6.7672099900e-01
130430022642 6.7674847646e-01
130430062144 6.7663212520e-01
130430101654 6.7818190520e-01
130430141053 6.7683837818e-01
130430180449 6.7666985541e-01
130501125443 6.7579666274e-01
130501164035 6.7691927443e-01
130501202634 6.7756569311e-01
130502001250 6.7732946792e-01
130502035933 6.7718119436e-01
130502074557 6.7722350683e-01
130502121438 6.7663110654e-01
130502160244 6.7729723415e-01
130502195025 6.7637223070e-01
130502233742 6.7608134438e-01
130503032622 6.7672955194e-01
130503071611 6.7806208880e-01
130503212351 6.7669714983e-01
130504011520 6.7643550350e-01
130504050540 6.7683054368e-01
130504085727 6.7699434394e-01
130504124840 6.7701313960e-01
130504164043 6.7719666377e-01
130506015533 6.7728375707e-01
130506055007 6.7651765142e-01
130506094401 6.7723752015e-01
130506134030 6.7575212741e-01
130506173603 6.7756332974e-01
130506213124 6.7695178299e-01
130507022743 6.7679277031e-01
130507061644 6.7709375755e-01
130507100457 6.7705347946e-01
130507135408 6.7558246350e-01
130507174300 6.7657210486e-01
130507213141 6.7663760564e-01
130509012846 6.7692244611e-01
130509052005 6.7687816346e-01
130509091059 6.7807282869e-01
130509130206 6.7825414227e-01
130509165247 6.7680398954e-01
130509204413 6.7596953895e-01
130510015830 6.7645760807e-01
130510055115 6.7599847434e-01
130510094527 6.7740435242e-01
130510134000 6.7686752312e-01
130510173303 6.7748807605e-01
130510212502 6.7744817707e-01
130512010125 6.7743245535e-01
130512045503 6.7719370195e-01
130512085035 6.7619506227e-01
130513013045 6.7690973650e-01
130513052110 6.7593481661e-01
130513090946 6.7730428019e-01
130513125832 6.7727653816e-01
130513164722 6.7674557822e-01
130513203511 6.7771194433e-01
130514035532 6.7724440618e-01
130514080059 6.7576609600e-01
130514120451 6.7712281880e-01
130514160856 6.7529370821e-01
130514201144 6.7843765016e-01
130515001511 6.7611136506e-01
130516140132 6.7859265604e-01
130516174738 6.7644321712e-01
130516213407 6.7632427669e-01
130517012028 6.7773640475e-01
130517050815 6.7669130417e-01
130517085526 6.7683584395e-01
130517125429 6.7730309457e-01
130517164711 6.7721352495e-01
130518145721 6.7670537552e-01
130518225805 6.7757152838e-01
130519071309 6.7705570292e-01
130520172813 6.7665228469e-01
130520211841 6.7663854941e-01
130521011030 6.7710103189e-01
130521050403 6.7752315929e-01
130521085632 6.7606517634e-01
130521124834 6.7644450324e-01
130524154332 6.7869739474e-01
130524193240 6.7713751969e-01
130524232110 6.7747299387e-01
130525030933 6.7657267581e-01
130525065753 6.7834345218e-01
130525104638 6.7659031480e-01
130527001348 6.7712499292e-01
130527041514 6.7757789687e-01
130527081734 6.7544898771e-01
130527121744 6.7533861268e-01
130527161802 6.7633953617e-01
130527201927 6.7770363461e-01
130607105358 6.7695571344e-01
130607144407 6.7653906329e-01
130609063605 6.7612433076e-01
130609103549 6.7714204685e-01
130609144427 6.7697419482e-01
130609184337 6.7715781186e-01
130609224544 6.7760943597e-01
130610064621 6.7741489556e-01
130610104924 6.7649882343e-01
130610145412 6.7678414511e-01
130610185651 6.7728047218e-01
130610225859 6.7586169777e-01
130611030244 6.7703841472e-01
130611094457 6.7612007116e-01
130611133136 6.7632670323e-01
130611171907 6.7710523441e-01
130611210548 6.7626909123e-01
130612005245 6.7703555273e-01
130612044017 6.7726219043e-01
130614120226 6.7707906796e-01
130614155636 6.7710120344e-01
130614195159 6.7744093285e-01
130614234528 6.7760962049e-01
130616152534 6.7654736427e-01
130616191159 6.7800281585e-01
130616225812 6.7743633351e-01
130617024441 6.7803829361e-01
130617063145 6.7725239247e-01
130617101900 6.7713164987e-01
130618182117 6.7839920612e-01
130618221223 6.7702239001e-01
130619020319 6.7735935585e-01
130619055424 6.7611821229e-01
130619094516 6.7757639737e-01
130619133523 6.7642704641e-01
130621150322 6.7665976656e-01
130621185800 6.7615777729e-01
130621225142 6.7545509862e-01
130622024543 6.7726925498e-01
130622063938 6.7794834939e-01
130622103234 6.7653295944e-01
130623165917 6.7651956124e-01
130623210226 6.7568715610e-01
130624010316 6.7572828032e-01
130624050439 6.7717994641e-01
130624090919 6.7719081600e-01
130624131506 6.7690900680e-01
130625094439 6.7629586339e-01
130625133651 6.7774664820e-01
130625172859 6.7731864660e-01
130625212113 6.7740737772e-01
130626011312 6.7673393679e-01
130626050533 6.7749877006e-01
130627064956 6.7785246708e-01
130627103637 6.7679016092e-01
130627142447 6.7781078387e-01
130627181200 6.7765245871e-01
130627215917 6.7710918720e-01
130628014629 6.7782190907e-01
130630024206 6.7654738158e-01
130630113014 6.7838669174e-01
130702144150 6.7748998690e-01
130702151219 6.7760536833e-01
130702154309 6.7764290882e-01
130702161341 6.7717473373e-01
130702164422 6.7782701531e-01
130702171448 6.7810201165e-01
130702174516 6.7802401951e-01
130702181545 6.7655389439e-01
130702184615 6.7528893868e-01
130702191644 6.7603500248e-01
130702194712 6.7792823408e-01
130702201736 6.7669480927e-01
130702204804 6.7725928327e-01
130702211830 6.7628878904e-01
130702214854 6.7597624059e-01
130702221919 6.7672226137e-01
130702224946 6.7587716108e-01
130702232011 6.7701691880e-01
130702235036 6.7597594561e-01
130703002101 6.7842779451e-01
130703005130 6.7710826892e-01
130703012200 6.7738675631e-01
130703015228 6.7829714788e-01
130703022254 6.7768251952e-01
130703025320 6.7724489399e-01
130703032345 6.7647015539e-01
130703035409 6.7671918752e-01
130703042437 6.7638053684e-01
130703045459 6.7592828528e-01
130703052522 6.7687065384e-01
130703055550 6.7562175119e-01
130703062613 6.7761121415e-01
130703065638 6.7788168999e-01
130703072659 6.7642183837e-01
130703075725 6.7699630010e-01
130703082751 6.7622303083e-01
130703085814 6.7669327447e-01
130703092847 6.7521560306e-01
130703095912 6.7785376314e-01
130703102937 6.7745912487e-01
130703110000 6.7738306252e-01
130703113025 6.7652643482e-01
130703120047 6.7649727639e-01
130703123115 6.7663499320e-01
130703130140 6.7547092626e-01
130703133840 6.7585640756e-01
130703140906 6.7601107500e-01
130703143934 6.7564455314e-01
130703151016 6.7507851438e-01
130703154046 6.7761781095e-01
130703161112 6.7734137056e-01
130703164138 6.7594955788e-01
130703171204 6.7735236695e-01
130703174242 6.7652372460e-01
130703181311 6.7726105588e-01
130703184348 6.7685275701e-01
130703191419 6.7633459597e-01
130703194456 6.7616582559e-01
130703201537 6.7570353058e-01
130703204618 6.7643107184e-01
130703211655 6.7562410038e-01
130703214727 6.7700105334e-01
130703221758 6.7604800122e-01
130703224832 6.7567659974e-01
130703231901 6.7912702237e-01
130703234929 6.7705384432e-01
130704001956 6.7758787737e-01
130704005024 6.7756313558e-01
130704012059 6.7748840645e-01
130704015132 6.7663712430e-01
130704022200 6.7792840170e-01
130704025225 6.7712280451e-01
130704032254 6.7842245844e-01
130704035328 6.7728775683e-01
130704042357 6.7586050547e-01
130704045425 6.7713836765e-01
130704052456 6.7627841993e-01
130704055525 6.7751849305e-01
130704062602 6.7706285684e-01
130704065631 6.7840728451e-01
130704072701 6.7500701116e-01
130704075735 6.7774132155e-01
130704082803 6.7719145547e-01
130704085829 6.7727446037e-01
130704092902 6.7732244115e-01
130704095937 6.7687899715e-01
130704103010 6.7691697581e-01
130704110035 6.7571833871e-01
130704113111 6.7732927681e-01
130704120145 6.7867332299e-01
130710085014 6.7791906261e-01
130710092043 6.7530857679e-01
130710095107 6.7656086148e-01
130710102138 6.7815528912e-01
130710105213 6.7692372286e-01
130710112249 6.7720505095e-01
130710115318 6.7741228300e-01
130710122356 6.7717778056e-01
130710125432 6.7673955576e-01
130710132507 6.7533545570e-01
130710135547 6.7611904628e-01
130710142618 6.7662929997e-01
130710145646 6.7455119907e-01
130710152716 6.7522601181e-01
130710155740 6.7665424566e-01
130710162818 6.7729917273e-01
130710165845 6.7643801736e-01
130710172916 6.7709455009e-01
130710175952 6.7639396814e-01
130710183018 6.7708284104e-01
130710190046 6.7682551125e-01
130710193120 6.7717988932e-01
130710200153 6.7715758965e-01
130710203233 6.7640329623e-01
130710210313 6.7855633757e-01
130710213404 6.7799236739e-01
130710220441 6.7670259838e-01
130710223530 6.7551318806e-01
130710230612 6.7659990988e-01
130710233653 6.7778847164e-01
130711000729 6.7536155488e-01
130711003757 6.7645100541e-01
130711010833 6.7687066538e-01
130711013905 6.7809784135e-01
130711020935 6.7724820199e-01
130711024022 6.7732671027e-01
130711031049 6.7699858401e-01
130711034117 6.7585119121e-01
130711041150 6.7652172888e-01
130711044225 6.7750105140e-01
130711051253 6.7691271499e-01
130711054324 6.7771744161e-01
130711061354 6.7560896542e-01
130711064420 6.7652710858e-01
130711071446 6.7717281558e-01
130712161936 6.7549905858e-01
130712165000 6.7697960455e-01
130712172033 6.7666256552e-01
130712175104 6.7609138645e-01
130712182132 6.7672518001e-01
130712185202 6.7740238916e-01
130712192237 6.7798050865e-01
130712195308 6.7715107748e-01
130712202335 6.7712329717e-01
130712205408 6.7701886393e-01
130712212443 6.7747731798e-01
130712215514 6.7809512849e-01
130712222544 6.7806054333e-01
130712225611 6.7707884967e-01
130712232641 6.7633689891e-01
130712235710 6.7690760513e-01
130713002746 6.7816978196e-01
130713005811 6.7778979206e-01
130713012840 6.7726863261e-01
130713015911 6.7655024668e-01
130713022950 6.7815432777e-01
130713030015 6.7795602942e-01
130713033042 6.7795868311e-01
130713040108 6.7834175673e-01
130713043134 6.7684235539e-01
130713050201 6.7551114543e-01
130713053227 6.7712617825e-01
130713060256 6.7724952942e-01
130713063326 6.7813842320e-01
130713070356 6.7604801646e-01
130713073423 6.7661945171e-01
130713080454 6.7688145250e-01
130713083518 6.7738414006e-01
130713090543 6.7687156894e-01
130713093606 6.7815917397e-01
130713100629 6.7704438738e-01
130713103653 6.7709621053e-01
130713110719 6.7802789566e-01
130713113750 6.7746340099e-01
130713120825 6.7607963446e-01
130713123856 6.7724178625e-01
130713130923 6.7602308792e-01
130713133950 6.7839546806e-01
130713141018 6.7791245259e-01
130713144045 6.7613942120e-01
130713151432 6.7761649024e-01
130713154501 6.7756334946e-01
130713161525 6.7763940467e-01
130713164555 6.7617207075e-01
130713171626 6.7549662446e-01
130713174658 6.7628662409e-01
130713181726 6.7755714197e-01
130713184756 6.7748331586e-01
130713191826 6.7725540246e-01
130713194858 6.7786447578e-01
130713201928 6.7866719049e-01
130713204956 6.7660403383e-01
130713212028 6.7664406966e-01
130713215054 6.7639799092e-01
130713222123 6.7549782153e-01
130713225147 6.7769472138e-01
130713232217 6.7469364309e-01
130713235250 6.7629087569e-01
130714002322 6.7778841658e-01
130714005353 6.7715899056e-01


==> m0p006/wt10p0data/PLAQ4_T.dat <==
00000010 6.7536552078e-01
00000015 6.7589956827e-01
00000020 6.7728291154e-01
00000025 6.7617591091e-01
00000030 6.7600529852e-01
00000035 6.7792313580e-01
00000040 6.7710564479e-01
00000045 6.7776170148e-01
00000050 6.7695512114e-01
00000055 6.7732424468e-01
00000060 6.7656067500e-01
00000065 6.7814640552e-01
00000070 6.7676740587e-01
00000075 6.7607863373e-01
00000080 6.7567364880e-01
00000085 6.7787022823e-01
00000090 6.7770575789e-01
00000095 6.7628212764e-01
00000100 6.7794689178e-01
00000105 6.7756578606e-01
00000110 6.7732879966e-01
00000115 6.7800940384e-01
00000120 6.7560196583e-01
00000125 6.7693818637e-01
00000130 6.7693817197e-01
00000135 6.7629733714e-01
00000140 6.7641044241e-01
00000145 6.7681655630e-01
00000150 6.7629138391e-01
00000155 6.7707573589e-01
00000160 6.7584224452e-01
00000165 6.7686833029e-01
00000170 6.7802778366e-01
00000175 6.7793101366e-01
00000180 6.7533825108e-01
00000185 6.7752435522e-01
00000190 6.7582489369e-01
00000195 6.7585523868e-01
00000200 6.7658154473e-01
00000205 6.7782215869e-01
00000210 6.7632836048e-01
00000215 6.7611321578e-01
00000220 6.7670035445e-01
00000225 6.7762420347e-01
00000230 6.7627950045e-01
00000235 6.7784370781e-01
00000240 6.7741920826e-01
00000245 6.7675649012e-01
00000250 6.7530321165e-01
00000255 6.7770298920e-01
00000260 6.7742532449e-01
00000265 6.7844518711e-01
00000270 6.7697948690e-01
00000275 6.7657785978e-01
00000280 6.7582441345e-01
00000285 6.7633156556e-01
00000290 6.7569842609e-01
00000295 6.7588318973e-01
00000300 6.7826765301e-01
00000305 6.7792158979e-01
00000310 6.7633690628e-01
00000315 6.7681567031e-01
00000320 6.7835136969e-01
00000325 6.7710125703e-01
00000330 6.7746659781e-01
00000335 6.7663711654e-01
00000340 6.7626944195e-01
00000345 6.7614212614e-01
00000350 6.7575269692e-01
00000355 6.7669103889e-01
00000360 6.7638566766e-01
00000365 6.7733534998e-01
00000370 6.7666424810e-01
00000375 6.7570267704e-01
00000380 6.7668799637e-01
00000385 6.7565426726e-01
00000390 6.7783693865e-01
00000395 6.7707711598e-01
00000400 6.7554326064e-01
00000405 6.7774872473e-01
00000410 6.7648106758e-01
110301143805 6.7602011887e-01
110301203850 6.7745021309e-01
110302023944 6.7755541031e-01
110303044225 6.7867878286e-01
110303185541 6.7710257345e-01
110306005507 6.7712043827e-01
110306065858 6.7643724094e-01
110306125459 6.7782258489e-01
110306185018 6.7582217616e-01
110309023903 6.7779538248e-01
110309083602 6.7772322264e-01
110309143304 6.7695664972e-01
110309202958 6.7743454863e-01
110311060440 6.7534095909e-01
110312162108 6.7694230290e-01
110312221813 6.7768839555e-01
110313052340 6.7582278153e-01
110313112141 6.7750890694e-01
110315104504 6.7519817264e-01
110315163958 6.7778349152e-01
110315223710 6.7608706421e-01
110316043309 6.7712658431e-01
110318132000 6.7611874247e-01
110318192704 6.7719368918e-01
110319013337 6.7654518405e-01
110319073915 6.7733611868e-01
110320154212 6.7658769450e-01
110321064510 6.7700929667e-01
110327011023 6.7610055090e-01
110327072622 6.7689448718e-01
110327133306 6.7776114198e-01
110327194950 6.7668014086e-01
110401235708 6.7674156982e-01
110402063614 6.7599062018e-01
110402124243 6.7770367506e-01
110402191937 6.7673594907e-01
110405114307 6.7548561701e-01
110405173939 6.7561833028e-01
110405233909 6.7663111485e-01
110406054017 6.7764424635e-01
110408230100 6.7783127129e-01
110409060046 6.7723094614e-01
110409125215 6.7651834553e-01
110411144120 6.7719943159e-01
110411204256 6.7674340998e-01
110412024250 6.7696177489e-01
110412084120 6.7756626993e-01
110413144304 6.7747793876e-01
110414044917 6.7641544304e-01
110415224025 6.7669342819e-01
110416050904 6.7500369126e-01
110416114838 6.7726872945e-01
110420191814 6.7657780652e-01
110423145133 6.7679611150e-01
110423213504 6.7725863384e-01
110424042123 6.7857732534e-01
110424111053 6.7678691241e-01
110619101953 6.7661163816e-01
110619162244 6.7700172411e-01
110619222322 6.7766686050e-01
111119183101 6.7729854451e-01
111119202013 6.7678810779e-01
111119220928 6.7705988957e-01
111119235820 6.7549019538e-01
111120014701 6.7789042075e-01
111120033550 6.7588334195e-01
111120052440 6.7786633932e-01
111120071353 6.7677111206e-01
111120090255 6.7695688571e-01
111120105129 6.7739346973e-01
111120124014 6.7781835788e-01
111120142913 6.7844933750e-01
111121091712 6.7563431003e-01
111121111121 6.7718346927e-01
111121130534 6.7704641223e-01
111121145938 6.7658469118e-01
111121165340 6.7601807505e-01
111121184734 6.7669256052e-01
111121204223 6.7650190979e-01
111121223649 6.7694790951e-01
111122003122 6.7473201899e-01
111122022538 6.7670229623e-01
111122041944 6.7707285351e-01
111122061412 6.7533192418e-01
111122112502 6.7542480886e-01
111122131351 6.7724096282e-01
111122150249 6.7737461000e-01
111122165154 6.7539784396e-01
111122184052 6.7641909919e-01
111122202941 6.7633907906e-01
111122221855 6.7717646625e-01
111123000820 6.7667566468e-01
111123015747 6.7694539571e-01
111123034727 6.7585909947e-01
111123053727 6.7762821265e-01
111123072744 6.7745382401e-01
111123091800 6.7439403810e-01
111124065127 6.7814707585e-01
111124084039 6.7664443958e-01
111124103011 6.7735415603e-01
111124122006 6.7676356072e-01
111124140956 6.7546875924e-01
111124155941 6.7573026394e-01
111124174946 6.7683234673e-01
111124193956 6.7756151276e-01
111124213014 6.7815485296e-01
111124232038 6.7632463509e-01
111125011028 6.7733747098e-01
111125030019 6.7478273980e-01
111125154112 6.7770923594e-01
111125173041 6.7849722448e-01
111125192017 6.7610489953e-01
111125210953 6.7741766245e-01
111125225921 6.7763732268e-01
111126004843 6.7607926545e-01
111126023823 6.7697344674e-01
111126042741 6.7758380519e-01
111126061705 6.7686462600e-01
111126080640 6.7622022756e-01
111126095624 6.7707501063e-01
111126114604 6.7649798471e-01
111126133533 6.7604544482e-01
111127003502 6.7755672080e-01
111127022515 6.7830759583e-01
111127041524 6.7729347654e-01
111127060531 6.7700003846e-01
111127075536 6.7779110561e-01
111127094540 6.7675364084e-01
111127113529 6.7751317083e-01
111127132502 6.7569894721e-01
111127151424 6.7731265934e-01
111127170359 6.7741110629e-01
111127185329 6.7688410962e-01
111127204303 6.7487424667e-01
111128130517 6.7679420837e-01
111128145525 6.7722363024e-01
111128164521 6.7604131396e-01
111128183532 6.7669241319e-01
111128202550 6.7657850706e-01
111128221600 6.7796845754e-01
120415171249 6.7502003052e-01
120415194601 6.7664171055e-01
120415221934 6.7708667448e-01
120416005303 6.7491387690e-01
120416032431 6.7738084309e-01
120416055241 6.7706298009e-01
120416082047 6.7773672679e-01
120416104828 6.7640711472e-01
120416131608 6.7804901442e-01
120419060113 6.7798411973e-01
120419083400 6.7718316560e-01
120419110700 6.7818405499e-01
120419134012 6.7724947301e-01
120419161430 6.7712442901e-01
120419184947 6.7745520388e-01
120419212454 6.7659915183e-01
120420000016 6.7519735230e-01
120420023506 6.7672132049e-01
120421042444 6.7645113029e-01
120421065632 6.7761144542e-01
120421092831 6.7845720527e-01
120421120049 6.7670753318e-01
120421143330 6.7633948352e-01
120421170613 6.7609361077e-01
120421193852 6.7650869078e-01
120421221151 6.7847221709e-01
120422004452 6.7722383557e-01
120422044302 6.7623214600e-01
120422071558 6.7670958220e-01
120422094837 6.7559844568e-01
120422122136 6.7551560262e-01
120422145413 6.7690915114e-01
120422172631 6.7802062013e-01
120422195908 6.7646506547e-01
120422223128 6.7811266782e-01
120423010416 6.7547979844e-01
120423044255 6.7625245811e-01
120423071454 6.7631671896e-01
120423094714 6.7590591432e-01
120423121914 6.7725616979e-01
120423145147 6.7876354308e-01
120423172410 6.7657659372e-01
120423195619 6.7779620726e-01
120423222812 6.7549968873e-01
120424010011 6.7704190819e-01
120424111046 6.7623033978e-01
120424134136 6.7676142483e-01
120424161158 6.7722782167e-01
120424184237 6.7614689247e-01
120424211320 6.7658853453e-01
120424234427 6.7765354105e-01
120425021531 6.7613676852e-01
120425044658 6.7728605014e-01
120425071755 6.7526979553e-01
120426062720 6.7747242986e-01
120426090908 6.7546752253e-01
120426115005 6.7764162553e-01
120426143201 6.7617087269e-01
120426171409 6.7654920024e-01
120426195405 6.7815667050e-01
120426223437 6.7591902463e-01
120427011313 6.7718598984e-01
120427035142 6.7734116944e-01
120428002950 6.7571763067e-01
120428030229 6.7690701443e-01
120428053511 6.7663136285e-01
120428080725 6.7742334576e-01
120428104013 6.7782083199e-01
120428131301 6.7696803289e-01
120428154639 6.7753648920e-01
120428181913 6.7660168054e-01
120428205146 6.7790183820e-01
120429065739 6.7617689622e-01
120429092916 6.7720493187e-01
120429120003 6.7553788860e-01
120429143135 6.7629667533e-01
120429170246 6.7660093030e-01
120429193353 6.7762405511e-01
120429220506 6.7691290129e-01
120430003619 6.7678237603e-01
120430030703 6.7682002242e-01
120430103432 6.7717697784e-01
120430131135 6.7713369912e-01
120430154812 6.7777102830e-01
120430182459 6.7708463696e-01
120430210014 6.7772687102e-01
120430233508 6.7641491430e-01
120501020953 6.7695582376e-01
120501044500 6.7715851056e-01
120501072010 6.7654406197e-01
120502085652 6.7676819918e-01
120502113206 6.7791418689e-01
120502140650 6.7693581916e-01
120502164216 6.7685117415e-01
120502191737 6.7690951467e-01
120502215313 6.7746950364e-01
120503002827 6.7840818822e-01
120503030414 6.7732531779e-01
120504052958 6.7709531453e-01
120504080734 6.7619354918e-01
120504104416 6.7657241185e-01
120504132053 6.7645031519e-01
120504155740 6.7687201074e-01
120504183401 6.7690337340e-01
120504211003 6.7690516170e-01
120504234754 6.7628881821e-01
120505022537 6.7665618457e-01
120510112934 6.7515429283e-01
120510140508 6.7546425540e-01
120510164038 6.7644535642e-01
120510191635 6.7701678659e-01
120510215217 6.7700876772e-01
120511002753 6.7690038837e-01
120511030333 6.7857547747e-01
120511053929 6.7669081284e-01
120511081521 6.7600264728e-01
120513122916 6.7670520841e-01
120513150156 6.7598064955e-01
120513173423 6.7709486111e-01
120513200630 6.7698259382e-01
120513223845 6.7566423742e-01
120514011044 6.7650138454e-01
120514034326 6.7610177092e-01
120514061557 6.7664762325e-01
120514084820 6.7503325839e-01
120516042730 6.7726470569e-01
120516070253 6.7748786519e-01
120516093811 6.7709064238e-01
120516121330 6.7635436928e-01
120516144836 6.7685850565e-01
120516172401 6.7679416487e-01
120516195910 6.7843518826e-01
120516223409 6.7722010374e-01
120517010803 6.7756751201e-01
120529162131 6.7763296522e-01
120529185435 6.7645685000e-01
120529212652 6.7825811750e-01
120529235847 6.7776786860e-01
120530023033 6.7753446675e-01
120530050203 6.7693100431e-01
120530073422 6.7762996904e-01
120530100528 6.7652325227e-01
120530123659 6.7780645149e-01
120531014034 6.7809325758e-01
120531041247 6.7718913500e-01
120531064533 6.7665596750e-01
120531091805 6.7538366566e-01
120531115020 6.7788203254e-01
120531142247 6.7669801514e-01
120531165506 6.7792691882e-01
120531192715 6.7598881017e-01
120531215917 6.7663182740e-01
120601015642 6.7719524479e-01
120601042904 6.7796248657e-01
120601070153 6.7736277667e-01
120601093346 6.7546447464e-01
120601120533 6.7638129396e-01
120601143748 6.7799922471e-01
120601171000 6.7705554945e-01
120601194155 6.7571494676e-01
120601221342 6.7730320686e-01
120603102310 6.7646090457e-01
120603125801 6.7599804549e-01
120603153253 6.7665316755e-01
120603180815 6.7751427172e-01
120603204322 6.7809237513e-01
120603231808 6.7672809241e-01
120604015248 6.7701074011e-01
120604042708 6.7747196539e-01
120607050505 6.7617917418e-01
120607073916 6.7693158041e-01
120607101345 6.7753194878e-01
120607124811 6.7688750801e-01
120607152246 6.7862369733e-01
120607203238 6.7768405133e-01
120607230714 6.7699411660e-01
120608014221 6.7585135838e-01
120613130416 6.7809771118e-01
120613153802 6.7675774148e-01
120613181234 6.7717876278e-01
120613204659 6.7652575467e-01
120613232221 6.7730094994e-01
120614015639 6.7787736592e-01
120614043007 6.7762193806e-01
120614070437 6.7913768975e-01
120614093902 6.7778458371e-01
120621183938 6.7643189417e-01
120621211005 6.7769482535e-01
120621234101 6.7751125904e-01
120622021154 6.7701843913e-01
120622044831 6.7594838134e-01
120622071939 6.7668398887e-01
120622095110 6.7686648355e-01
120622122250 6.7652140470e-01
120622145429 6.7579904356e-01
120622172645 6.7713490983e-01
120622195843 6.7756803054e-01
120622223108 6.7527712692e-01
120623010300 6.7791874253e-01
130404181251 6.7675447548e-01
130404215811 6.7729031456e-01
130405014301 6.7786156421e-01
130405052737 6.7644563547e-01
130405091053 6.7613957604e-01
130405125529 6.7741149736e-01
130406060257 6.7621691270e-01
130406135446 6.7626155823e-01
130406215323 6.7580702105e-01
130409124442 6.7694312548e-01
130409164911 6.7728742322e-01
130412172503 6.7615097394e-01
130412211207 6.7694229527e-01
130413005852 6.7744643272e-01
130413044502 6.7598047042e-01
130413083219 6.7589234773e-01
130413121831 6.7830795930e-01
130415091829 6.7682611658e-01
130415130814 6.7696357564e-01
130415165617 6.7566870738e-01
130415204407 6.7600490910e-01
130416003316 6.7532506639e-01
130416042308 6.7744697241e-01
130419093631 6.7648026203e-01
130419132648 6.7612809685e-01
130419171709 6.7601275214e-01
130419210748 6.7756901440e-01
130420005939 6.7706864228e-01
130420045108 6.7709022217e-01
130422090033 6.7658320818e-01
130422125457 6.7704723376e-01
130422164832 6.7818330518e-01
130422204038 6.7766058862e-01
130423003410 6.7669589020e-01
130423042848 6.7860690786e-01
130427113830 6.7809479623e-01
130427153425 6.7628428313e-01
130427193319 6.7678396660e-01
130427233032 6.7607462268e-01
130428032807 6.7762647837e-01
130428072605 6.7759184540e-01
130428135524 6.7754325410e-01
130428174532 6.7768691540e-01
130428213620 6.7813341980e-01
130429012702 6.7649779161e-01
130429051816 6.7623176331e-01
130429090853 6.7576038016e-01
130429223205 6.7637028534e-01
130430022642 6.7707353390e-01
130430062144 6.7619593186e-01
130430101654 6.7692737807e-01
130430141053 6.7709883735e-01
130430180449 6.7715187852e-01
130501125443 6.7631825399e-01
130501164035 6.7793935577e-01
130501202634 6.7599925806e-01
130502001250 6.7601736599e-01
130502035933 6.7784353898e-01
130502074557 6.7581985704e-01
130502121438 6.7672560980e-01
130502160244 6.7577533166e-01
130502195025 6.7796236910e-01
130502233742 6.7454101172e-01
130503032622 6.7623828332e-01
130503071611 6.7676763807e-01
130503212351 6.7609815479e-01
130504011520 6.7614203710e-01
130504050540 6.7710562264e-01
130504085727 6.7560959032e-01
130504124840 6.7823470872e-01
130504164043 6.7443619501e-01
130506015533 6.7737037244e-01
130506055007 6.7766147326e-01
130506094401 6.7739193316e-01
130506134030 6.7475181142e-01
130506173603 6.7673001087e-01
130506213124 6.7722408260e-01
130507022743 6.7777210012e-01
130507061644 6.7680179020e-01
130507100457 6.7789294065e-01
130507135408 6.7608504664e-01
130507174300 6.7691528761e-01
130507213141 6.7576772501e-01
130509012846 6.7644317339e-01
130509052005 6.7713304737e-01
130509091059 6.7765836446e-01
130509130206 6.7589859487e-01
130509165247 6.7628979743e-01
130509204413 6.7692328734e-01
130510015830 6.7659548265e-01
130510055115 6.7723593843e-01
130510094527 6.7540516711e-01
130510134000 6.7620771643e-01
130510173303 6.7791057294e-01
130510212502 6.7662303454e-01
130512010125 6.7699322561e-01
130512045503 6.7672682402e-01
130512085035 6.7663019371e-01
130513013045 6.7563343469e-01
130513052110 6.7702743787e-01
130513090946 6.7688507659e-01
130513125832 6.7676233010e-01
130513164722 6.7512164062e-01
130513203511 6.7585604476e-01
130514035532 6.7667700886e-01
130514080059 6.7602022432e-01
130514120451 6.7761097162e-01
130514160856 6.7714140614e-01
130514201144 6.7769073476e-01
130515001511 6.7597015509e-01
130516140132 6.7704939481e-01
130516174738 6.7524256678e-01
130516213407 6.7741687323e-01
130517012028 6.7773212496e-01
130517050815 6.7661754695e-01
130517085526 6.7605359286e-01
130517125429 6.7657027155e-01
130517164711 6.7846145433e-01
130518145721 6.7668177660e-01
130518225805 6.7737930286e-01
130519071309 6.7703880531e-01
130520172813 6.7702475261e-01
130520211841 6.7903768575e-01
130521011030 6.7584950581e-01
130521050403 6.7693349631e-01
130521085632 6.7787369563e-01
130521124834 6.7732137626e-01
130524154332 6.7630620401e-01
130524193240 6.7785773135e-01
130524232110 6.7678388772e-01
130525030933 6.7674449109e-01
130525065753 6.7538359378e-01
130525104638 6.7458228864e-01
130527001348 6.7667872852e-01
130527041514 6.7831445306e-01
130527081734 6.7657401367e-01
130527121744 6.7630305342e-01
130527161802 6.7563607468e-01
130527201927 6.7685517908e-01
130607105358 6.7628023170e-01
130607144407 6.7681426456e-01
130609063605 6.7705083587e-01
130609103549 6.7621900388e-01
130609144427 6.7597613252e-01
130609184337 6.7646799190e-01
130609224544 6.7750051217e-01
130610064621 6.7630790572e-01
130610104924 6.7661518560e-01
130610145412 6.7497493432e-01
130610185651 6.7743223733e-01
130610225859 6.7625897739e-01
130611030244 6.7723713055e-01
130611094457 6.7633971325e-01
130611133136 6.7759019753e-01
130611171907 6.7689000553e-01
130611210548 6.7709336528e-01
130612005245 6.7683759045e-01
130612044017 6.7675477163e-01
130614120226 6.7774690226e-01
130614155636 6.7784564096e-01
130614195159 6.7688025320e-01
130614234528 6.7781172761e-01
130616152534 6.7650308030e-01
130616191159 6.7695307864e-01
130616225812 6.7858678399e-01
130617024441 6.7712422429e-01
130617063145 6.7686288904e-01
130617101900 6.7707646404e-01
130618182117 6.7689750350e-01
130618221223 6.7647822773e-01
130619020319 6.7642635264e-01
130619055424 6.7702538041e-01
130619094516 6.7717931915e-01
130619133523 6.7632956754e-01
130621150322 6.7619225870e-01
130621185800 6.7642617463e-01
130621225142 6.7639989805e-01
130622024543 6.7713623022e-01
130622063938 6.7798855970e-01
130622103234 6.7522788202e-01
130623165917 6.7736813630e-01
130623210226 6.7783517656e-01
130624010316 6.7808870033e-01
130624050439 6.7591413848e-01
130624090919 6.7757532344e-01
130624131506 6.7638318633e-01
130625094439 6.7731297373e-01
130625133651 6.7608793368e-01
130625172859 6.7775262181e-01
130625212113 6.7658976709e-01
130626011312 6.7697250894e-01
130626050533 6.7691305744e-01
130627064956 6.7740742726e-01
130627103637 6.7542647031e-01
130627142447 6.7600646941e-01
130627181200 6.7583737698e-01
130627215917 6.7638710643e-01
130628014629 6.7830258513e-01
130630024206 6.7636431025e-01
130630113014 6.7758238250e-01
130702144150 6.7626458338e-01
130702151219 6.7697696627e-01
130702154309 6.7614716112e-01
130702161341 6.7601165748e-01
130702164422 6.7619032040e-01
130702171448 6.7557379098e-01
130702174516 6.7710945742e-01
130702181545 6.7745618919e-01
130702184615 6.7897393222e-01
130702191644 6.7579981527e-01
130702194712 6.7678070321e-01
130702201736 6.7546169936e-01
130702204804 6.7757433554e-01
130702211830 6.7608040632e-01
130702214854 6.7518610709e-01
130702221919 6.7741951152e-01
130702224946 6.7822968294e-01
130702232011 6.7581493965e-01
130702235036 6.7672024819e-01
130703002101 6.7709419998e-01
130703005130 6.7695882607e-01
130703012200 6.7655297095e-01
130703015228 6.7645546139e-01
130703022254 6.7691564200e-01
130703025320 6.7625174272e-01
130703032345 6.7696789449e-01
130703035409 6.7751458608e-01
130703042437 6.7761986563e-01
130703045459 6.7627225196e-01
130703052522 6.7639389989e-01
130703055550 6.7789735290e-01
130703062613 6.7688136568e-01
130703065638 6.7765332042e-01
130703072659 6.7689496351e-01
130703075725 6.7785266366e-01
130703082751 6.7606592121e-01
130703085814 6.7803022301e-01
130703092847 6.7656182249e-01
130703095912 6.7656832965e-01
130703102937 6.7643479420e-01
130703110000 6.7540065102e-01
130703113025 6.7481892767e-01
130703120047 6.7722690595e-01
130703123115 6.7642472894e-01
130703130140 6.7774395810e-01
130703133840 6.7533906696e-01
130703140906 6.7747442717e-01
130703143934 6.7732359042e-01
130703151016 6.7654520639e-01
130703154046 6.7755791162e-01
130703161112 6.7575152310e-01
130703164138 6.7606287756e-01
130703171204 6.7617739264e-01
130703174242 6.7688158069e-01
130703181311 6.7558394231e-01
130703184348 6.7694413229e-01
130703191419 6.7716124894e-01
130703194456 6.7593452325e-01
130703201537 6.7778368173e-01
130703204618 6.7756694508e-01
130703211655 6.7664801252e-01
130703214727 6.7749883176e-01
130703221758 6.7700169560e-01
130703224832 6.7683570949e-01
130703231901 6.7532885857e-01
130703234929 6.7587168219e-01
130704001956 6.7622550827e-01
130704005024 6.7770557862e-01
130704012059 6.7730944454e-01
130704015132 6.7610923699e-01
130704022200 6.7518879251e-01
130704025225 6.7881503298e-01
130704032254 6.7820578299e-01
130704035328 6.7795129072e-01
130704042357 6.7781946057e-01
130704045425 6.7686027862e-01
130704052456 6.7650980546e-01
130704055525 6.7676803287e-01
130704062602 6.7810398998e-01
130704065631 6.7720199081e-01
130704072701 6.7664319984e-01
130704075735 6.7581520861e-01
130704082803 6.7794495205e-01
130704085829 6.7729152525e-01
130704092902 6.7655843349e-01
130704095937 6.7859516620e-01
130704103010 6.7675287115e-01
130704110035 6.7788487052e-01
130704113111 6.7607939939e-01
130704120145 6.7798509007e-01
130710085014 6.7738368110e-01
130710092043 6.7665954552e-01
130710095107 6.7644940319e-01
130710102138 6.7552929200e-01
130710105213 6.7615085892e-01
130710112249 6.7756324955e-01
130710115318 6.7777774796e-01
130710122356 6.7682284850e-01
130710125432 6.7777309000e-01
130710132507 6.7734822420e-01
130710135547 6.7784850773e-01
130710142618 6.7827193181e-01
130710145646 6.7828168500e-01
130710152716 6.7753094833e-01
130710155740 6.7729003375e-01
130710162818 6.7680773608e-01
130710165845 6.7540569805e-01
130710172916 6.7800155717e-01
130710175952 6.7788883806e-01
130710183018 6.7688601299e-01
130710190046 6.7622382302e-01
130710193120 6.7748351481e-01
130710200153 6.7791413584e-01
130710203233 6.7741852180e-01
130710210313 6.7672470105e-01
130710213404 6.7750806221e-01
130710220441 6.7560088195e-01
130710223530 6.7705980099e-01
130710230612 6.7724094415e-01
130710233653 6.7785740476e-01
130711000729 6.7595012921e-01
130711003757 6.7659064520e-01
130711010833 6.7766301893e-01
130711013905 6.7673428016e-01
130711020935 6.7732392565e-01
130711024022 6.7746905812e-01
130711031049 6.7807757532e-01
130711034117 6.7599261229e-01
130711041150 6.7686382273e-01
130711044225 6.7799150290e-01
130711051253 6.7608723404e-01
130711054324 6.7666249658e-01
130711061354 6.7742226809e-01
130711064420 6.7669710796e-01
130711071446 6.7721276857e-01
130712161936 6.7768565346e-01
130712165000 6.7582573906e-01
130712172033 6.7926234956e-01
130712175104 6.7661594859e-01
130712182132 6.7596697093e-01
130712185202 6.7716610270e-01
130712192237 6.7751209502e-01
130712195308 6.7769455469e-01
130712202335 6.7699514333e-01
130712205408 6.7623403680e-01
130712212443 6.7828316174e-01
130712215514 6.7759465746e-01
130712222544 6.7597181198e-01
130712225611 6.7846220413e-01
130712232641 6.7523341906e-01
130712235710 6.7671904958e-01
130713002746 6.7579699480e-01
130713005811 6.7519998525e-01
130713012840 6.7761145632e-01
130713015911 6.7570390895e-01
130713022950 6.7592087260e-01
130713030015 6.7545476303e-01
130713033042 6.7753725217e-01
130713040108 6.7660217021e-01
130713043134 6.7684067531e-01
130713050201 6.7794895564e-01
130713053227 6.7788950803e-01
130713060256 6.7608055564e-01
130713063326 6.7558177327e-01
130713070356 6.7551557698e-01
130713073423 6.7690893470e-01
130713080454 6.7738085478e-01
130713083518 6.7674815365e-01
130713090543 6.7579865643e-01
130713093606 6.7640221070e-01
130713100629 6.7663425505e-01
130713103653 6.7833245543e-01
130713110719 6.7787452379e-01
130713113750 6.7787084581e-01
130713120825 6.7712920434e-01
130713123856 6.7682045465e-01
130713130923 6.7692204334e-01
130713133950 6.7749295448e-01
130713141018 6.7817799362e-01
130713144045 6.7805335557e-01
130713151432 6.7664800693e-01
130713154501 6.7781518572e-01
130713161525 6.7687302655e-01
130713164555 6.7656306390e-01
130713171626 6.7618304616e-01
130713174658 6.7601115537e-01
130713181726 6.7687251011e-01
130713184756 6.7618618722e-01
130713191826 6.7634379607e-01
130713194858 6.7680747621e-01
130713201928 6.7671455395e-01
130713204956 6.7724258241e-01
130713212028 6.7668911775e-01
130713215054 6.7446112717e-01
130713222123 6.7567114266e-01
130713225147 6.7604881027e-01
130713232217 6.7462573188e-01
130713235250 6.7775207935e-01
130714002322 6.7765399908e-01
130714005353 6.7753617786e-01


==> m0p006/wt10p0data/PLAQ_S.dat <==
00000010 1.4350143058e+00
00000015 1.4346366707e+00
00000020 1.4354078025e+00
00000025 1.4344930252e+00
00000030 1.4350953554e+00
00000035 1.4351940986e+00
00000040 1.4345055975e+00
00000045 1.4349485523e+00
00000050 1.4350490843e+00
00000055 1.4347667268e+00
00000060 1.4350674317e+00
00000065 1.4346629131e+00
00000070 1.4348468685e+00
00000075 1.4342688545e+00
00000080 1.4347640737e+00
00000085 1.4338256183e+00
00000090 1.4344399750e+00
00000095 1.4346750319e+00
00000100 1.4343956449e+00
00000105 1.4340601617e+00
00000110 1.4343514873e+00
00000115 1.4348930662e+00
00000120 1.4339611125e+00
00000125 1.4345572920e+00
00000130 1.4345572802e+00
00000135 1.4342936246e+00
00000140 1.4346542582e+00
00000145 1.4350205496e+00
00000150 1.4350111236e+00
00000155 1.4348737809e+00
00000160 1.4345527648e+00
00000165 1.4347978741e+00
00000170 1.4347613620e+00
00000175 1.4349988085e+00
00000180 1.4346499372e+00
00000185 1.4346136282e+00
00000190 1.4350881554e+00
00000195 1.4348518760e+00
00000200 1.4350391475e+00
00000205 1.4348428631e+00
00000210 1.4345217824e+00
00000215 1.4344445378e+00
00000220 1.4341197963e+00
00000225 1.4349963983e+00
00000230 1.4355863186e+00
00000235 1.4350012182e+00
00000240 1.4345444707e+00
00000245 1.4350007489e+00
00000250 1.4350646886e+00
00000255 1.4346461799e+00
00000260 1.4352830967e+00
00000265 1.4345438244e+00
00000270 1.4344090504e+00
00000275 1.4352133571e+00
00000280 1.4348047620e+00
00000285 1.4348002469e+00
00000290 1.4340940412e+00
00000295 1.4346455804e+00
00000300 1.4342302466e+00
00000305 1.4343246757e+00
00000310 1.4342850412e+00
00000315 1.4347697886e+00
00000320 1.4347136295e+00
00000325 1.4348501263e+00
00000330 1.4346208374e+00
00000335 1.4347657697e+00
00000340 1.4346102082e+00
00000345 1.4343756884e+00
00000350 1.4352738290e+00
00000355 1.4351027838e+00
00000360 1.4346266366e+00
00000365 1.4347879529e+00
00000370 1.4348769413e+00
00000375 1.4349906311e+00
00000380 1.4350917642e+00
00000385 1.4347998747e+00
00000390 1.4340092834e+00
00000395 1.4346821945e+00
00000400 1.4350233178e+00
00000405 1.4343650245e+00
00000410 1.4345452963e+00
110301143805 1.4341878424e+00
110301203850 1.4340567973e+00
110302023944 1.4344385818e+00
110303044225 1.4340084549e+00
110303185541 1.4345337507e+00
110306005507 1.4342460867e+00
110306065858 1.4345881874e+00
110306125459 1.4344868547e+00
110306185018 1.4343340667e+00
110309023903 1.4341320758e+00
110309083602 1.4348949148e+00
110309143304 1.4348943331e+00
110309202958 1.4346451085e+00
110311060440 1.4344261919e+00
110312162108 1.4341856744e+00
110312221813 1.4345634328e+00
110313052340 1.4345231695e+00
110313112141 1.4341676425e+00
110315104504 1.4350864207e+00
110315163958 1.4347897173e+00
110315223710 1.4343501262e+00
110316043309 1.4343984767e+00
110318132000 1.4345742922e+00
110318192704 1.4344288150e+00
110319013337 1.4348588736e+00
110319073915 1.4343417025e+00
110320154212 1.4349448351e+00
110321064510 1.4341733299e+00
110327011023 1.4350207015e+00
110327072622 1.4352346957e+00
110327133306 1.4346375278e+00
110327194950 1.4344591435e+00
110401235708 1.4346236643e+00
110402063614 1.4342027039e+00
110402124243 1.4339867307e+00
110402191937 1.4351586706e+00
110405114307 1.4350412901e+00
110405173939 1.4349427231e+00
110405233909 1.4346634691e+00
110406054017 1.4350834980e+00
110408230100 1.4347828084e+00
110409060046 1.4348520306e+00
110409125215 1.4348129643e+00
110411144120 1.4345436022e+00
110411204256 1.4342510382e+00
110412024250 1.4340856607e+00
110412084120 1.4347309612e+00
110413144304 1.4344214384e+00
110414044917 1.4345835529e+00
110415224025 1.4342966750e+00
110416050904 1.4345173711e+00
110416114838 1.4344271624e+00
110420191814 1.4339484831e+00
110423145133 1.4344500916e+00
110423213504 1.4343681474e+00
110424042123 1.4347165123e+00
110424111053 1.4345139447e+00
110619101953 1.4343916776e+00
110619162244 1.4342328946e+00
110619222322 1.4346934555e+00
111119183101 1.4347680589e+00
111119202013 1.4351689848e+00
111119220928 1.4350853976e+00
111119235820 1.4345048607e+00
111120014701 1.4346915127e+00
111120033550 1.4350281805e+00
111120052440 1.4341621876e+00
111120071353 1.4344840542e+00
111120090255 1.4349932753e+00
111120105129 1.4342996819e+00
111120124014 1.4345075181e+00
111120142913 1.4346685550e+00
111121091712 1.4346944057e+00
111121111121 1.4347285968e+00
111121130534 1.4349686117e+00
111121145938 1.4347724139e+00
111121165340 1.4340943592e+00
111121184734 1.4349543233e+00
111121204223 1.4344119840e+00
111121223649 1.4343939558e+00
111122003122 1.4348522900e+00
111122022538 1.4345917641e+00
111122041944 1.4346170226e+00
111122061412 1.4354653324e+00
111122112502 1.4346451815e+00
111122131351 1.4347568416e+00
111122150249 1.4352332674e+00
111122165154 1.4351706138e+00
111122184052 1.4349968405e+00
111122202941 1.4352399954e+00
111122221855 1.4347434811e+00
111123000820 1.4347882226e+00
111123015747 1.4348044285e+00
111123034727 1.4344513777e+00
111123053727 1.4347214215e+00
111123072744 1.4348239924e+00
111123091800 1.4348464492e+00
111124065127 1.4346032783e+00
111124084039 1.4350538104e+00
111124103011 1.4343810652e+00
111124122006 1.4348982280e+00
111124140956 1.4351964097e+00
111124155941 1.4352970667e+00
111124174946 1.4347895618e+00
111124193956 1.4348072519e+00
111124213014 1.4346064955e+00
111124232038 1.4336535215e+00
111125011028 1.4344753767e+00
111125030019 1.4345780423e+00
111125154112 1.4343977655e+00
111125173041 1.4345926378e+00
111125192017 1.4342269793e+00
111125210953 1.4343363856e+00
111125225921 1.4349549802e+00
111126004843 1.4348236048e+00
111126023823 1.4346701925e+00
111126042741 1.4349486525e+00
111126061705 1.4341400246e+00
111126080640 1.4343016250e+00
111126095624 1.4349802350e+00
111126114604 1.4353026647e+00
111126133533 1.4353798330e+00
111127003502 1.4342584652e+00
111127022515 1.4350638172e+00
111127041524 1.4347663136e+00
111127060531 1.4344165276e+00
111127075536 1.4351108112e+00
111127094540 1.4347288520e+00
111127113529 1.4341385210e+00
111127132502 1.4350256593e+00
111127151424 1.4343263890e+00
111127170359 1.4342707115e+00
111127185329 1.4346137122e+00
111127204303 1.4346322253e+00
111128130517 1.4348130670e+00
111128145525 1.4354417715e+00
111128164521 1.4346558783e+00
111128183532 1.4346898827e+00
111128202550 1.4348782032e+00
111128221600 1.4344041007e+00
120415171249 1.4348414439e+00
120415194601 1.4345229463e+00
120415221934 1.4349072588e+00
120416005303 1.4345275972e+00
120416032431 1.4350554059e+00
120416055241 1.4348448928e+00
120416082047 1.4348491823e+00
120416104828 1.4347472851e+00
120416131608 1.4339081292e+00
120419060113 1.4347715674e+00
120419083400 1.4348874752e+00
120419110700 1.4343223474e+00
120419134012 1.4339524551e+00
120419161430 1.4344317775e+00
120419184947 1.4346969612e+00
120419212454 1.4347504555e+00
120420000016 1.4347844287e+00
120420023506 1.4342760832e+00
120421042444 1.4352385515e+00
120421065632 1.4345107717e+00
120421092831 1.4340488330e+00
120421120049 1.4343674107e+00
120421143330 1.4348756223e+00
120421170613 1.4341300661e+00
120421193852 1.4345585944e+00
120421221151 1.4344117238e+00
120422004452 1.4347597779e+00
120422044302 1.4344861787e+00
120422071558 1.4346729607e+00
120422094837 1.4347482428e+00
120422122136 1.4351917100e+00
120422145413 1.4352674350e+00
120422172631 1.4345845762e+00
120422195908 1.4342871185e+00
120422223128 1.4345255206e+00
120423010416 1.4346400666e+00
120423044255 1.4345620816e+00
120423071454 1.4342219657e+00
120423094714 1.4352969770e+00
120423121914 1.4343057209e+00
120423145147 1.4340679881e+00
120423172410 1.4345376101e+00
120423195619 1.4345161258e+00
120423222812 1.4346880622e+00
120424010011 1.4349894416e+00
120424111046 1.4351702262e+00
120424134136 1.4345045005e+00
120424161158 1.4341685869e+00
120424184237 1.4341164168e+00
120424211320 1.4342295902e+00
120424234427 1.4341227954e+00
120425021531 1.4348253577e+00
120425044658 1.4348560277e+00
120425071755 1.4350267574e+00
120426062720 1.4348345316e+00
120426090908 1.4350262607e+00
120426115005 1.4345488938e+00
120426143201 1.4353537145e+00
120426171409 1.4346086727e+00
120426195405 1.4346787863e+00
120426223437 1.4342838413e+00
120427011313 1.4347628376e+00
120427035142 1.4341615209e+00
120428002950 1.4347940227e+00
120428030229 1.4345473611e+00
120428053511 1.4344984814e+00
120428080725 1.4346355087e+00
120428104013 1.4347984087e+00
120428131301 1.4335921488e+00
120428154639 1.4341166977e+00
120428181913 1.4341323557e+00
120428205146 1.4346777628e+00
120429065739 1.4342936542e+00
120429092916 1.4348177238e+00
120429120003 1.4350254090e+00
120429143135 1.4345071794e+00
120429170246 1.4343520242e+00
120429193353 1.4349037856e+00
120429220506 1.4354014129e+00
120430003619 1.4348622066e+00
120430030703 1.4341376431e+00
120430103432 1.4348800839e+00
120430131135 1.4344240039e+00
120430154812 1.4348270520e+00
120430182459 1.4348484249e+00
120430210014 1.4348248717e+00
120430233508 1.4346003410e+00
120501020953 1.4351186235e+00
120501044500 1.4344211124e+00
120501072010 1.4345278981e+00
120502085652 1.4347790388e+00
120502113206 1.4340586107e+00
120502140650 1.4342904323e+00
120502164216 1.4344875234e+00
120502191737 1.4344940854e+00
120502215313 1.4351695185e+00
120503002827 1.4345553132e+00
120503030414 1.4344651248e+00
120504052958 1.4346565894e+00
120504080734 1.4341491866e+00
120504104416 1.4341654479e+00
120504132053 1.4342887071e+00
120504155740 1.4340788171e+00
120504183401 1.4346113612e+00
120504211003 1.4344449254e+00
120504234754 1.4344206942e+00
120505022537 1.4343698252e+00
120510112934 1.4351901221e+00
120510140508 1.4344940818e+00
120510164038 1.4341564464e+00
120510191635 1.4345771102e+00
120510215217 1.4339330499e+00
120511002753 1.4344443058e+00
120511030333 1.4345497406e+00
120511053929 1.4348428039e+00
120511081521 1.4346972848e+00
120513122916 1.4348712807e+00
120513150156 1.4340811034e+00
120513173423 1.4346799747e+00
120513200630 1.4348432024e+00
120513223845 1.4342563235e+00
120514011044 1.4346047539e+00
120514034326 1.4348893664e+00
120514061557 1.4350283277e+00
120514084820 1.4352278743e+00
120516042730 1.4344746114e+00
120516070253 1.4341853935e+00
120516093811 1.4347347727e+00
120516121330 1.4343841211e+00
120516144836 1.4345080138e+00
120516172401 1.4344812429e+00
120516195910 1.4343751814e+00
120516223409 1.4349626702e+00
120517010803 1.4341484120e+00
120529162131 1.4339235675e+00
120529185435 1.4340283089e+00
120529212652 1.4345069632e+00
120529235847 1.4338873784e+00
120530023033 1.4343358028e+00
120530050203 1.4345487944e+00
120530073422 1.4343827587e+00
120530100528 1.4347916314e+00
120530123659 1.4343067966e+00
120531014034 1.4341749558e+00
120531041247 1.4344797927e+00
120531064533 1.4340695679e+00
120531091805 1.4348370198e+00
120531115020 1.4344818011e+00
120531142247 1.4344723503e+00
120531165506 1.4337784417e+00
120531192715 1.4339812423e+00
120531215917 1.4347539763e+00
120601015642 1.4342564743e+00
120601042904 1.4339069726e+00
120601070153 1.4345157304e+00
120601093346 1.4348585035e+00
120601120533 1.4345893127e+00
120601143748 1.4344932660e+00
120601171000 1.4348006421e+00
120601194155 1.4348159417e+00
120601221342 1.4348729325e+00
120603102310 1.4345385943e+00
120603125801 1.4341939939e+00
120603153253 1.4342895322e+00
120603180815 1.4348546614e+00
120603204322 1.4346377465e+00
120603231808 1.4343866405e+00
120604015248 1.4351115506e+00
120604042708 1.4346251135e+00
120607050505 1.4346552276e+00
120607073916 1.4344733495e+00
120607101345 1.4348764612e+00
120607124811 1.4349045339e+00
120607152246 1.4351624288e+00
120607203238 1.4348979583e+00
120607230714 1.4344441411e+00
120608014221 1.4348720081e+00
120613130416 1.4346493733e+00
120613153802 1.4346857500e+00
120613181234 1.4340185055e+00
120613204659 1.4351109116e+00
120613232221 1.4342626034e+00
120614015639 1.4349513945e+00
120614043007 1.4349396799e+00
120614070437 1.4340379938e+00
120614093902 1.4347767866e+00
120621183938 1.4351254218e+00
120621211005 1.4346878571e+00
120621234101 1.4347218708e+00
120622021154 1.4348972695e+00
120622044831 1.4348339448e+00
120622071939 1.4344441325e+00
120622095110 1.4340954734e+00
120622122250 1.4346877321e+00
120622145429 1.4350637183e+00
120622172645 1.4346033940e+00
120622195843 1.4350991717e+00
120622223108 1.4342754838e+00
120623010300 1.4343616819e+00
130404181251 1.4346916881e+00
130404215811 1.4348415053e+00
130405014301 1.4346547287e+00
130405052737 1.4346257197e+00
130405091053 1.4347970094e+00
130405125529 1.4344305318e+00
130406060257 1.4352656233e+00
130406135446 1.4351156124e+00
130406215323 1.4344906595e+00
130409124442 1.4346638817e+00
130409164911 1.4349440759e+00
130412172503 1.4338365710e+00
130412211207 1.4352833553e+00
130413005852 1.4343963519e+00
130413044502 1.4339699823e+00
130413083219 1.4344095062e+00
130413121831 1.4345106252e+00
130415091829 1.4347270862e+00
130415130814 1.4353101896e+00
130415165617 1.4346205851e+00
130415204407 1.4351690885e+00
130416003316 1.4346989689e+00
130416042308 1.4346700895e+00
130419093631 1.4343634644e+00
130419132648 1.4347205450e+00
130419171709 1.4350551265e+00
130419210748 1.4346424040e+00
130420005939 1.4347911811e+00
130420045108 1.4341435458e+00
130422090033 1.4342559990e+00
130422125457 1.4349629271e+00
130422164832 1.4344447859e+00
130422204038 1.4345440741e+00
130423003410 1.4344731052e+00
130423042848 1.4341551369e+00
130427113830 1.4348109415e+00
130427153425 1.4345864590e+00
130427193319 1.4343622524e+00
130427233032 1.4345736046e+00
130428032807 1.4342475665e+00
130428072605 1.4344777735e+00
130428135524 1.4346854611e+00
130428174532 1.4344669563e+00
130428213620 1.4348591676e+00
130429012702 1.4341520762e+00
130429051816 1.4345732172e+00
130429090853 1.4345899699e+00
130429223205 1.4354354621e+00
130430022642 1.4349661050e+00
130430062144 1.4348723233e+00
130430101654 1.4343846794e+00
130430141053 1.4349044758e+00
130430180449 1.4344304355e+00
130501125443 1.4352581713e+00
130501164035 1.4348520892e+00
130501202634 1.4343268721e+00
130502001250 1.4344908508e+00
130502035933 1.4348000999e+00
130502074557 1.4349752262e+00
130502121438 1.4346689368e+00
130502160244 1.4344460707e+00
130502195025 1.4350046452e+00
130502233742 1.4344318551e+00
130503032622 1.4343874710e+00
130503071611 1.4346648023e+00
130503212351 1.4344157057e+00
130504011520 1.4346592280e+00
130504050540 1.4351570032e+00
130504085727 1.4348876237e+00
130504124840 1.4348133822e+00
130504164043 1.4346117369e+00
130506015533 1.4343015825e+00
130506055007 1.4343534365e+00
130506094401 1.4345121609e+00
130506134030 1.4349712525e+00
130506173603 1.4349720430e+00
130506213124 1.4345425880e+00
130507022743 1.4352465872e+00
130507061644 1.4348720694e+00
130507100457 1.4347202936e+00
130507135408 1.4351125487e+00
130507174300 1.4343185556e+00
130507213141 1.4347659800e+00
130509012846 1.4347405817e+00
130509052005 1.4349076576e+00
130509091059 1.4347506923e+00
130509130206 1.4340647645e+00
130509165247 1.4347817842e+00
130509204413 1.4347973974e+00
130510015830 1.4346814152e+00
130510055115 1.4341611513e+00
130510094527 1.4346670256e+00
130510134000 1.4345949889e+00
130510173303 1.4350202943e+00
130510212502 1.4342013886e+00
130512010125 1.4345427705e+00
130512045503 1.4341940114e+00
130512085035 1.4349267395e+00
130513013045 1.4351213646e+00
130513052110 1.4347791810e+00
130513090946 1.4343587233e+00
130513125832 1.4349349450e+00
130513164722 1.4347040962e+00
130513203511 1.4346396299e+00
130514035532 1.4349397623e+00
130514080059 1.4350411491e+00
130514120451 1.4353308022e+00
130514160856 1.4349392681e+00
130514201144 1.4343985302e+00
130515001511 1.4347888494e+00
130516140132 1.4346196008e+00
130516174738 1.4346862554e+00
130516213407 1.4350087990e+00
130517012028 1.4347065203e+00
130517050815 1.4344827218e+00
130517085526 1.4345185778e+00
130517125429 1.4346600167e+00
130517164711 1.4345403339e+00
130518145721 1.4346870850e+00
130518225805 1.4344806693e+00
130519071309 1.4344328412e+00
130520172813 1.4347879517e+00
130520211841 1.4351586427e+00
130521011030 1.4352816403e+00
130521050403 1.4345089567e+00
130521085632 1.4345794159e+00
130521124834 1.4339663074e+00
130524154332 1.4344093083e+00
130524193240 1.4341314350e+00
130524232110 1.4345735184e+00
130525030933 1.4346511306e+00
130525065753 1.4349796419e+00
130525104638 1.4345401371e+00
130527001348 1.4346813616e+00
130527041514 1.4341822797e+00
130527081734 1.4348205547e+00
130527121744 1.4348240772e+00
130527161802 1.4349017130e+00
130527201927 1.4348707669e+00
130607105358 1.4340806174e+00
130607144407 1.4344858621e+00
130609063605 1.4349191949e+00
130609103549 1.4347972652e+00
130609144427 1.4351609932e+00
130609184337 1.4340633202e+00
130609224544 1.4346589017e+00
130610064621 1.4342532371e+00
130610104924 1.4349189944e+00
130610145412 1.4346528935e+00
130610185651 1.4344424478e+00
130610225859 1.4350472062e+00
130611030244 1.4348949058e+00
130611094457 1.4343443069e+00
130611133136 1.4346346562e+00
130611171907 1.4345516294e+00
130611210548 1.4348837852e+00
130612005245 1.4345488010e+00
130612044017 1.4349570015e+00
130614120226 1.4348093455e+00
130614155636 1.4349019460e+00
130614195159 1.4344332039e+00
130614234528 1.4347270032e+00
130616152534 1.4344014082e+00
130616191159 1.4342616030e+00
130616225812 1.4345327232e+00
130617024441 1.4348838870e+00
130617063145 1.4341472080e+00
130617101900 1.4346240043e+00
130618182117 1.4344033181e+00
130618221223 1.4344768633e+00
130619020319 1.4347525351e+00
130619055424 1.4343288491e+00
130619094516 1.4344428689e+00
130619133523 1.4350070724e+00
130621150322 1.4346726525e+00
130621185800 1.4353846047e+00
130621225142 1.4343449219e+00
130622024543 1.4343042675e+00
130622063938 1.4340358346e+00
130622103234 1.4343823198e+00
130623165917 1.4343401542e+00
130623210226 1.4347789156e+00
130624010316 1.4348290596e+00
130624050439 1.4347437728e+00
130624090919 1.4346734407e+00
130624131506 1.4347401236e+00
130625094439 1.4344113810e+00
130625133651 1.4349506750e+00
130625172859 1.4349600375e+00
130625212113 1.4346140380e+00
130626011312 1.4345584440e+00
130626050533 1.4338741217e+00
130627064956 1.4344666466e+00
130627103637 1.4344373155e+00
130627142447 1.4345349542e+00
130627181200 1.4346475828e+00
130627215917 1.4342334548e+00
130628014629 1.4347704337e+00
130630024206 1.4344986777e+00
130630113014 1.4340888115e+00
130702144150 1.4343433202e+00
130702151219 1.4347926282e+00
130702154309 1.4345968930e+00
130702161341 1.4349646590e+00
130702164422 1.4349828353e+00
130702171448 1.4351242700e+00
130702174516 1.4338869529e+00
130702181545 1.4352006572e+00
130702184615 1.4341787349e+00
130702191644 1.4342888945e+00
130702194712 1.4347780342e+00
130702201736 1.4347317275e+00
130702204804 1.4344564937e+00
130702211830 1.4346744550e+00
130702214854 1.4347848075e+00
130702221919 1.4343758155e+00
130702224946 1.4353313360e+00
130702232011 1.4345951538e+00
130702235036 1.4347894077e+00
130703002101 1.4341504285e+00
130703005130 1.4347438660e+00
130703012200 1.4343521117e+00
130703015228 1.4346457601e+00
130703022254 1.4353650596e+00
130703025320 1.4343587189e+00
130703032345 1.4349669796e+00
130703035409 1.4346251665e+00
130703042437 1.4340592422e+00
130703045459 1.4349876594e+00
130703052522 1.4341681616e+00
130703055550 1.4344161787e+00
130703062613 1.4341061405e+00
130703065638 1.4344000913e+00
130703072659 1.4351908506e+00
130703075725 1.4346125415e+00
130703082751 1.4346443263e+00
130703085814 1.4346323089e+00
130703092847 1.4341354782e+00
130703095912 1.4345297645e+00
130703102937 1.4345950654e+00
130703110000 1.4342076256e+00
130703113025 1.4345031106e+00
130703120047 1.4343940290e+00
130703123115 1.4344309655e+00
130703130140 1.4341496450e+00
130703133840 1.4349017481e+00
130703140906 1.4341221712e+00
130703143934 1.4347990031e+00
130703151016 1.4350683474e+00
130703154046 1.4339840671e+00
130703161112 1.4350363517e+00
130703164138 1.4348375569e+00
130703171204 1.4340507154e+00
130703174242 1.4355264710e+00
130703181311 1.4348440181e+00
130703184348 1.4344351947e+00
130703191419 1.4349881340e+00
130703194456 1.4344771171e+00
130703201537 1.4347402802e+00
130703204618 1.4350068536e+00
130703211655 1.4347760026e+00
130703214727 1.4346078204e+00
130703221758 1.4344530754e+00
130703224832 1.4349185350e+00
130703231901 1.4347894934e+00
130703234929 1.4348182845e+00
130704001956 1.4345330206e+00
130704005024 1.4342754650e+00
130704012059 1.4349101887e+00
130704015132 1.4347237123e+00
130704022200 1.4350144962e+00
130704025225 1.4351112238e+00
130704032254 1.4343687976e+00
130704035328 1.4347877067e+00
130704042357 1.4345114084e+00
130704045425 1.4341994281e+00
130704052456 1.4345076725e+00
130704055525 1.4342215381e+00
130704062602 1.4342901253e+00
130704065631 1.4344554939e+00
130704072701 1.4353889895e+00
130704075735 1.4351396866e+00
130704082803 1.4340648611e+00
130704085829 1.4341102540e+00
130704092902 1.4340816286e+00
130704095937 1.4343785800e+00
130704103010 1.4340542622e+00
130704110035 1.4344542315e+00
130704113111 1.4348883129e+00
130704120145 1.4342056872e+00
130710085014 1.4346835925e+00
130710092043 1.4351359995e+00
130710095107 1.4349396004e+00
130710102138 1.4342976880e+00
130710105213 1.4346070330e+00
130710112249 1.4345104494e+00
130710115318 1.4348491316e+00
130710122356 1.4352276871e+00
130710125432 1.4348995412e+00
130710132507 1.4348413136e+00
130710135547 1.4345470494e+00
130710142618 1.4349282981e+00
130710145646 1.4352780974e+00
130710152716 1.4344102291e+00
130710155740 1.4349950925e+00
130710162818 1.4351502732e+00
130710165845 1.4341989683e+00
130710172916 1.4339888690e+00
130710175952 1.4342810901e+00
130710183018 1.4344434766e+00
130710190046 1.4346800729e+00
130710193120 1.4341816480e+00
130710200153 1.4340004389e+00
130710203233 1.4345391737e+00
130710210313 1.4344728596e+00
130710213404 1.4347338764e+00
130710220441 1.4349393549e+00
130710223530 1.4350958822e+00
130710230612 1.4346519060e+00
130710233653 1.4340634910e+00
130711000729 1.4349251107e+00
130711003757 1.4348617645e+00
130711010833 1.4347077250e+00
130711013905 1.4344366765e+00
130711020935 1.4345208237e+00
130711024022 1.4342683888e+00
130711031049 1.4346734759e+00
130711034117 1.4351752749e+00
130711041150 1.4346546962e+00
130711044225 1.4343982664e+00
130711051253 1.4345311393e+00
130711054324 1.4341812935e+00
130711061354 1.4349784723e+00
130711064420 1.4345493605e+00
130711071446 1.4352490427e+00
130712161936 1.4351577927e+00
130712165000 1.4348421135e+00
130712172033 1.4344270607e+00
130712175104 1.4346246164e+00
130712182132 1.4341945938e+00
130712185202 1.4348728735e+00
130712192237 1.4340554400e+00
130712195308 1.4343540698e+00
130712202335 1.4345956466e+00
130712205408 1.4346091001e+00
130712212443 1.4345221293e+00
130712215514 1.4340184819e+00
130712222544 1.4345583558e+00
130712225611 1.4343021294e+00
130712232641 1.4346634211e+00
130712235710 1.4341809657e+00
130713002746 1.4349677591e+00
130713005811 1.4349530199e+00
130713012840 1.4342810729e+00
130713015911 1.4348409615e+00
130713022950 1.4350610292e+00
130713030015 1.4347651287e+00
130713033042 1.4350197052e+00
130713040108 1.4344221153e+00
130713043134 1.4345588037e+00
130713050201 1.4351877921e+00
130713053227 1.4346923267e+00
130713060256 1.4348093679e+00
130713063326 1.4341192397e+00
130713070356 1.4350665035e+00
130713073423 1.4344804757e+00
130713080454 1.4347891416e+00
130713083518 1.4341564032e+00
130713090543 1.4346375672e+00
130713093606 1.4348262053e+00
130713100629 1.4347951906e+00
130713103653 1.4340443656e+00
130713110719 1.4342335708e+00
130713113750 1.4340278040e+00
130713120825 1.4348847729e+00
130713123856 1.4343092858e+00
130713130923 1.4342201957e+00
130713133950 1.4345161586e+00
130713141018 1.4346140216e+00
130713144045 1.4351366209e+00
130713151432 1.4345224916e+00
130713154501 1.4341106936e+00
130713161525 1.4346596631e+00
130713164555 1.4346876614e+00
130713171626 1.4349596495e+00
130713174658 1.4349247886e+00
130713181726 1.4341135945e+00
130713184756 1.4348696690e+00
130713191826 1.4347374486e+00
130713194858 1.4345503991e+00
130713201928 1.4340688783e+00
130713204956 1.4345675653e+00
130713212028 1.4347968304e+00
130713215054 1.4346071480e+00
130713222123 1.4350769300e+00
130713225147 1.4348517904e+00
130713232217 1.4354109396e+00
130713235250 1.4349198516e+00
130714002322 1.4349019905e+00
130714005353 1.4347270648e+00


==> m0p006/wt10p0data/PLAQ_T.dat <==
00000010 1.4349523529e+00
00000015 1.4347105972e+00
00000020 1.4345873995e+00
00000025 1.4347703717e+00
00000030 1.4347752476e+00
00000035 1.4347784772e+00
00000040 1.4349883671e+00
00000045 1.4345327666e+00
00000050 1.4347289626e+00
00000055 1.4346188338e+00
00000060 1.4343368041e+00
00000065 1.4344381293e+00
00000070 1.4344731313e+00
00000075 1.4345033874e+00
00000080 1.4347330868e+00
00000085 1.4340508519e+00
00000090 1.4346851205e+00
00000095 1.4348974738e+00
00000100 1.4346388392e+00
00000105 1.4345351178e+00
00000110 1.4347975726e+00
00000115 1.4350396222e+00
00000120 1.4345105776e+00
00000125 1.4345714582e+00
00000130 1.4345714463e+00
00000135 1.4350326523e+00
00000140 1.4346567478e+00
00000145 1.4344152581e+00
00000150 1.4344099052e+00
00000155 1.4347073718e+00
00000160 1.4352477934e+00
00000165 1.4348833147e+00
00000170 1.4345472963e+00
00000175 1.4347774351e+00
00000180 1.4349342853e+00
00000185 1.4340514023e+00
00000190 1.4354377588e+00
00000195 1.4346766727e+00
00000200 1.4354624219e+00
00000205 1.4346807632e+00
00000210 1.4345921714e+00
00000215 1.4351936636e+00
00000220 1.4349110374e+00
00000225 1.4346009066e+00
00000230 1.4349007112e+00
00000235 1.4350728407e+00
00000240 1.4338441902e+00
00000245 1.4345390444e+00
00000250 1.4350568099e+00
00000255 1.4347173786e+00
00000260 1.4350162857e+00
00000265 1.4343439557e+00
00000270 1.4347019517e+00
00000275 1.4347900718e+00
00000280 1.4353060528e+00
00000285 1.4345653561e+00
00000290 1.4348269309e+00
00000295 1.4342001517e+00
00000300 1.4343475142e+00
00000305 1.4346509606e+00
00000310 1.4349424745e+00
00000315 1.4350150711e+00
00000320 1.4347158576e+00
00000325 1.4347544300e+00
00000330 1.4343987647e+00
00000335 1.4346387753e+00
00000340 1.4347077328e+00
00000345 1.4350237151e+00
00000350 1.4350324337e+00
00000355 1.4346421319e+00
00000360 1.4344974364e+00
00000365 1.4342971893e+00
00000370 1.4347325853e+00
00000375 1.4350495724e+00
00000380 1.4346100710e+00
00000385 1.4348342529e+00
00000390 1.4346259446e+00
00000395 1.4350691402e+00
00000400 1.4349327852e+00
00000405 1.4343311484e+00
00000410 1.4347194254e+00
110301143805 1.4345986258e+00
110301203850 1.4347079500e+00
110302023944 1.4344973007e+00
110303044225 1.4342815592e+00
110303185541 1.4348934055e+00
110306005507 1.4347845911e+00
110306065858 1.4344037659e+00
110306125459 1.4345298836e+00
110306185018 1.4347824446e+00
110309023903 1.4339182366e+00
110309083602 1.4345296676e+00
110309143304 1.4351364764e+00
110309202958 1.4345261440e+00
110311060440 1.4351732472e+00
110312162108 1.4349687766e+00
110312221813 1.4347713351e+00
110313052340 1.4344145827e+00
110313112141 1.4346729746e+00
110315104504 1.4354340861e+00
110315163958 1.4342591886e+00
110315223710 1.4346417516e+00
110316043309 1.4347812390e+00
110318132000 1.4342254281e+00
110318192704 1.4344858469e+00
110319013337 1.4344072666e+00
110319073915 1.4342182064e+00
110320154212 1.4351072530e+00
110321064510 1.4351412885e+00
110327011023 1.4347384676e+00
110327072622 1.4345142609e+00
110327133306 1.4350823413e+00
110327194950 1.4346429213e+00
110401235708 1.4344059773e+00
110402063614 1.4342340740e+00
110402124243 1.4341985156e+00
110402191937 1.4348138933e+00
110405114307 1.4342802471e+00
110405173939 1.4351831098e+00
110405233909 1.4346675623e+00
110406054017 1.4341602333e+00
110408230100 1.4343892592e+00
110409060046 1.4347324194e+00
110409125215 1.4349763274e+00
110411144120 1.4348138069e+00
110411204256 1.4343448877e+00
110412024250 1.4348114892e+00
110412084120 1.4343300095e+00
110413144304 1.4349600358e+00
110414044917 1.4349966063e+00
110415224025 1.4344756097e+00
110416050904 1.4343541560e+00
110416114838 1.4343464362e+00
110420191814 1.4343480401e+00
110423145133 1.4344960471e+00
110423213504 1.4343299272e+00
110424042123 1.4342530831e+00
110424111053 1.4344460324e+00
110619101953 1.4347888350e+00
110619162244 1.4348372456e+00
110619222322 1.4346138854e+00
111119183101 1.4346420313e+00
111119202013 1.4348190945e+00
111119220928 1.4351357182e+00
111119235820 1.4351208976e+00
111120014701 1.4344104578e+00
111120033550 1.4349283485e+00
111120052440 1.4341730326e+00
111120071353 1.4344410605e+00
111120090255 1.4345596730e+00
111120105129 1.4343197562e+00
111120124014 1.4347143902e+00
111120142913 1.4345595206e+00
111121091712 1.4349157678e+00
111121111121 1.4346597439e+00
111121130534 1.4352285741e+00
111121145938 1.4345076018e+00
111121165340 1.4343060166e+00
111121184734 1.4343789042e+00
111121204223 1.4345445909e+00
111121223649 1.4344933740e+00
111122003122 1.4349920144e+00
111122022538 1.4345297060e+00
111122041944 1.4347155297e+00
111122061412 1.4349390760e+00
111122112502 1.4348846425e+00
111122131351 1.4348145453e+00
111122150249 1.4348133840e+00
111122165154 1.4352924820e+00
111122184052 1.4354505181e+00
111122202941 1.4345897423e+00
111122221855 1.4344141055e+00
111123000820 1.4340924923e+00
111123015747 1.4343154827e+00
111123034727 1.4345456391e+00
111123053727 1.4344658405e+00
111123072744 1.4346032219e+00
111123091800 1.4346883740e+00
111124065127 1.4348808642e+00
111124084039 1.4352967954e+00
111124103011 1.4345822878e+00
111124122006 1.4343898227e+00
111124140956 1.4351309217e+00
111124155941 1.4349454064e+00
111124174946 1.4352856313e+00
111124193956 1.4345800047e+00
111124213014 1.4343661358e+00
111124232038 1.4346880797e+00
111125011028 1.4342221706e+00
111125030019 1.4345647958e+00
111125154112 1.4343789711e+00
111125173041 1.4341961746e+00
111125192017 1.4339934842e+00
111125210953 1.4342040757e+00
111125225921 1.4352121075e+00
111126004843 1.4348381490e+00
111126023823 1.4344248423e+00
111126042741 1.4343839952e+00
111126061705 1.4346785317e+00
111126080640 1.4346086162e+00
111126095624 1.4345677134e+00
111126114604 1.4347714748e+00
111126133533 1.4349316018e+00
111127003502 1.4344440343e+00
111127022515 1.4344300226e+00
111127041524 1.4347970498e+00
111127060531 1.4347244401e+00
111127075536 1.4351718901e+00
111127094540 1.4346159101e+00
111127113529 1.4346215654e+00
111127132502 1.4345586653e+00
111127151424 1.4342146640e+00
111127170359 1.4346043573e+00
111127185329 1.4349661338e+00
111127204303 1.4349537915e+00
111128130517 1.4353231669e+00
111128145525 1.4346813670e+00
111128164521 1.4345979490e+00
111128183532 1.4349010814e+00
111128202550 1.4347467342e+00
111128221600 1.4348658314e+00
120415171249 1.4352019381e+00
120415194601 1.4344805086e+00
120415221934 1.4347009146e+00
120416005303 1.4349254631e+00
120416032431 1.4349504413e+00
120416055241 1.4344866037e+00
120416082047 1.4344130004e+00
120416104828 1.4349555469e+00
120416131608 1.4339220954e+00
120419060113 1.4338827755e+00
120419083400 1.4351176118e+00
120419110700 1.4340472165e+00
120419134012 1.4346221353e+00
120419161430 1.4343572455e+00
120419184947 1.4345810705e+00
120419212454 1.4346103638e+00
120420000016 1.4353237485e+00
120420023506 1.4345243607e+00
120421042444 1.4351780014e+00
120421065632 1.4348605539e+00
120421092831 1.4336896945e+00
120421120049 1.4342523482e+00
120421143330 1.4349872002e+00
120421170613 1.4350296492e+00
120421193852 1.4344781698e+00
120421221151 1.4344247786e+00
120422004452 1.4346703500e+00
120422044302 1.4347193712e+00
120422071558 1.4346561924e+00
120422094837 1.4355000628e+00
120422122136 1.4349934769e+00
120422145413 1.4347653689e+00
120422172631 1.4346877346e+00
120422195908 1.4350504653e+00
120422223128 1.4347714450e+00
120423010416 1.4350415376e+00
120423044255 1.4350542503e+00
120423071454 1.4344465209e+00
120423094714 1.4349362867e+00
120423121914 1.4341327207e+00
120423145147 1.4340232057e+00
120423172410 1.4346581212e+00
120423195619 1.4346474693e+00
120423222812 1.4352069564e+00
120424010011 1.4348093764e+00
120424111046 1.4350099466e+00
120424134136 1.4347501131e+00
120424161158 1.4347838482e+00
120424184237 1.4348278936e+00
120424211320 1.4340172779e+00
120424234427 1.4340774117e+00
120425021531 1.4349081203e+00
120425044658 1.4347021696e+00
120425071755 1.4350115799e+00
120426062720 1.4343158789e+00
120426090908 1.4349249176e+00
120426115005 1.4344634774e+00
120426143201 1.4345982454e+00
120426171409 1.4345927442e+00
120426195405 1.4344266059e+00
120426223437 1.4347765637e+00
120427011313 1.4348513758e+00
120427035142 1.4347346948e+00
120428002950 1.4347672175e+00
120428030229 1.4351521550e+00
120428053511 1.4340569587e+00
120428080725 1.4344807990e+00
120428104013 1.4350037974e+00
120428131301 1.4346845468e+00
120428154639 1.4345778810e+00
120428181913 1.4346792884e+00
120428205146 1.4346585579e+00
120429065739 1.4342643152e+00
120429092916 1.4341653570e+00
120429120003 1.4351272298e+00
120429143135 1.4351359497e+00
120429170246 1.4347214824e+00
120429193353 1.4352007153e+00
120429220506 1.4357442911e+00
120430003619 1.4353209360e+00
120430030703 1.4344506374e+00
120430103432 1.4344269388e+00
120430131135 1.4349467875e+00
120430154812 1.4346252773e+00
120430182459 1.4347657741e+00
120430210014 1.4342267399e+00
120430233508 1.4346032740e+00
120501020953 1.4353506892e+00
120501044500 1.4344355192e+00
120501072010 1.4345089691e+00
120502085652 1.4350300081e+00
120502113206 1.4341443133e+00
120502140650 1.4348745618e+00
120502164216 1.4343888453e+00
120502191737 1.4347873638e+00
120502215313 1.4343809164e+00
120503002827 1.4344699443e+00
120503030414 1.4346079583e+00
120504052958 1.4348312165e+00
120504080734 1.4345110791e+00
120504104416 1.4341764828e+00
120504132053 1.4345033656e+00
120504155740 1.4348498679e+00
120504183401 1.4346557438e+00
120504211003 1.4339784867e+00
120504234754 1.4342255372e+00
120505022537 1.4345264075e+00
120510112934 1.4352726965e+00
120510140508 1.4351228256e+00
120510164038 1.4346069361e+00
120510191635 1.4346651847e+00
120510215217 1.4338384899e+00
120511002753 1.4344835296e+00
120511030333 1.4339933147e+00
120511053929 1.4345911096e+00
120511081521 1.4344554759e+00
120513122916 1.4347665663e+00
120513150156 1.4341970125e+00
120513173423 1.4343426845e+00
120513200630 1.4344841206e+00
120513223845 1.4351053033e+00
120514011044 1.4344077186e+00
120514034326 1.4343298818e+00
120514061557 1.4350193227e+00
120514084820 1.4352910576e+00
120516042730 1.4345450598e+00
120516070253 1.4343122168e+00
120516093811 1.4337670282e+00
120516121330 1.4344499448e+00
120516144836 1.4352408332e+00
120516172401 1.4348270782e+00
120516195910 1.4344196277e+00
120516223409 1.4346746759e+00
120517010803 1.4343326342e+00
120529162131 1.4343574603e+00
120529185435 1.4339769448e+00
120529212652 1.4346555494e+00
120529235847 1.4344153202e+00
120530023033 1.4344760392e+00
120530050203 1.4347230403e+00
120530073422 1.4339794271e+00
120530100528 1.4349049668e+00
120530123659 1.4344714646e+00
120531014034 1.4345530615e+00
120531041247 1.4344678162e+00
120531064533 1.4339218747e+00
120531091805 1.4342631575e+00
120531115020 1.4340376071e+00
120531142247 1.4346507071e+00
120531165506 1.4338133200e+00
120531192715 1.4342571087e+00
120531215917 1.4344014693e+00
120601015642 1.4345153525e+00
120601042904 1.4344991098e+00
120601070153 1.4347551173e+00
120601093346 1.4355600347e+00
120601120533 1.4349951705e+00
120601143748 1.4345759582e+00
120601171000 1.4342024384e+00
120601194155 1.4346255497e+00
120601221342 1.4346474044e+00
120603102310 1.4347431824e+00
120603125801 1.4349459855e+00
120603153253 1.4348593406e+00
120603180815 1.4349610009e+00
120603204322 1.4347764444e+00
120603231808 1.4346168708e+00
120604015248 1.4345266038e+00
120604042708 1.4343614989e+00
120607050505 1.4344245495e+00
120607073916 1.4338634362e+00
120607101345 1.4346680304e+00
120607124811 1.4348018116e+00
120607152246 1.4345918428e+00
120607203238 1.4342867179e+00
120607230714 1.4346938887e+00
120608014221 1.4352249865e+00
120613130416 1.4349729150e+00
120613153802 1.4344126487e+00
120613181234 1.4341172877e+00
120613204659 1.4342139564e+00
120613232221 1.4346428001e+00
120614015639 1.4338256387e+00
120614043007 1.4346294812e+00
120614070437 1.4340365299e+00
120614093902 1.4344954381e+00
120621183938 1.4344720033e+00
120621211005 1.4346071657e+00
120621234101 1.4345342423e+00
120622021154 1.4344245073e+00
120622044831 1.4349944410e+00
120622071939 1.4341089903e+00
120622095110 1.4346982460e+00
120622122250 1.4349425627e+00
120622145429 1.4347232497e+00
120622172645 1.4350107918e+00
120622195843 1.4345456585e+00
120622223108 1.4346433430e+00
120623010300 1.4344124846e+00
130404181251 1.4344325934e+00
130404215811 1.4350676318e+00
130405014301 1.4346600185e+00
130405052737 1.4348597662e+00
130405091053 1.4347987539e+00
130405125529 1.4342018126e+00
130406060257 1.4347715502e+00
130406135446 1.4353791975e+00
130406215323 1.4351730764e+00
130409124442 1.4343795913e+00
130409164911 1.4343680994e+00
130412172503 1.4340188513e+00
130412211207 1.4348989898e+00
130413005852 1.4346487353e+00
130413044502 1.4348862374e+00
130413083219 1.4347463947e+00
130413121831 1.4345170288e+00
130415091829 1.4351300904e+00
130415130814 1.4349950204e+00
130415165617 1.4342950155e+00
130415204407 1.4346990254e+00
130416003316 1.4344416453e+00
130416042308 1.4346109916e+00
130419093631 1.4346474894e+00
130419132648 1.4344092292e+00
130419171709 1.4348200799e+00
130419210748 1.4347336482e+00
130420005939 1.4351496956e+00
130420045108 1.4343360389e+00
130422090033 1.4342775689e+00
130422125457 1.4344181185e+00
130422164832 1.4341925437e+00
130422204038 1.4347153353e+00
130423003410 1.4346980428e+00
130423042848 1.4343068410e+00
130427113830 1.4345765323e+00
130427153425 1.4350872525e+00
130427193319 1.4349660467e+00
130427233032 1.4342384614e+00
130428032807 1.4347887225e+00
130428072605 1.4346079860e+00
130428135524 1.4344818013e+00
130428174532 1.4343942448e+00
130428213620 1.4345578009e+00
130429012702 1.4341165457e+00
130429051816 1.4352215168e+00
130429090853 1.4351349311e+00
130429223205 1.4345537877e+00
130430022642 1.4351776970e+00
130430062144 1.4343401717e+00
130430101654 1.4347349233e+00
130430141053 1.4349761923e+00
130430180449 1.4348337759e+00
130501125443 1.4346390482e+00
130501164035 1.4348261566e+00
130501202634 1.4349096425e+00
130502001250 1.4346660388e+00
130502035933 1.4346296775e+00
130502074557 1.4346769845e+00
130502121438 1.4343888495e+00
130502160244 1.4345223507e+00
130502195025 1.4346679889e+00
130502233742 1.4349198678e+00
130503032622 1.4351344723e+00
130503071611 1.4345273845e+00
130503212351 1.4346887529e+00
130504011520 1.4347839418e+00
130504050540 1.4346503606e+00
130504085727 1.4351571963e+00
130504124840 1.4345811711e+00
130504164043 1.4346227124e+00
130506015533 1.4348297581e+00
130506055007 1.4345203604e+00
130506094401 1.4341172827e+00
130506134030 1.4350838687e+00
130506173603 1.4348236705e+00
130506213124 1.4347765429e+00
130507022743 1.4349434909e+00
130507061644 1.4350168980e+00
130507100457 1.4349031860e+00
130507135408 1.4352064520e+00
130507174300 1.4346450255e+00
130507213141 1.4353660676e+00
130509012846 1.4347519133e+00
130509052005 1.4350428780e+00
130509091059 1.4346543731e+00
130509130206 1.4349781987e+00
130509165247 1.4344741735e+00
130509204413 1.4349553164e+00
130510015830 1.4354751720e+00
130510055115 1.4349760674e+00
130510094527 1.4348843801e+00
130510134000 1.4351983171e+00
130510173303 1.4345667441e+00
130510212502 1.4341660790e+00
130512010125 1.4350549310e+00
130512045503 1.4339894395e+00
130512085035 1.4349417827e+00
130513013045 1.4355216103e+00
130513052110 1.4350075470e+00
130513090946 1.4345158008e+00
130513125832 1.4347957788e+00
130513164722 1.4346027108e+00
130513203511 1.4350581719e+00
130514035532 1.4341999553e+00
130514080059 1.4351688358e+00
130514120451 1.4353157540e+00
130514160856 1.4349320572e+00
130514201144 1.4342449090e+00
130515001511 1.4347194169e+00
130516140132 1.4345937209e+00
130516174738 1.4348922777e+00
130516213407 1.4344293338e+00
130517012028 1.4344985009e+00
130517050815 1.4345199771e+00
130517085526 1.4347883899e+00
130517125429 1.4344313762e+00
130517164711 1.4343060216e+00
130518145721 1.4348694438e+00
130518225805 1.4346164481e+00
130519071309 1.4341516509e+00
130520172813 1.4342678740e+00
130520211841 1.4342754095e+00
130521011030 1.4350447231e+00
130521050403 1.4341464009e+00
130521085632 1.4349720515e+00
130521124834 1.4344484953e+00
130524154332 1.4349405001e+00
130524193240 1.4346486227e+00
130524232110 1.4343667525e+00
130525030933 1.4341158020e+00
130525065753 1.4352294314e+00
130525104638 1.4349365698e+00
130527001348 1.4351392014e+00
130527041514 1.4340999328e+00
130527081734 1.4344095655e+00
130527121744 1.4353122544e+00
130527161802 1.4352840938e+00
130527201927 1.4348351164e+00
130607105358 1.4346306034e+00
130607144407 1.4345664720e+00
130609063605 1.4344399866e+00
130609103549 1.4349798780e+00
130609144427 1.4351864571e+00
130609184337 1.4344388790e+00
130609224544 1.4339784543e+00
130610064621 1.4346886490e+00
130610104924 1.4342463800e+00
130610145412 1.4347562927e+00
130610185651 1.4348377120e+00
130610225859 1.4348928205e+00
130611030244 1.4349247515e+00
130611094457 1.4351939665e+00
130611133136 1.4343923097e+00
130611171907 1.4343636234e+00
130611210548 1.4347114225e+00
130612005245 1.4345468501e+00
130612044017 1.4346389407e+00
130614120226 1.4346093668e+00
130614155636 1.4343373418e+00
130614195159 1.4344791996e+00
130614234528 1.4352403536e+00
130616152534 1.4347443043e+00
130616191159 1.4340889822e+00
130616225812 1.4341313759e+00
130617024441 1.4350666621e+00
130617063145 1.4348360137e+00
130617101900 1.4346403656e+00
130618182117 1.4348467654e+00
130618221223 1.4343181226e+00
130619020319 1.4349253877e+00
130619055424 1.4343680361e+00
130619094516 1.4346375516e+00
130619133523 1.4347820090e+00
130621150322 1.4344652635e+00
130621185800 1.4347259334e+00
130621225142 1.4344170414e+00
130622024543 1.4351167542e+00
130622063938 1.4340705551e+00
130622103234 1.4346970353e+00
130623165917 1.4346716664e+00
130623210226 1.4349796713e+00
130624010316 1.4344240237e+00
130624050439 1.4349571202e+00
130624090919 1.4341198957e+00
130624131506 1.4343947411e+00
130625094439 1.4345598901e+00
130625133651 1.4347904574e+00
130625172859 1.4343750871e+00
130625212113 1.4345699871e+00
130626011312 1.4349864903e+00
130626050533 1.4346319756e+00
130627064956 1.4345146970e+00
130627103637 1.4345384867e+00
130627142447 1.4344615716e+00
130627181200 1.4345843213e+00
130627215917 1.4342296540e+00
130628014629 1.4346714006e+00
130630024206 1.4346520852e+00
130630113014 1.4346809072e+00
130702144150 1.4346015340e+00
130702151219 1.4343085132e+00
130702154309 1.4349033331e+00
130702161341 1.4351445481e+00
130702164422 1.4351436395e+00
130702171448 1.4352016792e+00
130702174516 1.4346450181e+00
130702181545 1.4348496573e+00
130702184615 1.4342591490e+00
130702191644 1.4347792248e+00
130702194712 1.4347676503e+00
130702201736 1.4349399078e+00
130702204804 1.4342277450e+00
130702211830 1.4343588703e+00
130702214854 1.4348362374e+00
130702221919 1.4345160262e+00
130702224946 1.4345231583e+00
130702232011 1.4345778975e+00
130702235036 1.4348138042e+00
130703002101 1.4344474210e+00
130703005130 1.4340930148e+00
130703012200 1.4349453588e+00
130703015228 1.4344830030e+00
130703022254 1.4342592188e+00
130703025320 1.4342260150e+00
130703032345 1.4343077154e+00
130703035409 1.4344105781e+00
130703042437 1.4342318726e+00
130703045459 1.4339667601e+00
130703052522 1.4342272661e+00
130703055550 1.4346814519e+00
130703062613 1.4342774083e+00
130703065638 1.4342996241e+00
130703072659 1.4347579658e+00
130703075725 1.4349148090e+00
130703082751 1.4349672439e+00
130703085814 1.4343525260e+00
130703092847 1.4342132279e+00
130703095912 1.4347524917e+00
130703102937 1.4351810168e+00
130703110000 1.4346137061e+00
130703113025 1.4349178433e+00
130703120047 1.4342684681e+00
130703123115 1.4344616392e+00
130703130140 1.4341067042e+00
130703133840 1.4344064447e+00
130703140906 1.4346540328e+00
130703143934 1.4345283935e+00
130703151016 1.4345079879e+00
130703154046 1.4340508454e+00
130703161112 1.4346944759e+00
130703164138 1.4349612053e+00
130703171204 1.4350571081e+00
130703174242 1.4349872850e+00
130703181311 1.4348109133e+00
130703184348 1.4343624967e+00
130703191419 1.4348852256e+00
130703194456 1.4350632563e+00
130703201537 1.4350608144e+00
130703204618 1.4344810879e+00
130703211655 1.4350426968e+00
130703214727 1.4351516685e+00
130703221758 1.4343734423e+00
130703224832 1.4347891536e+00
130703231901 1.4347358184e+00
130703234929 1.4350334193e+00
130704001956 1.4340250721e+00
130704005024 1.4345065948e+00
130704012059 1.4343680345e+00
130704015132 1.4351038838e+00
130704022200 1.4353686557e+00
130704025225 1.4349117704e+00
130704032254 1.4342995513e+00
130704035328 1.4344026014e+00
130704042357 1.4347424796e+00
130704045425 1.4344692455e+00
130704052456 1.4344958327e+00
130704055525 1.4347253369e+00
130704062602 1.4343571861e+00
130704065631 1.4342762283e+00
130704072701 1.4349583781e+00
130704075735 1.4346646356e+00
130704082803 1.4340911785e+00
130704085829 1.4345818848e+00
130704092902 1.4350544580e+00
130704095937 1.4345031185e+00
130704103010 1.4348117285e+00
130704110035 1.4337230089e+00
130704113111 1.4348709023e+00
130704120145 1.4347209951e+00
130710085014 1.4343832769e+00
130710092043 1.4344085691e+00
130710095107 1.4347477563e+00
130710102138 1.4343665520e+00
130710105213 1.4345557831e+00
130710112249 1.4344540007e+00
130710115318 1.4346452372e+00
130710122356 1.4352298627e+00
130710125432 1.4344296712e+00
130710132507 1.4344030212e+00
130710135547 1.4346736687e+00
130710142618 1.4348367176e+00
130710145646 1.4349333927e+00
130710152716 1.4348399707e+00
130710155740 1.4345588007e+00
130710162818 1.4342141060e+00
130710165845 1.4339775858e+00
130710172916 1.4338213562e+00
130710175952 1.4344573403e+00
130710183018 1.4351955259e+00
130710190046 1.4342699629e+00
130710193120 1.4350709918e+00
130710200153 1.4346724004e+00
130710203233 1.4347519855e+00
130710210313 1.4342942246e+00
130710213404 1.4347423772e+00
130710220441 1.4350412886e+00
130710223530 1.4347131427e+00
130710230612 1.4341599192e+00
130710233653 1.4339158159e+00
130711000729 1.4346585952e+00
130711003757 1.4344463169e+00
130711010833 1.4343601251e+00
130711013905 1.4343156125e+00
130711020935 1.4346368060e+00
130711024022 1.4338855196e+00
130711031049 1.4352233532e+00
130711034117 1.4349398576e+00
130711041150 1.4347514020e+00
130711044225 1.4345927270e+00
130711051253 1.4347494757e+00
130711054324 1.4347039661e+00
130711061354 1.4350439041e+00
130711064420 1.4346493034e+00
130711071446 1.4346012011e+00
130712161936 1.4340941803e+00
130712165000 1.4344680480e+00
130712172033 1.4342943857e+00
130712175104 1.4344936286e+00
130712182132 1.4348516313e+00
130712185202 1.4346327546e+00
130712192237 1.4338421717e+00
130712195308 1.4342473120e+00
130712202335 1.4346809718e+00
130712205408 1.4343137247e+00
130712212443 1.4337921956e+00
130712215514 1.4345339008e+00
130712222544 1.4353075560e+00
130712225611 1.4349639433e+00
130712232641 1.4347508846e+00
130712235710 1.4347022510e+00
130713002746 1.4351533919e+00
130713005811 1.4348886407e+00
130713012840 1.4343521289e+00
130713015911 1.4349406605e+00
130713022950 1.4347846491e+00
130713030015 1.4350692632e+00
130713033042 1.4344362405e+00
130713040108 1.4342874743e+00
130713043134 1.4346268192e+00
130713050201 1.4347715957e+00
130713053227 1.4349816846e+00
130713060256 1.4349286675e+00
130713063326 1.4343071898e+00
130713070356 1.4350122010e+00
130713073423 1.4347947186e+00
130713080454 1.4349420728e+00
130713083518 1.4348235665e+00
130713090543 1.4352678088e+00
130713093606 1.4348935954e+00
130713100629 1.4346365552e+00
130713103653 1.4339344653e+00
130713110719 1.4345721180e+00
130713113750 1.4344346349e+00
130713120825 1.4351914225e+00
130713123856 1.4342495445e+00
130713130923 1.4340550657e+00
130713133950 1.4343250420e+00
130713141018 1.4344661827e+00
130713144045 1.4347746038e+00
130713151432 1.4348952796e+00
130713154501 1.4337577615e+00
130713161525 1.4342672055e+00
130713164555 1.4347931433e+00
130713171626 1.4349437774e+00
130713174658 1.4351736153e+00
130713181726 1.4345471437e+00
130713184756 1.4349204905e+00
130713191826 1.4342488283e+00
130713194858 1.4350320064e+00
130713201928 1.4342009646e+00
130713204956 1.4339361833e+00
130713212028 1.4347874759e+00
130713215054 1.4349609555e+00
130713222123 1.4350307402e+00
130713225147 1.4349363707e+00
130713232217 1.4347931562e+00
130713235250 1.4342944075e+00
130714002322 1.4343133953e+00
130714005353 1.4342835039e+00


==> m0p006/wt10p0data/PLOOP.dat <==
00000010 -1.3342901718e-03 -1.0096081204e-03
00000015 -2.0034921563e-03 -5.1545880209e-03
00000020 -3.3139492533e-03 -3.3260417645e-03
00000025 -9.0106986452e-04 -4.1338924155e-04
00000030 -3.9838521745e-03 2.6691431701e-04
00000035 1.1797880639e-03 -1.1152036292e-03
00000040 -2.8964569640e-04 -4.0890501609e-04
00000045 -8.2473760451e-03 -4.2897123531e-03
00000050 2.0108716829e-03 -1.7356653892e-03
00000055 2.9255187273e-04 -4.4824453153e-03
00000060 3.2508513862e-03 -1.8970296089e-04
00000065 8.4144587953e-03 -4.0745875674e-04
00000070 1.5320117948e-04 -5.2838716148e-03
00000075 1.2640810658e-03 4.2861916902e-03
00000080 6.9459907846e-04 3.2730077388e-04
00000085 -6.1458631121e-04 3.7177488648e-03
00000090 -4.9087121368e-03 -4.9614297512e-04
00000095 1.6703304691e-03 -4.3750975548e-03
00000100 3.2965514855e-03 7.9796323236e-04
00000105 -9.6091527746e-04 7.7434619313e-04
00000110 -4.9707235347e-03 -4.5317078067e-04
00000115 4.5709660864e-03 5.4246028172e-03
00000120 -6.9003051834e-03 9.1481409045e-03
00000125 -3.2955583213e-03 -2.7457642864e-03
00000130 -3.2955574476e-03 -2.7457655681e-03
00000135 1.9106773586e-03 -3.0229885277e-03
00000140 3.7903308896e-03 -7.5186420925e-03
00000145 3.3229169890e-03 1.4172525433e-03
00000150 3.3532736694e-04 -1.8137302168e-03
00000155 1.7463693800e-03 -3.3284156237e-03
00000160 -5.5212980957e-03 6.8756450743e-04
00000165 -2.3829158969e-03 1.0861704880e-02
00000170 5.5962408414e-03 -2.7228036187e-04
00000175 1.0419640048e-03 -7.7220610105e-04
00000180 -6.1081777377e-03 5.7248322553e-04
00000185 7.4554420815e-04 6.9163111144e-03
00000190 7.4834252035e-04 -1.4048687594e-03
00000195 -2.6297266785e-03 3.0333299016e-03
00000200 -1.2824945214e-03 -2.8636868464e-03
00000205 1.3375899302e-03 4.3528949929e-03
00000210 4.4134329794e-03 5.8781291618e-04
00000215 -3.7325614567e-03 -6.0209114198e-03
00000220 -3.8996102363e-03 1.8120017194e-03
00000225 -4.8891635259e-03 -1.0508877491e-03
00000230 -5.3213894639e-03 -4.8105623470e-03
00000235 6.9287090199e-03 1.1582045364e-03
00000240 -4.1299284967e-03 -8.8996233888e-04
00000245 1.0197560694e-04 4.4475351497e-03
00000250 -1.1959269197e-03 -5.9059639380e-04
00000255 2.3425770475e-03 -2.7112924315e-04
00000260 5.0539912538e-03 -2.4444270727e-03
00000265 1.0139600939e-03 -4.9061452237e-03
00000270 -1.9698789851e-03 -6.9909749397e-03
00000275 -3.7506023892e-03 3.9414466976e-03
00000280 -7.1405277724e-04 8.4754964882e-04
00000285 1.9590029888e-03 3.3737735509e-03
00000290 -2.3403783542e-03 -1.1734986503e-03
00000295 2.0711234004e-03 2.6636134844e-03
00000300 -4.0211130266e-04 5.9263915648e-04
00000305 -4.5311661344e-03 -4.9952834784e-03
00000310 -1.0084631925e-03 1.6910640707e-03
00000315 -1.0977383628e-02 3.1374289139e-03
00000320 -7.8398516831e-04 7.7709716362e-04
00000325 -3.2423481940e-03 3.1933053969e-03
00000330 -9.7997206164e-04 1.8120486853e-03
00000335 4.3375941416e-03 5.9315962575e-03
00000340 -2.3987990639e-03 8.3280515783e-03
00000345 -1.4342564480e-03 -1.5170873495e-04
00000350 6.5183751833e-03 2.1831157405e-03
00000355 -3.3799159868e-03 -4.5737707038e-03
00000360 -4.3480907406e-03 -5.5761807664e-03
00000365 -3.4018949554e-03 6.7275318562e-03
00000370 5.5821971405e-03 3.6396221206e-03
00000375 -2.6487715059e-03 7.4921422379e-04
00000380 -5.7658139315e-03 -1.7362608666e-03
00000385 -3.7905031163e-03 -9.3343893300e-03
00000390 -2.8308119578e-03 -5.4187353743e-05
00000395 -4.9677191271e-03 -3.4726248752e-03
00000400 -2.8999725181e-03 2.5571294344e-03
00000405 4.5747091840e-03 3.2879605855e-03
00000410 1.7848922626e-03 -5.7569592807e-03
110301143805 -2.2049398641e-03 -6.6224934161e-04
110301203850 -5.2895629438e-04 5.0155020816e-03
110302023944 -4.9102023280e-03 -1.4406662538e-03
110303044225 8.4569739622e-03 2.1073702166e-03
110303185541 6.9185691075e-03 3.8790446936e-03
110306005507 3.8054578538e-03 -1.2168204580e-03
110306065858 3.3848568740e-06 -3.4090762850e-03
110306125459 -2.2503796680e-03 -2.8384590773e-04
110306185018 5.2245800476e-03 1.0757557597e-03
110309023903 1.2088507347e-03 -1.0788726648e-03
110309083602 1.0394900970e-03 -1.5319150576e-03
110309143304 -4.6579561388e-03 -8.0614462280e-04
110309202958 -3.3497187849e-03 -5.0548000594e-03
110311060440 1.1492897542e-03 2.5366957459e-04
110312162108 -3.2112214045e-03 2.0803593858e-04
110312221813 -4.1470013815e-03 5.8655139096e-04
110313052340 -2.8517351982e-04 2.6234608442e-04
110313112141 -1.2272915390e-04 -1.3942287080e-03
110315104504 5.2972916068e-03 6.3722077271e-03
110315163958 -5.8000542499e-04 -1.8725000272e-03
110315223710 -4.4900582754e-04 -1.1432788350e-03
110316043309 7.3461925407e-05 6.6003422080e-03
110318132000 3.5720580671e-03 3.8556591147e-04
110318192704 2.9578754969e-03 1.1111865046e-03
110319013337 -3.0921110451e-03 -6.1379983083e-03
110319073915 -1.5475985488e-03 5.1465024836e-03
110320154212 2.9019290194e-03 2.3516750939e-04
110321064510 -1.0520213774e-03 2.8001978544e-03
110327011023 -3.0209649951e-04 -4.5212461053e-03
110327072622 -2.8257780614e-03 4.8183227305e-05
110327133306 3.8112525247e-03 -6.9087715084e-05
110327194950 -1.4215914142e-03 -1.0897812305e-02
110401235708 2.3239996983e-03 3.4618324096e-03
110402063614 -1.4680772612e-03 2.7115595070e-03
110402124243 2.2034843566e-03 -5.2158137926e-03
110402191937 -6.8782321496e-03 -3.0055200520e-03
110405114307 -1.3617160785e-04 3.9317974101e-03
110405173939 6.5963936238e-03 2.4827177425e-05
110405233909 -1.2037395014e-03 -7.9068448734e-03
110406054017 -1.5597374418e-05 -4.8978871990e-04
110408230100 -1.9764669434e-04 7.3735442281e-04
110409060046 -4.6531048665e-03 5.1335056567e-03
110409125215 -3.3825887259e-03 5.1203340119e-04
110411144120 -2.4680545358e-03 5.3963366818e-03
110411204256 -8.5645038287e-04 6.3669786452e-03
110412024250 2.8445608858e-03 -5.1219165732e-03
110412084120 6.7772592166e-03 -2.5094999940e-03
110413144304 9.9968628358e-04 1.9589365239e-03
110414044917 -1.6663640519e-04 7.3472749847e-03
110415224025 -1.0035257555e-02 2.3042329022e-03
110416050904 -4.2029291505e-03 -6.0568280383e-04
110416114838 -3.7309166407e-03 1.1047330944e-02
110420191814 -1.5754196443e-04 3.7682108246e-03
110423145133 -3.5780957595e-03 2.2935113040e-03
110423213504 5.1736154822e-04 1.5850981703e-03
110424042123 1.3776116845e-03 2.5538677601e-03
110424111053 5.4387940125e-03 -6.7291858652e-03
110619101953 -1.5882654578e-03 6.4718435000e-03
110619162244 -3.2835855165e-03 3.4671565979e-03
110619222322 -7.2377810179e-04 -6.8711482375e-03
111119183101 -4.0786493939e-04 -1.8401830318e-03
111119202013 -1.1009343848e-03 -3.6013370580e-03
111119220928 3.0359512358e-04 -4.0736898151e-03
111119235820 -3.5798481094e-03 3.1324781945e-03
111120014701 -3.1814302777e-03 -1.0539802899e-02
111120033550 -1.0804236354e-03 1.6331113983e-03
111120052440 -3.8185972357e-03 8.4338064370e-03
111120071353 -2.1912662750e-03 4.6147616511e-03
111120090255 -8.1025025096e-04 1.9246489122e-04
111120105129 2.0464522818e-04 -1.4427207983e-04
111120124014 -6.5762192922e-03 3.0395470946e-03
111120142913 2.7534264791e-03 2.1006817712e-03
111121091712 7.2668965986e-03 -3.2532305322e-03
111121111121 -8.2162724435e-04 4.6544786715e-04
111121130534 -6.5159625839e-03 2.3956696775e-03
111121145938 7.8417807937e-03 -2.7915708749e-03
111121165340 -1.4892827000e-03 1.4966079361e-03
111121184734 3.4026486113e-03 -5.1861136655e-03
111121204223 3.2412147748e-03 3.7250281456e-03
111121223649 5.7185229875e-03 -2.7536432645e-03
111122003122 -3.9210866229e-03 -2.6510458082e-03
111122022538 2.9299106526e-03 -2.1514516262e-03
111122041944 1.7919613273e-03 -3.3172209559e-03
111122061412 -1.7304166552e-03 -6.8146636869e-03
111122112502 4.2814429472e-04 6.3764537435e-03
111122131351 -8.6456445437e-04 4.4535600838e-03
111122150249 -5.5818067696e-03 -3.9139643301e-03
111122165154 -5.8476258225e-03 9.5027034571e-03
111122184052 -3.9193395302e-03 -3.5152314906e-03
111122202941 3.8524960518e-03 -7.0896292341e-03
111122221855 -3.7910634962e-03 5.9595698989e-03
111123000820 2.8805219496e-03 -1.0697526733e-03
111123015747 -3.2026785073e-03 4.1892945098e-03
111123034727 -3.9670435955e-03 -3.7919893468e-03
111123053727 2.4546870975e-03 -4.1342541787e-03
111123072744 2.2998927798e-03 -2.2070810803e-03
111123091800 -1.0908633136e-03 -1.8906685423e-03
111124065127 3.9654632537e-03 1.0888889962e-03
111124084039 -1.2983799897e-03 7.1932343390e-03
111124103011 -5.8800849041e-03 -2.6329315075e-03
111124122006 4.0017548762e-03 -2.0981819994e-03
111124140956 7.3820267560e-04 -5.2812670670e-03
111124155941 2.1570971314e-03 2.4991703851e-03
111124174946 1.0588318903e-04 -8.7510973520e-04
111124193956 7.3334184507e-03 7.9359491993e-04
111124213014 -1.8219519135e-04 1.8434350659e-03
111124232038 -1.2898027684e-03 2.2700900576e-03
111125011028 -2.0353064247e-03 -1.9642661475e-03
111125030019 5.1228865278e-03 -4.8384788153e-04
111125154112 -2.2339147121e-04 -3.1594472166e-03
111125173041 4.7762954589e-04 -5.2467486446e-04
111125192017 -1.0967091542e-03 -5.7515367401e-04
111125210953 2.6614047908e-04 -2.0717265593e-03
111125225921 1.9813291084e-04 -6.0832765009e-06
111126004843 1.7509257957e-03 5.3800484196e-03
111126023823 1.3883962619e-03 6.9948665124e-03
111126042741 1.8098721516e-04 -2.4528715707e-03
111126061705 -5.5281340845e-03 2.8316769688e-03
111126080640 5.7121713339e-03 3.9507084148e-03
111126095624 2.6959000836e-03 -4.1862438259e-03
111126114604 4.9687305938e-03 1.0746681102e-03
111126133533 -6.4005181201e-04 -5.7269216778e-03
111127003502 -5.8866645971e-03 -3.5867311390e-03
111127022515 -8.1547796710e-04 -4.9194581813e-03
111127041524 -2.2531288133e-03 4.3400125975e-05
111127060531 9.7140811169e-04 -1.7096751813e-03
111127075536 -5.9249747701e-04 -3.4905499043e-04
111127094540 1.2534879040e-03 -1.4921934868e-03
111127113529 -1.5431403232e-03 -2.9130252501e-03
111127132502 -3.9317559220e-03 6.4571400617e-03
111127151424 -2.6253416495e-03 2.7747419284e-03
111127170359 8.2280087396e-04 -1.3266365270e-03
111127185329 -5.0535398963e-03 -5.9399193155e-03
111127204303 -2.7144942585e-03 -2.8118555663e-03
111128130517 2.0461516767e-03 -5.9363048599e-03
111128145525 4.1368279424e-04 2.6477320663e-03
111128164521 -1.7357496771e-04 1.8843287908e-03
111128183532 -1.1862976623e-03 -3.1684153833e-03
111128202550 4.1231216011e-04 8.7146499270e-03
111128221600 -3.2375416992e-03 5.0765180088e-04
120415171249 2.1217017297e-04 -5.6181606295e-04
120415194601 8.8909693545e-04 -4.3865311607e-03
120415221934 6.5736818658e-03 -1.9887851981e-03
120416005303 5.3464719969e-03 -2.8274651377e-03
120416032431 -4.7824550643e-03 -1.9606601699e-03
120416055241 -8.4197763713e-04 4.7306283663e-03
120416082047 2.8103978181e-03 5.4711343318e-03
120416104828 1.5143615169e-03 8.2137133675e-04
120416131608 -6.3360795228e-03 -8.0075085943e-03
120419060113 5.0172037337e-03 4.7815407982e-03
120419083400 8.9646474584e-04 -1.8402911201e-03
120419110700 -3.9688563120e-03 7.3179701736e-03
120419134012 4.2307255114e-03 -3.6918566387e-04
120419161430 -2.7599222771e-03 -3.5091267498e-03
120419184947 8.9717663086e-03 -7.1152610449e-04
120419212454 1.1823197614e-03 -2.7392919917e-04
120420000016 -7.0358379535e-05 -6.1186421979e-04
120420023506 6.3865236897e-03 6.7918975545e-03
120421042444 2.2875975260e-03 3.1142166338e-03
120421065632 -5.2197995389e-03 -5.3076287639e-03
120421092831 -4.2331606690e-03 -6.4543464581e-04
120421120049 2.4879064034e-03 1.2644664561e-03
120421143330 -4.0726390063e-03 -5.0577708906e-04
120421170613 -6.2481982145e-04 -8.4345220280e-04
120421193852 3.9992735691e-03 5.0743622684e-03
120421221151 -3.9467608538e-03 1.0964289644e-03
120422004452 3.3973679461e-03 3.2189669902e-03
120422044302 -1.4102129715e-03 -2.9657558374e-04
120422071558 -4.6126826590e-03 9.3812934856e-03
120422094837 -3.9002673374e-03 -1.5633733398e-03
120422122136 -1.8620220266e-03 -8.2241391756e-03
120422145413 3.4172959277e-03 2.1158847940e-04
120422172631 -1.3469455890e-03 -3.4699414101e-03
120422195908 -3.8964452212e-03 3.8925327169e-03
120422223128 4.0130774564e-03 -5.4342666499e-03
120423010416 8.4690372296e-04 2.1790075697e-03
120423044255 4.0962562025e-03 3.2179393000e-03
120423071454 -4.0484738549e-03 2.4797223405e-03
120423094714 -1.5192448242e-03 -1.9030000568e-03
120423121914 -2.5211558744e-03 4.9835462234e-03
120423145147 7.4459674302e-03 -3.7910033350e-03
120423172410 2.8499569341e-03 -4.6121044359e-03
120423195619 -1.4598337827e-03 1.8144522820e-04
120423222812 3.0004890719e-03 3.9351246435e-03
120424010011 -5.2693279558e-03 -4.6124258056e-03
120424111046 -1.4273968213e-03 2.5168543275e-03
120424134136 4.1299643811e-03 -1.7045563107e-03
120424161158 1.3654353970e-03 1.0472085004e-03
120424184237 -3.3255628424e-03 4.5518384236e-03
120424211320 -7.1884962697e-04 5.0642938492e-03
120424234427 2.8401927071e-03 1.7805550045e-03
120425021531 -3.3163767215e-03 -9.8792390066e-03
120425044658 -1.1342752671e-05 -1.2582386130e-03
120425071755 2.2650424276e-03 6.2463668598e-03
120426062720 8.4956289464e-04 1.5300442245e-05
120426090908 9.8880510437e-04 5.2752845038e-03
120426115005 -1.0771305748e-04 -1.2505772102e-03
120426143201 -8.4621937532e-03 -2.5365075501e-04
120426171409 1.8032162187e-03 6.7833505766e-04
120426195405 -8.3083367815e-04 2.4436783152e-03
120426223437 7.0211528493e-03 7.1281522073e-03
120427011313 -9.6991412405e-04 3.7011307865e-03
120427035142 9.1453128974e-03 -1.6667226626e-03
120428002950 -7.0219867601e-03 -1.8269765681e-03
120428030229 7.3016234129e-03 1.2241948003e-03
120428053511 -3.3480532390e-03 -5.0772849907e-03
120428080725 -3.7778708125e-03 4.3704509354e-03
120428104013 3.9112580935e-04 -5.0421715291e-04
120428131301 1.1737278841e-03 5.1998541477e-03
120428154639 1.7437153355e-03 2.1724723262e-03
120428181913 -4.9886448577e-05 4.9073402823e-03
120428205146 9.2312346637e-04 1.9781252562e-03
120429065739 2.9609505805e-03 1.3725010633e-03
120429092916 -1.6228368229e-03 9.3443651977e-04
120429120003 2.6303756902e-03 -1.6153356494e-03
120429143135 1.4485907385e-03 -3.2758227228e-04
120429170246 6.0103571879e-03 6.6709142466e-03
120429193353 -2.4273728923e-03 6.6626779263e-03
120429220506 1.0776413138e-03 -1.4385709883e-03
120430003619 2.1196311866e-03 5.9439392625e-03
120430030703 -3.9725002006e-03 -3.6257783822e-03
120430103432 2.0941505555e-03 1.6465020376e-04
120430131135 -8.3329009309e-04 -3.5662988369e-04
120430154812 -3.3795734832e-03 -1.0614239987e-03
120430182459 2.3802665192e-03 -7.1012451830e-04
120430210014 -4.4975219944e-04 6.6662389984e-03
120430233508 -1.6111037279e-04 -6.7756237605e-04
120501020953 -1.9049288854e-03 3.6883877325e-03
120501044500 -4.0444945816e-03 -1.7843410685e-03
120501072010 1.6281487801e-03 -4.4109312925e-03
120502085652 -4.0033888772e-04 4.3798970602e-03
120502113206 -2.9947274723e-03 -5.0436981482e-04
120502140650 -3.6881510228e-03 -7.5435375887e-03
120502164216 2.3501027253e-04 2.1462539904e-03
120502191737 -1.3013192140e-03 -3.3093144181e-03
120502215313 2.6496082168e-03 -5.1926442527e-04
120503002827 -1.7619852718e-03 2.7908700339e-03
120503030414 -1.7164595846e-03 2.4437460154e-03
120504052958 -4.4552831098e-03 -3.9385682419e-04
120504080734 -6.8879684233e-03 -1.2727968790e-03
120504104416 4.1639891554e-03 -1.3345201717e-03
120504132053 -4.6704667119e-03 2.0762404280e-03
120504155740 -4.3897080782e-03 2.0541643640e-03
120504183401 3.4248293375e-03 -7.1269409700e-04
120504211003 1.9855407415e-03 6.8495498884e-04
120504234754 -6.3806174379e-04 -2.1293060389e-03
120505022537 7.6480320934e-04 -1.4819309317e-03
120510112934 -5.5479911518e-03 -3.1526227134e-03
120510140508 -3.0599008411e-04 -4.9188990413e-03
120510164038 -2.4577540752e-03 -4.8440929815e-03
120510191635 -4.1094342222e-03 -1.5245192329e-03
120510215217 2.5972212450e-04 3.8360703545e-03
120511002753 -3.6008429770e-04 -5.1585769061e-03
120511030333 -2.2363731160e-03 -2.5595868801e-03
120511053929 -5.3400036730e-03 -6.6620703114e-03
120511081521 4.9639970875e-04 -3.8696041816e-03
120513122916 -1.6874410079e-03 9.8383206423e-03
120513150156 3.1989377806e-03 1.7931992301e-03
120513173423 4.2290311362e-03 1.1252153676e-03
120513200630 6.6233002614e-03 2.4682875407e-03
120513223845 1.6550227425e-03 1.9121376690e-03
120514011044 4.3368755396e-03 1.1071823140e-02
120514034326 -9.9520222266e-05 2.8843821105e-03
120514061557 7.8530162880e-04 8.5254756386e-04
120514084820 -1.7222965177e-03 8.5693552939e-03
120516042730 5.5517315839e-04 -4.1875416599e-04
120516070253 -1.4123792063e-05 6.4485106896e-03
120516093811 6.2875930551e-03 -4.0333881325e-03
120516121330 3.7194284973e-03 2.7994530675e-03
120516144836 1.9459729419e-03 -5.9992189552e-03
120516172401 8.2767123333e-05 -9.3506675806e-04
120516195910 -8.5489009935e-03 -1.6836138299e-03
120516223409 -1.9183193679e-04 -4.4017274283e-03
120517010803 2.5686858110e-03 7.9690677656e-04
120529162131 2.4183170852e-03 -7.6751391881e-03
120529185435 -5.4833390548e-03 -1.3187031105e-03
120529212652 1.4620332797e-04 -5.4275267790e-04
120529235847 1.7145301673e-03 -2.5186094998e-03
120530023033 1.6767935326e-03 -7.0998542361e-03
120530050203 -5.2446448770e-04 -1.1106922063e-03
120530073422 -1.5717430689e-03 5.2611756426e-03
120530100528 -9.3433723058e-03 1.9390248418e-03
120530123659 -8.6885050064e-03 8.2512262093e-04
120531014034 -6.4951015984e-04 9.7377651713e-04
120531041247 -1.7010636404e-03 -5.3009722943e-04
120531064533 8.5589386188e-03 4.9302675435e-03
120531091805 1.5346564704e-03 9.7873726177e-04
120531115020 5.3113531853e-03 3.9015832366e-03
120531142247 -5.5561746670e-03 -2.7270955363e-04
120531165506 -3.7959552247e-03 7.0597076776e-03
120531192715 -6.3439451535e-04 -3.4801030794e-03
120531215917 -2.1610090204e-03 1.5433034087e-03
120601015642 -6.5958355436e-03 1.5252258184e-03
120601042904 -6.5481002211e-04 1.6870105971e-03
120601070153 -2.6129724918e-03 -5.8171047505e-03
120601093346 -6.1981934940e-04 7.7232231933e-04
120601120533 -3.3092871647e-03 2.1996550405e-03
120601143748 1.8714095218e-04 -3.6993462786e-03
120601171000 -2.9065713114e-04 3.6978834802e-03
120601194155 -1.1507077325e-02 -3.0508781251e-03
120601221342 -2.0109994319e-03 1.9371853655e-03
120603102310 2.0480679329e-03 2.4211395019e-03
120603125801 2.0745667211e-03 -1.1026229013e-03
120603153253 8.4161391275e-05 1.6440301188e-04
120603180815 -4.9385182723e-03 -1.0265538138e-03
120603204322 -2.8562237596e-03 -1.9492284731e-03
120603231808 -4.7606334634e-03 1.9948192376e-03
120604015248 3.6828278042e-03 -4.1193360775e-04
120604042708 -7.0273765681e-03 5.4280738757e-03
120607050505 2.3971584043e-03 -7.4129654057e-04
120607073916 6.4594821226e-03 -2.1048467629e-04
120607101345 -7.3053243813e-04 -7.5473565213e-03
120607124811 4.7950117510e-03 -2.6593375798e-03
120607152246 7.1793761437e-04 8.1043398352e-03
120607203238 9.7548125694e-04 -4.0173470043e-03
120607230714 4.6475401872e-03 4.0511803129e-03
120608014221 -2.7602729492e-03 2.8274177196e-03
120613130416 -2.6604115295e-03 2.8384936713e-03
120613153802 -7.2475844958e-03 -1.4204950425e-03
120613181234 3.8216665728e-03 1.8397416420e-03
120613204659 -9.5824574089e-04 -4.6698830018e-03
120613232221 -2.5677679654e-03 -2.2274148598e-03
120614015639 -2.4683580933e-03 -1.3262029189e-05
120614043007 1.3670686745e-03 5.4788160043e-03
120614070437 7.7154417748e-04 8.1245993065e-04
120614093902 -6.5886395891e-03 -4.7124895402e-04
120621183938 4.3942629719e-03 2.2871377459e-03
120621211005 3.0133057999e-03 6.8952230632e-03
120621234101 -8.5774132752e-03 1.7152205263e-03
120622021154 5.0995302305e-03 4.9712149342e-03
120622044831 -2.8058450511e-03 9.2211605140e-04
120622071939 1.7901022159e-03 8.6191072688e-04
120622095110 -3.7300982891e-03 -1.6790568701e-03
120622122250 1.9007810586e-03 -9.1831056158e-04
120622145429 -5.2638547080e-03 -3.9153765323e-04
120622172645 8.1231711378e-03 1.7919339670e-03
120622195843 8.6347547027e-04 -1.2705530424e-03
120622223108 -5.2300823179e-03 -9.2442378565e-04
120623010300 3.7586569557e-03 1.7865766833e-03
130404181251 8.6114276043e-03 -2.4535021529e-03
130404215811 -3.3135808982e-03 1.1368958822e-04
130405014301 3.4477269638e-03 2.1674383483e-03
130405052737 3.0101388599e-04 -1.4848742223e-03
130405091053 -2.0471981779e-03 -2.6687637930e-03
130405125529 -7.5669747392e-03 -1.4600881782e-03
130406060257 1.1004271320e-03 -1.3047651177e-03
130406135446 5.7701651273e-03 3.8941368823e-03
130406215323 7.2081177142e-03 4.5989519947e-03
130409124442 3.6684125396e-03 -3.7266287193e-03
130409164911 -4.5644181801e-03 2.7315181665e-03
130412172503 1.0332174499e-03 -5.8261925068e-03
130412211207 6.8157268399e-03 -3.8794508541e-05
130413005852 2.1410937351e-03 4.2988913307e-04
130413044502 -5.0927040088e-03 -3.2875928395e-03
130413083219 -8.8419002562e-04 -3.2807623894e-03
130413121831 2.4878516026e-03 -2.5106249567e-03
130415091829 3.9790931327e-03 1.9567715073e-03
130415130814 -3.9480276743e-03 -2.4474534095e-03
130415165617 -2.1904581165e-03 2.3387185985e-03
130415204407 -7.2503946238e-03 4.2817781402e-03
130416003316 1.8041185994e-03 4.5250383509e-03
130416042308 6.3997615678e-03 4.7656873954e-03
130419093631 1.4847855491e-04 5.1625430902e-03
130419132648 3.2690452433e-03 7.3275876517e-03
130419171709 -1.5822385032e-03 -6.0529842522e-03
130419210748 5.4870601781e-03 9.3181324846e-05
130420005939 -2.2548228397e-03 -6.2406251753e-03
130420045108 -1.3735063166e-03 -1.6635611325e-03
130422090033 1.6179110724e-03 -8.5859701183e-05
130422125457 -1.4201480121e-03 -4.4286857711e-03
130422164832 -1.1669160397e-03 -1.6419078960e-03
130422204038 1.5023796470e-03 -4.6184057251e-03
130423003410 7.0903611575e-03 -4.6663312684e-03
130423042848 -3.3022046749e-04 -7.8878551487e-03
130427113830 -3.1637064848e-03 -9.9002157951e-04
130427153425 -4.2559405394e-03 -4.6564557320e-03
130427193319 1.1409320409e-03 6.5185775922e-03
130427233032 -4.2110287736e-03 3.2535979230e-03
130428032807 -2.8699899665e-03 -1.1078109979e-03
130428072605 1.0324782348e-03 -1.4014502294e-03
130428135524 6.7892926664e-03 4.0551456495e-03
130428174532 -2.2395680873e-03 5.7573489324e-03
130428213620 -4.3592885476e-04 -1.3672036950e-03
130429012702 -5.1477926713e-03 3.1795437146e-03
130429051816 -4.4384875737e-04 -5.3996118128e-03
130429090853 -3.9474009224e-03 3.4141617932e-03
130429223205 1.8525433146e-03 -2.2843179612e-03
130430022642 3.6524722081e-03 4.0160600393e-04
130430062144 1.8745769073e-03 -4.4550736808e-04
130430101654 -3.2272251067e-03 -7.0781289920e-03
130430141053 3.6827129624e-03 -2.6639353048e-03
130430180449 6.0807096027e-04 1.3925629534e-02
130501125443 -1.0502673526e-03 -3.1967850639e-03
130501164035 1.3303138391e-03 -1.0375523339e-02
130501202634 5.1741794036e-03 -2.5996218609e-03
130502001250 5.0926056609e-04 -1.7029582946e-04
130502035933 -1.4967618564e-03 1.9460811762e-03
130502074557 -2.7928484431e-03 5.0926991679e-03
130502121438 -1.2246268425e-03 -9.0407089092e-03
130502160244 3.9682717256e-03 -1.2933207607e-03
130502195025 2.6136537788e-03 3.9138347538e-05
130502233742 6.1891517331e-04 4.9019971412e-03
130503032622 -2.1592430921e-03 -3.8743396365e-03
130503071611 1.4262762414e-03 5.8973101344e-03
130503212351 5.0427033771e-03 4.7889827838e-04
130504011520 -3.6859402927e-03 5.2703436831e-04
130504050540 -3.5282136116e-03 3.7376240407e-03
130504085727 -2.3733604574e-03 -1.7493402050e-04
130504124840 -6.8491389317e-03 1.5284800530e-03
130504164043 5.9261732604e-03 7.5939537139e-04
130506015533 5.8609568647e-03 -2.6298128447e-03
130506055007 -9.3996314942e-03 8.2176369334e-04
130506094401 1.4637589644e-03 3.4418780024e-03
130506134030 2.6729796801e-04 1.9636475818e-03
130506173603 2.9116422952e-03 4.7074298613e-03
130506213124 4.2443999011e-03 -5.2298149827e-03
130507022743 5.6232894196e-03 -9.6044803634e-05
130507061644 -6.2416051675e-03 -1.1426091528e-03
130507100457 -3.4686421301e-03 7.0980013995e-04
130507135408 -4.8705001385e-03 1.3412981550e-04
130507174300 1.0672302083e-03 -8.0251662232e-03
130507213141 -3.6346760830e-03 7.7683389576e-03
130509012846 -5.6671530923e-03 3.0075955309e-03
130509052005 1.0353696676e-04 2.6568165225e-03
130509091059 -4.9355460183e-04 -2.1266115519e-03
130509130206 -5.1457791618e-03 6.8330726830e-03
130509165247 1.1065699630e-03 3.2461599205e-03
130509204413 -5.4222263968e-03 -2.9477473214e-03
130510015830 5.3288063838e-03 1.1689927106e-02
130510055115 -1.1300050961e-03 8.7396037493e-04
130510094527 -4.4742171632e-03 -1.1092247995e-03
130510134000 -3.8126286474e-03 2.7035170190e-03
130510173303 -4.5109217888e-03 1.8353421735e-03
130510212502 -4.0389509922e-03 -6.5050463697e-03
130512010125 4.3699509390e-04 1.8890566185e-03
130512045503 3.4126108448e-03 4.6785289139e-04
130512085035 1.1945225214e-02 9.3330486289e-03
130513013045 2.0345338428e-03 -3.1631306657e-04
130513052110 -1.9033578692e-03 9.7979105456e-04
130513090946 -7.6630330544e-04 4.3071022957e-03
130513125832 -4.6494573240e-03 2.8012772763e-04
130513164722 -7.2259583539e-03 4.3445933185e-03
130513203511 -7.5561283646e-03 -6.8569628298e-03
130514035532 -2.6111683971e-03 1.8739369699e-03
130514080059 4.0227323278e-03 -5.1655018804e-03
130514120451 -9.1357451511e-04 3.9592940571e-03
130514160856 7.5572217536e-04 1.1738685570e-04
130514201144 -3.3712946977e-03 -2.5256514942e-03
130515001511 -2.1557057389e-03 -1.1062701805e-03
130516140132 9.5630287173e-04 4.0537048720e-03
130516174738 2.1574126150e-03 4.2716439368e-03
130516213407 4.5780749769e-03 -3.7849158679e-03
130517012028 -6.0349765402e-03 1.2213758034e-04
130517050815 -6.0752451619e-04 9.3601410386e-03
130517085526 1.0646483889e-03 -6.6381280202e-03
130517125429 -1.1498557426e-03 -3.7309045239e-03
130517164711 -5.0694190774e-03 -4.1119713509e-04
130518145721 5.2227743244e-03 1.0658605743e-02
130518225805 1.9153038122e-03 -8.2063042794e-03
130519071309 -2.9430605081e-03 -2.2221536717e-03
130520172813 -1.8792252046e-03 -4.8662505410e-03
130520211841 4.1658326928e-04 -5.2712769197e-04
130521011030 -6.8653694824e-04 6.2026681984e-03
130521050403 2.6368723080e-03 -9.6189135366e-04
130521085632 2.8083887005e-03 1.7272290514e-03
130521124834 -7.2297675334e-03 1.3433685956e-03
130524154332 -8.2854335937e-04 -5.5333285718e-03
130524193240 1.4880018345e-03 4.4873274771e-04
130524232110 8.3362229878e-04 -1.1279476636e-03
130525030933 -1.0085727936e-02 1.5989785357e-03
130525065753 1.6253053728e-03 -4.2882420241e-03
130525104638 -4.0371022173e-04 -6.7347604575e-04
130527001348 -1.1863327543e-03 -2.0209676086e-03
130527041514 9.6462021270e-04 2.2988627579e-03
130527081734 -2.3924684324e-03 -1.4423602530e-03
130527121744 3.1662918057e-04 3.7013547860e-03
130527161802 1.9130946611e-04 6.0916947358e-04
130527201927 -2.2966069895e-03 3.8365950332e-03
130607105358 2.5899334014e-03 1.2452158530e-03
130607144407 -9.4464125808e-03 1.8111619888e-03
130609063605 9.1205780724e-03 5.6157335834e-03
130609103549 -2.9929419703e-03 -5.5958264573e-03
130609144427 -4.6660077540e-03 -4.9449133905e-03
130609184337 6.4585683149e-05 -1.9835554137e-03
130609224544 2.1085088880e-04 -3.2293404928e-04
130610064621 -3.8428372525e-03 3.5536158264e-03
130610104924 -6.8748092278e-03 -9.3115799881e-04
130610145412 9.8108281595e-03 -1.0370706515e-03
130610185651 2.5996786524e-04 1.6501567550e-03
130610225859 -3.0716261161e-03 5.6637765896e-03
130611030244 1.9918850495e-03 4.8124832776e-03
130611094457 -1.4687293356e-03 -1.7225966550e-03
130611133136 -4.1274240379e-04 -8.2912241711e-03
130611171907 -2.5085745246e-03 -5.9284942707e-04
130611210548 -2.9505531719e-03 -1.7038445443e-03
130612005245 -2.5973799042e-03 1.0277707324e-03
130612044017 -1.5021956866e-03 1.1815155583e-04
130614120226 -1.2573950055e-02 -3.8263415434e-03
130614155636 3.5187212403e-05 -7.8184469437e-04
130614195159 -4.2386599004e-03 -3.6647253234e-03
130614234528 7.6972585638e-04 1.0454523716e-02
130616152534 -8.4266339438e-04 -4.3399729303e-03
130616191159 -2.6131717715e-03 -6.4037260573e-03
130616225812 4.9157957006e-03 -2.7363291723e-03
130617024441 4.0340111319e-03 4.8604371034e-03
130617063145 -1.7174616686e-03 4.6242994788e-03
130617101900 -2.5438018407e-03 -3.7924538579e-03
130618182117 -3.8150145389e-04 6.5287607022e-03
130618221223 -1.0618752311e-03 -3.7347367400e-03
130619020319 -2.5816055227e-03 3.0536018806e-03
130619055424 -1.6818840188e-03 -1.5965179026e-04
130619094516 8.6006541429e-04 3.7524001678e-03
130619133523 3.9940228740e-03 -4.1780492181e-04
130621150322 -6.0353421574e-04 6.9350121751e-04
130621185800 -1.0933619402e-03 1.5283858703e-03
130621225142 5.6083310340e-03 -1.5849460287e-03
130622024543 7.2006796082e-03 2.0229596786e-03
130622063938 3.2981487737e-04 9.1012951098e-04
130622103234 -4.4964283481e-04 -6.3472004753e-04
130623165917 -2.5108369462e-03 -7.1568819470e-04
130623210226 2.9566370118e-03 8.0994653960e-04
130624010316 5.5121468908e-03 2.0006261505e-03
130624050439 4.7226856105e-03 1.6692409775e-03
130624090919 -9.8653263555e-04 3.1744946928e-03
130624131506 3.9101115683e-03 4.1244433365e-03
130625094439 -3.7836461798e-03 -2.1291028239e-03
130625133651 1.3335908326e-03 3.1541546171e-03
130625172859 -1.7031268604e-03 -5.0541691430e-03
130625212113 3.9648214436e-03 -1.5150952132e-03
130626011312 8.0393800465e-04 5.8108026812e-04
130626050533 1.1341678172e-03 4.5534314613e-03
130627064956 6.6397828944e-03 8.8780437463e-03
130627103637 1.6311849312e-03 1.3846961730e-03
130627142447 2.4357912458e-03 4.9373264222e-03
130627181200 -5.1332445193e-03 6.0241867376e-03
130627215917 -3.7508933296e-03 1.3073136629e-03
130628014629 -5.8326265058e-03 -9.9653375611e-04
130630024206 5.8110623857e-03 2.0592121830e-03
130630113014 3.9816963379e-03 -7.5419138259e-03
130702144150 -1.3137634055e-03 -4.2190523783e-03
130702151219 1.4243574259e-03 2.6368596712e-04
130702154309 -7.9954002955e-04 1.4958779713e-04
130702161341 -2.0364983779e-04 7.9756614414e-03
130702164422 -3.7077019251e-03 -2.7003853103e-03
130702171448 4.5697981670e-03 -6.8950916347e-03
130702174516 5.5348673358e-03 -2.6176482868e-04
130702181545 1.9821463190e-03 -2.6770888533e-03
130702184615 3.0974255352e-03 3.3883005358e-03
130702191644 -3.3295304718e-04 2.1587454786e-03
130702194712 -2.7257602934e-03 2.4903672317e-03
130702201736 -3.3523008456e-03 -5.6193940262e-03
130702204804 3.5670746508e-03 1.3929234678e-04
130702211830 -5.4466165456e-03 -7.6058265792e-04
130702214854 9.2208680843e-03 6.6028501479e-03
130702221919 7.1381884806e-03 5.0952539465e-03
130702224946 -7.6317879503e-03 -1.3063707149e-03
130702232011 3.2553167791e-03 -4.8523761913e-03
130702235036 -3.5725815373e-03 6.2079977432e-03
130703002101 5.6950500674e-06 -2.1138834175e-04
130703005130 5.7480236108e-03 2.1159410312e-03
130703012200 7.2757513860e-04 4.1676802993e-03
130703015228 -1.9892431674e-03 -1.7135584916e-03
130703022254 -2.4437563092e-03 3.1817001404e-04
130703025320 1.0627489073e-03 3.2481118203e-03
130703032345 4.4547487939e-03 7.0139809144e-03
130703035409 -2.6209340030e-03 1.9246193448e-03
130703042437 6.6931052821e-04 -4.6557864069e-03
130703045459 -1.6395058135e-07 2.7813188417e-03
130703052522 4.0901628055e-04 1.0462228235e-03
130703055550 -2.2937787540e-03 -4.8645043255e-03
130703062613 3.8968650078e-03 -4.2230999392e-03
130703065638 1.3357220079e-03 4.6948269750e-03
130703072659 -3.6044357047e-03 5.9963914247e-03
130703075725 3.8149535250e-03 -1.2931472635e-02
130703082751 8.4536401255e-03 -3.3967056901e-03
130703085814 1.3533743929e-03 5.0155559008e-03
130703092847 -1.9529428948e-03 2.2023711984e-03
130703095912 6.3111216293e-03 4.0114379143e-03
130703102937 1.2785640796e-03 -4.4218577337e-03
130703110000 9.6412650361e-04 6.4935629517e-03
130703113025 1.0872412991e-03 -2.9132207558e-03
130703120047 1.1364531639e-03 5.5891389047e-03
130703123115 2.0363659181e-03 -8.7497547870e-03
130703130140 -4.3601978503e-03 3.4957526502e-03
130703133840 8.4910449997e-04 -2.2110400472e-03
130703140906 1.0453393425e-03 -4.5913791505e-03
130703143934 -5.5002935572e-03 -1.0062982913e-03
130703151016 -4.2683035085e-03 5.9988770658e-05
130703154046 -4.2179827301e-04 3.0227515631e-03
130703161112 -2.7721061118e-03 1.1326759795e-03
130703164138 -7.6693708315e-03 -1.0604510063e-03
130703171204 -4.3776408639e-03 3.5458920094e-03
130703174242 8.4403066023e-03 1.5014817153e-03
130703181311 1.1042330937e-04 -2.1895494478e-03
130703184348 7.8216149287e-03 1.3098409370e-03
130703191419 1.7274506342e-03 -1.8992964578e-03
130703194456 2.3626317992e-03 -5.6842538733e-03
130703201537 -1.7535571062e-04 2.5319007506e-03
130703204618 -3.5901095218e-03 4.3242302410e-03
130703211655 2.1472336900e-03 5.0271604913e-03
130703214727 3.2657902531e-03 1.3392372953e-03
130703221758 -1.5320931290e-03 1.4967913977e-02
130703224832 4.9936472100e-03 -3.3982268975e-03
130703231901 3.6725079082e-03 -4.3461177301e-03
130703234929 2.4480250284e-03 1.9360976215e-03
130704001956 1.0390270657e-02 -4.0277548302e-03
130704005024 -3.2345221155e-04 -2.7591241921e-03
130704012059 -3.8836348587e-03 6.0898376147e-03
130704015132 -2.9672823187e-03 3.6001331431e-03
130704022200 -1.5725059917e-03 -1.0176197656e-03
130704025225 3.6771414716e-04 1.6588216284e-04
130704032254 2.2008958052e-03 1.6416478441e-03
130704035328 -1.1186258741e-03 3.0821135546e-03
130704042357 -4.3430904052e-04 5.2028128055e-03
130704045425 -1.3071478250e-03 -6.1800643428e-03
130704052456 -2.8747500361e-03 -2.7483114740e-04
130704055525 -2.8581690641e-04 5.4946451151e-03
130704062602 -2.5625689951e-03 -3.1884047785e-03
130704065631 7.9498613101e-04 -7.8126987975e-03
130704072701 -4.7692393626e-03 -1.6368086717e-04
130704075735 -2.3221839970e-03 4.1566837292e-03
130704082803 -7.3779580401e-03 6.9479950557e-03
130704085829 -7.6412779988e-04 6.9103619442e-03
130704092902 3.4100787128e-03 -4.5583741977e-03
130704095937 1.3059398215e-03 3.1039577626e-03
130704103010 5.7873503456e-03 -1.0864355260e-03
130704110035 -1.4465270882e-03 -2.8560751381e-03
130704113111 2.8459834900e-03 2.7713223819e-03
130704120145 -2.1912822122e-03 3.6331011427e-03
130710085014 -1.3169274390e-03 -2.8073315481e-04
130710092043 -2.0200428347e-03 -6.9097836635e-03
130710095107 -3.3472018350e-03 -1.1568497979e-03
130710102138 5.2482386213e-05 7.3221443401e-03
130710105213 1.5417085534e-03 4.9761638562e-03
130710112249 6.7292514765e-04 -1.3600592763e-04
130710115318 3.1381985955e-03 5.0573496996e-03
130710122356 5.9160514913e-03 -1.0927184875e-03
130710125432 -7.2792694431e-03 3.2685213156e-03
130710132507 -2.8447138594e-03 7.7465931540e-04
130710135547 -2.7171892975e-03 1.8216808554e-03
130710142618 -1.3776274350e-03 -5.4298559829e-03
130710145646 -1.4568281726e-03 1.6641921768e-03
130710152716 -1.4942474702e-03 -2.0755146590e-03
130710155740 3.4490042151e-03 1.2642908521e-03
130710162818 5.1704038658e-03 -1.2923679329e-03
130710165845 4.8667320155e-03 3.4625831235e-03
130710172916 2.9212059655e-04 -4.0297077084e-03
130710175952 4.2222713905e-03 -9.7486148936e-03
130710183018 -1.7499444838e-03 4.2235136233e-03
130710190046 5.7691490632e-04 4.6192956499e-03
130710193120 1.8903681037e-04 5.4431962100e-03
130710200153 2.4837814846e-03 -4.1414150995e-03
130710203233 -8.1614659577e-04 -3.6277175751e-03
130710210313 -3.1317664019e-03 -5.3354854562e-03
130710213404 9.0243127296e-04 -3.1692866264e-04
130710220441 2.7729185475e-03 1.4346662748e-03
130710223530 3.2582258970e-03 -4.6729419328e-04
130710230612 -1.2714811835e-03 -4.6266855170e-03
130710233653 5.9468848471e-03 -1.1886145067e-03
130711000729 2.3033091746e-04 -1.7428269336e-03
130711003757 3.1988699645e-03 -1.0790166424e-03
130711010833 -1.6244191522e-03 4.4999828252e-03
130711013905 -3.6945074947e-03 2.9991360713e-03
130711020935 -5.7101212704e-04 -2.6505808572e-03
130711024022 6.5353620860e-03 5.4463866288e-03
130711031049 5.5837203848e-03 -4.6157926783e-04
130711034117 3.0809512297e-06 -2.8903321184e-03
130711041150 6.1669661460e-04 5.0446489874e-03
130711044225 -4.6637963719e-04 1.6115828708e-03
130711051253 -4.2443260707e-03 1.1718085986e-03
130711054324 -6.6144816279e-03 5.6910854601e-04
130711061354 7.5794938248e-03 7.5371676574e-03
130711064420 1.6530526804e-04 6.0766341600e-03
130711071446 -9.4536999191e-04 -6.2352006363e-03
130712161936 6.6546433111e-03 2.3304692691e-05
130712165000 -4.5757297878e-03 -1.2334487761e-03
130712172033 -2.2981360074e-03 -5.0521623159e-03
130712175104 -6.1837134105e-04 -1.2685239792e-03
130712182132 4.9710667821e-04 -2.2753442188e-03
130712185202 -1.9447771131e-03 5.7629318379e-04
130712192237 -4.6401567943e-04 -2.4715559660e-03
130712195308 -9.8300549304e-04 -2.9949317843e-03
130712202335 4.4912715681e-03 -7.3196287101e-03
130712205408 1.1833059460e-03 3.3824203735e-03
130712212443 5.1044111763e-03 -6.6586521962e-03
130712215514 3.4432627285e-03 -7.0784157106e-04
130712222544 2.4805000251e-03 3.8293922982e-03
130712225611 3.5512294347e-04 -4.3169143799e-03
130712232641 -1.9127818704e-04 -5.7187833451e-03
130712235710 4.2275481742e-03 7.0772962500e-03
130713002746 3.8533460793e-03 -1.7890763379e-03
130713005811 9.0196759866e-04 -1.3318951515e-03
130713012840 -6.1158095700e-03 -1.6996482253e-03
130713015911 1.0707251227e-02 -3.0935258158e-03
130713022950 -7.7596243280e-03 7.6501547731e-04
130713030015 5.3409652343e-03 3.3561902596e-03
130713033042 6.4267638505e-05 6.3745224873e-03
130713040108 -6.3319175345e-03 2.4429408804e-03
130713043134 1.7974794094e-03 -4.4601100156e-03
130713050201 -5.2022521141e-03 -2.9256162857e-03
130713053227 8.2672112229e-04 3.3609560053e-03
130713060256 4.8454931127e-03 -6.0522013513e-03
130713063326 2.4297659610e-04 2.0806202552e-04
130713070356 2.7300235481e-04 1.9903873977e-03
130713073423 -9.7133721173e-04 4.8921437965e-03
130713080454 -6.3069489325e-04 -1.7736606179e-03
130713083518 -1.9158231708e-03 2.6268685851e-03
130713090543 3.5919163955e-03 3.0337363753e-03
130713093606 3.4875618960e-03 4.8964892941e-03
130713100629 -4.9813900645e-03 9.7302452531e-04
130713103653 4.8921894041e-03 -8.1898848771e-03
130713110719 3.5460313500e-05 -3.5539694877e-04
130713113750 2.3101824448e-03 -1.7498436507e-03
130713120825 -4.8096252689e-03 -2.0496797803e-04
130713123856 6.5297433994e-05 -1.1995055221e-03
130713130923 -2.7362107524e-03 3.2871132104e-03
130713133950 -6.2246708093e-03 -2.2130769082e-03
130713141018 8.3231226731e-04 7.5968073249e-04
130713144045 3.5953576817e-03 3.8220868463e-03
130713151432 4.5742604774e-03 -5.8067788207e-03
130713154501 1.2656814481e-03 1.1520151306e-05
130713161525 5.1491014254e-03 2.5230169784e-03
130713164555 -4.9844986270e-03 -1.1170639035e-03
130713171626 1.4855900377e-03 3.3665395032e-03
130713174658 1.7901837671e-03 4.9196255214e-03
130713181726 -2.9689821476e-03 8.6189767222e-05
130713184756 -1.1989100653e-03 1.7869853580e-03
130713191826 2.6746286842e-03 -2.4015035323e-03
130713194858 3.4543711331e-03 6.8639425452e-03
130713201928 -5.8141201940e-03 1.4456355462e-03
130713204956 2.8280823711e-03 7.4009537686e-04
130713212028 -3.5459387914e-03 -3.6468045747e-03
130713215054 5.9655525554e-04 1.1670011724e-03
130713222123 -2.6344181786e-03 -6.2049153584e-03
130713225147 6.8143040166e-03 1.0424294908e-03
130713232217 -7.1996062391e-03 4.6523753071e-03
130713235250 4.3314138873e-03 3.5502588259e-03
130714002322 4.4610589685e-03 -1.1977405687e-03
130714005353 7.1558209913e-04 1.9103907558e-03


==> m0p006/wt10p0data/PSLOOP.dat <==
00000010 -6.9194610113e-04 -2.3831356923e-03
00000015 -1.7228284958e-03 -1.0909177936e-03
00000020 1.6737081144e-03 -6.1920877614e-04
00000025 1.2962692980e-04 -2.3417786438e-03
00000030 1.1548378586e-03 1.3866438488e-03
00000035 2.0851177845e-04 1.4243919684e-03
00000040 1.3872336304e-03 8.9868562099e-04
00000045 1.8586922117e-03 5.0747612694e-04
00000050 -4.8816911758e-04 -2.2846617155e-03
00000055 3.4629161207e-03 -2.4736911831e-04
00000060 1.0274777318e-03 2.7691892364e-04
00000065 1.0055080384e-03 8.8525349558e-04
00000070 -1.0167656429e-03 9.6654958159e-04
00000075 -3.1504988069e-03 -7.5790998187e-04
00000080 -1.1418760140e-03 1.4962371058e-03
00000085 5.3808295322e-04 -7.0908623126e-05
00000090 1.4370857521e-03 7.9336870139e-04
00000095 -1.6795207332e-03 1.7349462251e-03
00000100 7.7777980580e-04 -2.7315802124e-03
00000105 -2.9533279145e-03 1.6749881752e-04
00000110 -4.4432840365e-04 -2.6866898193e-03
00000115 9.3489421304e-04 1.7243719662e-03
00000120 2.3896672055e-03 -4.0045934378e-03
00000125 -6.4239278671e-04 1.8029453214e-03
00000130 -6.4239283678e-04 1.8029455203e-03
00000135 1.9762037029e-03 9.1434891655e-05
00000140 -2.4679821614e-03 -1.1454649037e-03
00000145 1.8902029516e-03 1.4992068228e-03
00000150 -2.0261379983e-03 6.0408237131e-04
00000155 1.5691094910e-03 1.3188623925e-03
00000160 1.6139541600e-03 -1.4760984410e-03
00000165 2.3247201325e-03 1.0353626272e-03
00000170 5.2484094188e-03 -4.8652212214e-03
00000175 -2.0243964420e-03 -1.2789264197e-03
00000180 1.4506160880e-03 -1.7598490807e-03
00000185 3.1756051223e-04 1.2159447799e-03
00000190 5.6806431897e-03 5.5303967922e-04
00000195 -1.4077036922e-04 -4.3950796787e-04
00000200 1.9067558643e-03 -1.5121917223e-03
00000205 -1.4895602565e-03 -2.3983149897e-04
00000210 -2.3463428576e-04 -7.3187515405e-04
00000215 2.9889524562e-03 4.9679720998e-04
00000220 1.1963242912e-03 2.2383917009e-03
00000225 1.1698117347e-04 2.0793840181e-03
00000230 3.0144991377e-03 -2.3337886050e-03
00000235 1.1580728984e-03 -2.2821886556e-04
00000240 -1.2249449768e-04 1.7041775740e-03
00000245 2.9564319357e-05 -1.3963977435e-03
00000250 1.4927827734e-04 -2.2605588895e-03
00000255 6.0315981893e-04 -3.4070524658e-03
00000260 -1.2450007271e-03 -1.1637363990e-04
00000265 -1.4136767892e-03 4.3159176319e-04
00000270 -2.4966901779e-04 -2.5397676671e-04
00000275 1.5462366825e-03 4.0787764597e-03
00000280 2.1824055770e-03 1.3685263630e-03
00000285 3.2963561002e-04 -1.4288859481e-03
00000290 4.5840675291e-04 -2.7020241218e-03
00000295 6.1340479759e-04 -7.6117986206e-04
00000300 2.0150812236e-03 -1.5937051230e-04
00000305 2.1411892122e-03 5.6858838832e-04
00000310 1.6006112719e-03 -3.2494142695e-03
00000315 1.3324970191e-03 -6.8330707628e-04
00000320 -2.8094893305e-03 -1.3447192258e-03
00000325 2.6990768565e-03 -9.8435540879e-04
00000330 -4.4879260125e-04 -1.7599037899e-04
00000335 2.9752426446e-04 2.0425396789e-03
00000340 2.5931013957e-03 8.9905761658e-04
00000345 -2.2259039452e-04 7.5267529122e-04
00000350 6.0582744101e-04 3.5844437347e-03
00000355 9.7671887119e-04 -5.7004215913e-04
00000360 -4.1452378987e-04 3.7879577078e-05
00000365 -1.6281475718e-03 -1.2410057887e-03
00000370 2.5977651421e-03 6.8011094183e-05
00000375 -1.7190772290e-03 8.1399564458e-04
00000380 1.7070506219e-05 1.4985933588e-03
00000385 2.5348950523e-03 -1.2139988283e-03
00000390 -8.2154336618e-04 1.5173487142e-04
00000395 -3.5947708149e-04 -5.6340564834e-04
00000400 1.3618460141e-03 -2.9199000254e-03
00000405 1.9037824328e-03 4.2097274755e-04
00000410 2.9433791383e-03 -1.7918326720e-03
110301143805 -1.5626226605e-03 8.7551247763e-04
110301203850 -1.0893915786e-03 -9.7557855340e-04
110302023944 8.2334608858e-04 6.2465246631e-05
110303044225 1.4301249592e-03 1.5458667759e-03
110303185541 -6.9222260429e-04 -6.2526416685e-04
110306005507 -2.2451522968e-04 1.9917732594e-03
110306065858 7.2166795384e-04 -3.3856883337e-03
110306125459 1.2018432009e-03 2.5209265414e-05
110306185018 -2.0165607945e-03 -6.1589852192e-04
110309023903 1.0172162646e-05 -2.0351318251e-03
110309083602 1.9976694270e-03 2.8079659593e-03
110309143304 4.6868089311e-04 -2.8065289653e-03
110309202958 1.2995073121e-03 2.5461836187e-03
110311060440 3.1821833333e-04 1.5860142859e-04
110312162108 -1.5591357699e-04 -6.5854427276e-04
110312221813 -6.6348028321e-04 -1.2630864060e-03
110313052340 -1.6563298511e-03 -2.2764094977e-03
110313112141 2.8682353643e-05 1.3606983592e-03
110315104504 2.0665765708e-03 -1.5853871216e-03
110315163958 -1.0208398643e-04 2.1522724249e-03
110315223710 -6.6416927809e-04 -3.0905536348e-03
110316043309 2.1101308654e-03 6.9187350492e-04
110318132000 4.9300597216e-04 -3.6117303703e-04
110318192704 8.4668062569e-04 6.6154370585e-04
110319013337 -7.7228295469e-04 -1.0688355783e-04
110319073915 3.7094909478e-04 -1.3820252181e-05
110320154212 1.3312785498e-03 -7.4867017623e-04
110321064510 8.3216171134e-04 -1.1925707782e-03
110327011023 8.3502188972e-04 -4.1566956838e-04
110327072622 -1.5323961124e-03 2.8297811041e-04
110327133306 -2.1263993859e-03 5.7157093108e-04
110327194950 -4.6520632461e-04 -2.3406802489e-03
110401235708 -2.5316598989e-03 1.4379082689e-03
110402063614 1.0427709933e-03 4.1779198451e-04
110402124243 -2.3311371864e-03 4.7972543372e-04
110402191937 -4.3375037292e-05 1.6576476051e-03
110405114307 6.3220032697e-04 -3.9584448551e-04
110405173939 -3.3599058934e-03 -2.3973994870e-04
110405233909 -1.6532716373e-03 -5.4079779524e-04
110406054017 4.5462020531e-04 -3.2503223968e-03
110408230100 -7.8067979571e-04 -1.9063573397e-03
110409060046 6.1281216904e-04 -2.0115846564e-03
110409125215 1.9828048506e-03 5.5390724721e-04
110411144120 -1.0986719757e-04 6.6149112777e-04
110411204256 -1.8328126306e-03 -1.6045826849e-03
110412024250 2.4191533697e-03 -2.3360892416e-03
110412084120 1.0581421024e-03 2.4078905454e-04
110413144304 5.7943024375e-04 8.5980104234e-05
110414044917 1.7945530078e-03 -2.5368617819e-03
110415224025 -2.2767015831e-03 -1.4031054751e-03
110416050904 -2.9381871633e-03 1.0880077155e-03
110416114838 -3.9187675041e-04 1.1352801204e-03
110420191814 -3.3767371655e-04 -7.9682262575e-05
110423145133 -2.0462489026e-03 1.8089874372e-03
110423213504 -1.6083192380e-04 3.7741096437e-04
110424042123 1.2803056135e-03 3.9061912757e-04
110424111053 -3.9497744732e-04 -4.4427006881e-03
110619101953 -8.8905935590e-04 2.1098745174e-03
110619162244 -3.0570136117e-04 9.7799185280e-05
110619222322 -1.2622384053e-03 -6.7500203642e-04
111119183101 -6.0962321609e-04 2.5383404707e-04
111119202013 -4.3612331664e-04 -1.2114880161e-03
111119220928 7.2493866524e-05 1.8458239748e-04
111119235820 1.3289227750e-03 -9.8483839267e-04
111120014701 -3.2766255416e-03 -8.1963582589e-04
111120033550 -1.4416232465e-04 -6.3375789976e-04
111120052440 -5.5937568505e-04 3.4926295125e-04
111120071353 -2.1022612987e-03 1.9376526053e-03
111120090255 -9.7203731878e-04 2.9627696579e-04
111120105129 1.8638191742e-03 -3.4982104102e-03
111120124014 -1.9887546884e-03 1.9536564946e-03
111120142913 -8.9009453919e-04 -2.3282216942e-03
111121091712 5.2338602918e-04 -6.9767849079e-04
111121111121 -2.8311213330e-04 4.6107131406e-04
111121130534 -1.7544469705e-03 -1.1767184563e-03
111121145938 1.1389120318e-03 -2.9284138276e-04
111121165340 6.5498983230e-04 -8.5728528548e-04
111121184734 -9.7268129529e-04 1.9655600047e-03
111121204223 -9.7720729184e-04 2.1446515245e-03
111121223649 1.7396186507e-03 6.6535829309e-04
111122003122 1.5948671375e-03 4.4512922342e-03
111122022538 -6.3439335754e-04 -8.4811713589e-04
111122041944 8.1560723027e-04 1.9750552308e-03
111122061412 -5.5821370066e-04 -2.9154423735e-04
111122112502 6.1846659205e-04 2.6942744804e-03
111122131351 -6.8320586675e-04 -7.5186257061e-05
111122150249 -7.1674407448e-04 1.2628201960e-03
111122165154 -1.1234409972e-03 8.6862227159e-04
111122184052 9.3568836632e-04 2.1099453362e-04
111122202941 1.0528142231e-03 -6.0908812019e-04
111122221855 -2.4109686160e-05 3.9044806232e-04
111123000820 6.0389206199e-04 -9.8663710635e-04
111123015747 1.2457156225e-03 9.5412928227e-04
111123034727 -1.6531741680e-03 1.4626613767e-03
111123053727 3.5126883430e-04 1.5254962621e-03
111123072744 2.0745590457e-03 5.9610228201e-04
111123091800 1.6618897797e-03 -5.6828839285e-04
111124065127 -3.1505252941e-03 -4.2317692272e-04
111124084039 -8.0106000064e-04 2.7424389826e-05
111124103011 -1.5855268518e-03 -4.8489894676e-04
111124122006 -5.7551125274e-04 5.0387951796e-05
111124140956 8.2297498494e-04 3.6494277677e-03
111124155941 2.8152428581e-04 -9.9438741533e-04
111124174946 6.2065059603e-04 -8.4459072631e-04
111124193956 2.4499161034e-03 8.6205485799e-05
111124213014 2.2733369157e-04 -1.0993932554e-03
111124232038 -7.4959485309e-04 8.4691529177e-04
111125011028 3.6546403486e-03 1.7512519609e-03
111125030019 -2.8717274915e-03 -7.1073967446e-04
111125154112 -1.7762960528e-03 -6.4467418200e-04
111125173041 8.6388435078e-04 7.6201189592e-04
111125192017 1.1274061013e-03 7.3323665705e-05
111125210953 -1.6721334509e-03 2.6323086433e-03
111125225921 -1.6133772495e-03 -9.3014986905e-04
111126004843 2.3351068234e-04 2.2847476064e-03
111126023823 2.1467771294e-03 -1.4700671154e-03
111126042741 9.2178181489e-04 1.6680563960e-03
111126061705 1.4054318856e-03 -9.9735448286e-04
111126080640 3.5400230388e-03 1.2909960888e-03
111126095624 -1.9638674752e-03 1.0327652972e-04
111126114604 -4.1128079005e-05 -7.5612460783e-04
111126133533 5.9925376410e-04 -7.3844721371e-04
111127003502 8.9072564062e-04 8.3893930511e-04
111127022515 2.4853862308e-03 -2.9291071059e-04
111127041524 4.3756715688e-03 9.7098397544e-04
111127060531 -2.1945068825e-03 -6.9650617913e-04
111127075536 -8.5645818268e-04 1.1687704898e-03
111127094540 -2.3210385653e-03 -1.1852804256e-03
111127113529 -3.0307754477e-03 1.6800510610e-03
111127132502 -1.8564504996e-03 -8.5291993803e-04
111127151424 9.3782324495e-04 1.3912401485e-03
111127170359 2.2181085481e-03 -4.3976476633e-04
111127185329 5.9169454632e-04 -3.7549256627e-04
111127204303 -1.5818393114e-03 -4.5834745048e-03
111128130517 -2.1558675987e-03 -4.5713142248e-04
111128145525 -2.2205409001e-03 2.3137715952e-03
111128164521 1.2644626940e-03 1.9486768796e-03
111128183532 -1.1039481792e-03 1.3681365783e-03
111128202550 -1.5323084578e-03 1.3754785262e-03
111128221600 -2.5422090970e-04 5.8792403566e-04
120415171249 -1.8459831277e-03 7.2150557680e-04
120415194601 2.6508707709e-03 -1.5890398043e-03
120415221934 -1.1163876916e-03 8.3711195331e-04
120416005303 -2.5937300984e-04 -2.6533341538e-03
120416032431 -1.5580981381e-03 -2.2590896576e-03
120416055241 1.2978260572e-03 -2.5877301214e-03
120416082047 -6.7043394883e-04 -1.6028829564e-03
120416104828 -2.4735804103e-03 1.5398688887e-03
120416131608 -8.4619041066e-04 -1.6529157405e-03
120419060113 2.5058920979e-03 1.6167864695e-03
120419083400 2.1819285446e-03 -1.6831193749e-03
120419110700 9.0877655615e-04 2.0371563269e-03
120419134012 -3.0720514610e-05 -7.7249231113e-04
120419161430 6.5587614276e-04 -2.7980172690e-03
120419184947 1.6057009696e-03 -1.6843363581e-03
120419212454 -1.6740544260e-04 1.5680749199e-03
120420000016 3.7479066091e-03 -1.2667168645e-03
120420023506 -2.1269561696e-03 1.3129659063e-03
120421042444 1.4695544788e-03 1.1897440967e-03
120421065632 6.9314758138e-04 -1.2768178737e-03
120421092831 2.3414136914e-03 2.7569604072e-03
120421120049 6.9101666737e-04 -1.7830590821e-03
120421143330 -6.4188779855e-04 1.0762710802e-03
120421170613 1.5218990052e-03 -9.3908563702e-04
120421193852 1.0023328378e-03 4.4047542492e-04
120421221151 -3.4732402470e-04 1.1203675651e-03
120422004452 9.4894126607e-04 8.8495155954e-04
120422044302 -1.0443493147e-03 1.3505969844e-03
120422071558 -2.9938903537e-04 2.0405649665e-04
120422094837 2.3849815947e-03 -1.4733251589e-04
120422122136 -2.9982553050e-03 3.1509169981e-04
120422145413 2.3797908307e-03 -6.0446128954e-04
120422172631 -9.9505736900e-04 6.7889903762e-05
120422195908 -1.7930721637e-04 -5.6798167743e-04
120422223128 5.0442635226e-04 4.7621433788e-04
120423010416 -9.5223062841e-04 -9.9778036598e-04
120423044255 8.2749074096e-04 -2.2071990035e-03
120423071454 -2.3025153671e-03 -1.7415554862e-03
120423094714 4.8328037073e-04 -1.2083204178e-03
120423121914 -3.0791108867e-03 -5.6074668831e-04
120423145147 1.1012072902e-03 2.9682421160e-03
120423172410 1.0015071681e-03 4.6530838619e-04
120423195619 -6.1299422097e-04 -2.2631331475e-03
120423222812 -1.6799837508e-03 8.7473176786e-04
120424010011 5.7140019588e-04 3.0766249982e-03
120424111046 -4.2632580460e-03 2.1040100980e-03
120424134136 -1.9804052267e-03 9.9043152302e-04
120424161158 2.8954937963e-03 -2.0384491913e-04
120424184237 -1.2899706633e-03 -9.2297999834e-04
120424211320 -1.9293709033e-04 -1.7083345626e-03
120424234427 -1.8466609017e-03 1.0944282565e-03
120425021531 -1.1655067969e-04 -2.2809757766e-03
120425044658 -1.3405735944e-04 2.8322518083e-03
120425071755 9.9591435441e-04 -1.2475212407e-03
120426062720 9.3264948029e-04 -2.2539838260e-03
120426090908 -1.3778070880e-03 -3.8030404688e-04
120426115005 -2.3209966913e-03 -1.4691258322e-03
120426143201 1.2951692446e-03 3.6402830559e-04
120426171409 -6.4499983849e-05 2.0101244739e-03
120426195405 5.1042235781e-03 3.7674104246e-04
120426223437 -1.5719264659e-03 2.4824187082e-03
120427011313 1.2491167304e-03 -4.2184720247e-04
120427035142 2.9024008208e-03 -8.7509932958e-04
120428002950 -1.9599273500e-03 1.3553256856e-03
120428030229 -2.0616416321e-03 -4.0068263151e-04
120428053511 -2.2952135509e-04 -4.4835924062e-04
120428080725 -1.1911861850e-03 -2.0064886684e-03
120428104013 -2.9070298259e-04 1.6947263451e-03
120428131301 4.1806177631e-03 5.5674284980e-04
120428154639 3.2059852387e-03 -1.4785137885e-03
120428181913 -4.5084448713e-04 2.9443079692e-03
120428205146 -2.3124372697e-03 -9.2526747765e-04
120429065739 -1.6059520014e-03 -7.0194902239e-04
120429092916 2.5259646646e-04 -1.3258678005e-03
120429120003 1.0421861971e-03 2.3022203097e-03
120429143135 1.4192721198e-03 3.2329946123e-04
120429170246 3.4292037431e-03 1.0323061341e-03
120429193353 1.8401400553e-03 2.9225363989e-03
120429220506 -2.4335967253e-04 -1.1672442488e-03
120430003619 1.6116828802e-03 -1.6705185551e-04
120430030703 1.6589694155e-03 2.7577472218e-04
120430103432 -6.5872626129e-04 -9.7469944931e-04
120430131135 -9.3817856506e-04 -1.8839230845e-03
120430154812 -3.5953715007e-03 1.6667452795e-03
120430182459 8.9893015137e-04 -4.4878569362e-04
120430210014 1.7794903527e-03 -2.2338349673e-03
120430233508 -3.3875776773e-04 1.9728436912e-03
120501020953 2.9635371143e-03 4.9778389108e-04
120501044500 -3.9989916145e-03 1.1847693766e-03
120501072010 2.0868078961e-04 1.7062950758e-03
120502085652 6.7839302648e-04 3.0204491457e-04
120502113206 1.0667570195e-04 3.3326726794e-04
120502140650 8.0057452453e-04 3.0185581175e-04
120502164216 -1.1588172897e-03 1.4359178952e-03
120502191737 -2.3365998765e-03 -1.2359581978e-03
120502215313 -2.5817463118e-03 3.3256111191e-04
120503002827 -1.1178638299e-03 4.9601396538e-04
120503030414 4.3813250787e-03 3.9843816434e-04
120504052958 -5.8278791653e-04 -6.1835068735e-04
120504080734 1.9457811035e-03 -5.1447476936e-04
120504104416 -7.7766133376e-04 -4.6221675236e-04
120504132053 1.5888900055e-03 -5.5944045487e-04
120504155740 6.9505931365e-05 -1.4352397349e-03
120504183401 -1.4224922726e-03 -3.7111779984e-04
120504211003 1.3394432297e-03 -7.2672970552e-04
120504234754 -4.7998976837e-04 1.1730722976e-03
120505022537 2.8110381205e-03 1.2032200302e-03
120510112934 -2.2896378928e-04 7.8028429263e-04
120510140508 -8.2402838718e-04 -1.4528703340e-03
120510164038 3.0180630712e-03 -1.7033521825e-03
120510191635 -9.2114788796e-04 -1.3797342374e-03
120510215217 -2.6337190810e-04 -9.8250033604e-04
120511002753 2.1679759513e-03 2.7701763517e-03
120511030333 -1.4776796367e-03 1.6714039394e-04
120511053929 6.9193800359e-04 -1.7088551453e-04
120511081521 8.7137426280e-04 1.4207786337e-03
120513122916 7.6683587919e-04 -1.9180536815e-03
120513150156 2.7382754592e-04 -3.5454142651e-04
120513173423 -1.6919569464e-03 8.9855960574e-04
120513200630 -1.6460823439e-03 -4.9101007647e-05
120513223845 5.6435192972e-04 -3.9885933050e-04
120514011044 1.1318958891e-03 -6.5475187091e-04
120514034326 1.0198556241e-03 2.8325582569e-03
120514061557 2.0526291735e-03 -3.4298148514e-03
120514084820 6.6474682833e-04 5.5956584171e-04
120516042730 -7.7387654808e-04 8.2939856957e-04
120516070253 -1.2683663109e-03 1.1359981326e-04
120516093811 -2.9367851948e-03 2.6025237484e-03
120516121330 -6.4337736553e-04 1.5396955615e-03
120516144836 5.3342545200e-05 -2.2719631668e-03
120516172401 1.1268333244e-03 -1.7652942202e-03
120516195910 1.1859894018e-03 1.3307514304e-04
120516223409 -2.6236100298e-03 1.1192881118e-03
120517010803 -6.4166045325e-04 1.0590728358e-03
120529162131 1.1001831415e-03 6.0523600716e-04
120529185435 -2.6702734173e-03 -2.7836931619e-03
120529212652 1.3184227129e-03 1.5197435587e-03
120529235847 2.6745716971e-03 6.3497899643e-04
120530023033 -9.7948347203e-05 1.8550304789e-04
120530050203 -1.0878666060e-03 -6.1827267801e-04
120530073422 -3.4762531362e-03 -2.9954007527e-03
120530100528 7.3318500771e-04 3.0170983336e-04
120530123659 -1.7326020764e-04 -6.2919653409e-04
120531014034 -7.8447733748e-05 -3.5284488615e-05
120531041247 -7.3239735778e-04 1.0440897849e-03
120531064533 4.4756333183e-04 1.4462602022e-03
120531091805 1.3801726661e-05 3.6772094375e-04
120531115020 4.3097527647e-04 -1.5295696703e-05
120531142247 9.3352010036e-04 5.8407755810e-04
120531165506 -5.9081771433e-05 -3.5945097307e-04
120531192715 6.3658862772e-04 -3.1254543479e-03
120531215917 4.6940030857e-04 1.7255470668e-03
120601015642 -2.5086635556e-03 5.3083504226e-04
120601042904 1.8037604887e-04 2.6493528497e-03
120601070153 -2.5746120226e-03 -4.5804359329e-04
120601093346 1.6189633453e-03 -1.1038156608e-04
120601120533 -4.3691149322e-05 -7.9742615868e-05
120601143748 -1.1277806516e-03 3.2399016795e-04
120601171000 -2.3138599543e-04 -1.1765719810e-03
120601194155 -5.6989885264e-05 1.7702457327e-03
120601221342 2.6895849429e-05 8.1340494985e-04
120603102310 -1.0996007076e-03 -1.0587444292e-03
120603125801 -1.1362689079e-03 -1.6083127655e-03
120603153253 7.7850754587e-04 1.0883349924e-03
120603180815 1.4163853621e-03 1.6662816394e-03
120603204322 -9.9663768217e-04 -8.3690857159e-04
120603231808 1.8869340289e-03 1.4470647267e-03
120604015248 -6.6972429945e-06 1.3152538862e-03
120604042708 -1.0462069247e-03 2.4680546490e-04
120607050505 4.2573399773e-04 -2.9351494288e-04
120607073916 -3.4125192000e-04 8.3883049082e-04
120607101345 -9.2957007711e-04 1.8918712705e-05
120607124811 2.4308739150e-05 1.4676919735e-03
120607152246 1.0547986604e-03 4.4858545716e-04
120607203238 1.7492401130e-03 -4.8992573091e-05
120607230714 -1.9072218816e-03 -2.5064518324e-03
120608014221 -2.3559429828e-03 1.5260056334e-03
120613130416 -2.0658069789e-03 1.3971279583e-04
120613153802 -1.4916326127e-03 2.9914992726e-05
120613181234 -1.6968055434e-03 -1.6404444762e-03
120613204659 8.1532388571e-04 9.5672210706e-05
120613232221 9.0343022823e-04 -6.4262232401e-05
120614015639 -5.3130055962e-05 2.7477258854e-03
120614043007 -6.7761405623e-05 -3.0315051884e-03
120614070437 1.4299497404e-03 -2.0130229434e-03
120614093902 1.0898429093e-03 4.1989333892e-04
120621183938 7.8055520474e-06 1.9587224937e-03
120621211005 -7.3698182450e-05 -3.4372226713e-03
120621234101 2.9254090088e-03 6.1530304684e-04
120622021154 1.3519040520e-03 1.8775863851e-03
120622044831 2.2531945602e-03 2.0957609380e-03
120622071939 5.9450557108e-04 1.3786676637e-03
120622095110 -1.8944082091e-03 4.1850279547e-03
120622122250 -3.1989486146e-03 1.0388013822e-03
120622145429 -1.8289289837e-03 -1.8341818415e-03
120622172645 -1.5341204202e-04 -1.1787402677e-03
120622195843 -2.0903463425e-03 -3.8289424680e-04
120622223108 2.3880152591e-03 1.2242532570e-03
120623010300 1.3754614023e-03 -3.1169069633e-06
130404181251 -2.0227828712e-03 -1.2177883782e-03
130404215811 3.0501909863e-05 -2.2554717757e-04
130405014301 1.2032661047e-03 1.1823451727e-04
130405052737 2.3754554965e-03 -1.3898019791e-03
130405091053 5.5028141768e-05 2.7242966708e-04
130405125529 1.3997539876e-03 2.1108900546e-03
130406060257 -6.7875633612e-04 -1.4046267167e-03
130406135446 4.4343541806e-04 9.2049722026e-04
130406215323 -7.3167640363e-04 4.0633577516e-04
130409124442 2.0692248949e-03 1.2014693541e-03
130409164911 1.2150617737e-03 1.0680347736e-03
130412172503 -6.9818073301e-04 -5.2359439670e-03
130412211207 3.6105221751e-04 -1.8586065972e-03
130413005852 4.7562885800e-04 1.1346144269e-03
130413044502 4.5345806809e-03 6.0353870961e-04
130413083219 -6.5179128499e-04 -9.5430734305e-04
130413121831 -9.6043231081e-04 1.0317828756e-04
130415091829 1.9862349830e-03 -1.0720905606e-03
130415130814 1.0489836200e-03 1.9766428564e-04
130415165617 9.4615641140e-05 8.2035878450e-04
130415204407 7.1350121859e-05 -6.4250010590e-04
130416003316 3.5255703337e-03 -6.5187098695e-04
130416042308 7.5559131732e-04 2.6430627042e-03
130419093631 -1.9289427076e-03 8.6653794139e-04
130419132648 -6.7254082616e-04 -1.1637311704e-03
130419171709 -1.1879990568e-03 1.2256702688e-06
130419210748 -5.2574628935e-04 -9.8012808811e-04
130420005939 -2.0053894347e-03 -2.5206639519e-03
130420045108 1.1320516769e-03 -4.1345358823e-03
130422090033 -1.9091469776e-03 2.3561067593e-04
130422125457 3.9965114013e-04 -6.2948033773e-04
130422164832 1.6875605760e-03 1.2797366894e-03
130422204038 -8.0790046406e-04 1.8181840162e-03
130423003410 1.5261950632e-04 1.0399514805e-03
130423042848 2.3745639025e-03 1.5314789737e-03
130427113830 1.5066160037e-03 1.3861467620e-03
130427153425 2.9829035509e-05 3.7836088831e-04
130427193319 -1.3332880066e-03 -7.2227636000e-04
130427233032 1.6621758885e-04 6.6216248531e-04
130428032807 -8.4152305759e-04 -1.7474132629e-03
130428072605 1.0812409347e-03 5.0024570058e-06
130428135524 1.1499144334e-03 -6.9021713672e-04
130428174532 -7.7178314181e-04 -9.5947840844e-04
130428213620 -4.7977356471e-04 8.3115032479e-04
130429012702 3.1441912591e-03 -5.7828821751e-04
130429051816 -3.9003142691e-04 1.9402050888e-03
130429090853 7.0799530955e-04 7.3077956083e-04
130429223205 5.9066341209e-04 -2.4009316105e-03
130430022642 2.7539088143e-03 1.9770534094e-03
130430062144 7.3397279349e-04 -5.1752592196e-04
130430101654 2.0805144791e-03 -2.8515952228e-04
130430141053 -1.4994125898e-03 -3.2177847928e-04
130430180449 5.6284560092e-05 1.4739032684e-05
130501125443 3.2468911142e-03 1.2266882089e-03
130501164035 2.0495929902e-03 2.1496664898e-03
130501202634 2.6248952903e-04 -1.6086640840e-03
130502001250 6.0029962477e-04 -2.3348617377e-03
130502035933 1.6769815812e-03 -2.2873545427e-04
130502074557 -4.9346763454e-04 -4.8740824221e-04
130502121438 1.8120061558e-03 -1.8851988692e-03
130502160244 -6.2613881910e-04 3.9611551526e-04
130502195025 -1.2337779644e-03 -3.9334261629e-03
130502233742 5.5324031804e-04 2.8258201915e-03
130503032622 -1.4596241917e-04 -2.3072781927e-04
130503071611 -1.3293803773e-04 1.2453693320e-03
130503212351 -7.7804056560e-04 4.4850790660e-04
130504011520 7.4681748449e-04 -1.6277917506e-03
130504050540 2.6965545947e-03 9.7649466723e-04
130504085727 -1.0360382764e-03 -5.5873925339e-04
130504124840 1.6947262685e-03 1.0481638800e-03
130504164043 -6.5720791369e-04 2.3464217938e-04
130506015533 3.0341715377e-04 -1.2680607895e-03
130506055007 6.4180718177e-04 -1.0315418291e-04
130506094401 -2.2335567534e-03 -9.7854794383e-04
130506134030 1.1614775638e-03 1.9949003673e-03
130506173603 3.3684244281e-04 -1.9177237397e-03
130506213124 3.8900569309e-04 -3.9875862499e-04
130507022743 6.3347990896e-04 -7.1572513242e-04
130507061644 -2.8717819082e-03 1.2072444602e-05
130507100457 7.0246725175e-04 2.2676230848e-03
130507135408 1.0118913852e-03 -1.9108456112e-05
130507174300 6.4663483281e-04 -4.6695295736e-04
130507213141 3.5222302905e-04 1.6027266494e-03
130509012846 -2.3318817223e-03 2.3900154311e-03
130509052005 1.8160608086e-03 1.4384789784e-03
130509091059 3.0476299802e-03 1.0809810074e-03
130509130206 -2.1927230610e-03 6.2038877260e-05
130509165247 1.2477633965e-03 4.3778531584e-04
130509204413 8.8208809224e-04 1.3396881072e-03
130510015830 -1.4921456638e-03 3.2465025209e-04
130510055115 8.9776637494e-04 -1.8526688982e-03
130510094527 1.3108514110e-03 -2.5364331288e-03
130510134000 2.3363261373e-03 -3.1527709608e-03
130510173303 2.9737930684e-03 3.5770137398e-04
130510212502 6.5400381563e-04 2.1199679166e-04
130512010125 2.1934853183e-03 4.4171682594e-04
130512045503 -2.8259731328e-04 1.3230449946e-03
130512085035 1.1510478939e-04 -1.1148342883e-04
130513013045 1.4540422494e-03 2.5301050233e-03
130513052110 -1.0028634408e-03 -4.8210170839e-04
130513090946 9.4912033642e-04 -2.6756074235e-03
130513125832 1.1893039668e-03 -2.5356805695e-03
130513164722 1.4936052421e-03 -3.2767215316e-04
130513203511 1.7899594444e-03 -1.8768486878e-03
130514035532 4.1896715895e-04 -5.5102432583e-04
130514080059 -2.2248565396e-03 3.8239120266e-04
130514120451 -2.7034835255e-03 1.4685792905e-04
130514160856 -2.8805296815e-04 1.5809839649e-03
130514201144 -1.1987612084e-03 2.9039028482e-04
130515001511 1.1107171677e-03 7.0465439643e-04
130516140132 2.5157095720e-03 6.6035630358e-04
130516174738 -1.3049315643e-03 2.1627537222e-04
130516213407 2.4027281154e-03 -2.7114381569e-04
130517012028 -1.1639376434e-03 -1.4533661206e-03
130517050815 2.3929083744e-03 1.1575471678e-03
130517085526 -1.3312989001e-03 -2.1294282188e-03
130517125429 3.2416548731e-04 9.1671518697e-04
130517164711 3.1024681608e-03 -9.4176033903e-05
130518145721 -5.3885512298e-05 1.9629434558e-03
130518225805 -2.1113285010e-03 8.7096391740e-04
130519071309 -1.1862161042e-04 1.2070806420e-03
130520172813 -8.8006424925e-04 2.1783851723e-04
130520211841 -2.7289719035e-03 2.0337420960e-04
130521011030 5.6164054247e-04 7.4721497279e-05
130521050403 1.9731222392e-03 8.9847463099e-04
130521085632 8.3623031617e-04 -3.2013956035e-03
130521124834 -1.0719233400e-03 1.2262606572e-03
130524154332 1.5043279107e-03 -5.8069123755e-04
130524193240 -1.6090815258e-03 1.0471034904e-03
130524232110 1.6107259073e-03 1.6853236898e-03
130525030933 -6.3871657567e-04 1.2782227380e-03
130525065753 1.9455021694e-03 2.0782776262e-03
130525104638 -2.0738869198e-03 1.5551930615e-03
130527001348 -1.0497133330e-03 -4.3967685252e-04
130527041514 -3.6549940360e-03 -4.0888359240e-03
130527081734 2.2810084229e-04 2.5210087642e-03
130527121744 -3.5723229503e-04 1.6711370410e-05
130527161802 -3.0124452517e-04 4.9620760155e-04
130527201927 -8.3327498998e-04 -1.1716704088e-03
130607105358 -1.5848328188e-03 -1.9803880491e-03
130607144407 2.3009725349e-03 -1.1849978709e-03
130609063605 -3.1283076412e-03 1.8623803014e-03
130609103549 4.3914556534e-04 -8.4934135091e-04
130609144427 6.9443802122e-04 -7.0991205255e-04
130609184337 9.5541154873e-04 -5.5797779304e-04
130609224544 1.7501271535e-04 -2.0921372166e-03
130610064621 9.2967056635e-04 -7.0183292569e-04
130610104924 1.3692297369e-03 1.0228796750e-03
130610145412 -2.7633796015e-04 1.5333729975e-03
130610185651 1.7449636874e-03 -8.3101875996e-04
130610225859 1.5147801744e-03 -1.1157129290e-03
130611030244 1.0522944333e-03 2.4386367114e-03
130611094457 -3.0255485551e-03 -5.0089537011e-04
130611133136 -5.9222227188e-04 2.5217509116e-03
130611171907 6.9879551899e-04 4.3712219203e-04
130611210548 8.0949656134e-04 -6.8653796609e-04
130612005245 -1.2743049917e-03 3.5304324060e-03
130612044017 1.8372959637e-04 -1.2036235760e-03
130614120226 -1.8942888099e-03 -1.5445307571e-03
130614155636 -1.2382438181e-03 -2.0293076420e-03
130614195159 1.3558499661e-03 -2.1990636409e-03
130614234528 4.9943912036e-04 -2.8262262690e-05
130616152534 8.7985709555e-04 -3.1372382484e-03
130616191159 -2.5795015070e-03 -1.1136102752e-03
130616225812 -1.0838700204e-03 1.1010279211e-04
130617024441 1.9661509855e-03 8.3618527272e-04
130617063145 -4.0056739154e-05 -3.4544086107e-03
130617101900 2.1593807018e-03 1.3598803616e-03
130618182117 -1.0172846777e-03 -3.1187200638e-04
130618221223 9.9181582302e-04 -5.5210872230e-04
130619020319 -6.7574723598e-04 -8.5961166939e-06
130619055424 3.0933369034e-04 1.0642342495e-04
130619094516 3.3207762832e-04 3.7036461842e-03
130619133523 1.9100457231e-03 -1.9159053814e-03
130621150322 -1.1696704225e-03 -1.4100505223e-03
130621185800 8.3088956589e-05 -2.5427867968e-03
130621225142 1.3233971097e-03 9.6943241081e-04
130622024543 1.6213963202e-03 2.8672783190e-03
130622063938 -1.0390672141e-03 -2.4589214749e-03
130622103234 1.6352944272e-03 -2.0906613197e-03
130623165917 -3.7599724530e-04 -2.7053897014e-04
130623210226 -7.7590309555e-04 1.5031780289e-03
130624010316 -1.1742383229e-03 6.9095755325e-04
130624050439 1.1086508906e-03 -6.6781919640e-05
130624090919 -1.9384695750e-03 1.3560296568e-03
130624131506 -1.0233980760e-03 -2.9593805158e-03
130625094439 3.3106847413e-03 -5.0951467494e-04
130625133651 3.2519806206e-03 4.8201496837e-04
130625172859 2.2173537676e-03 3.2735083997e-03
130625212113 -7.1286603295e-04 -1.4684217302e-03
130626011312 1.6077657942e-03 -1.5191679927e-03
130626050533 -1.7106749660e-03 -3.4935293115e-03
130627064956 -2.1825056937e-04 -4.2409932247e-03
130627103637 -5.3209665181e-05 -1.1290452892e-03
130627142447 -1.7903056680e-04 -8.7795763215e-04
130627181200 1.5920202969e-03 -2.4097443087e-03
130627215917 1.4220373045e-04 -2.9717074249e-04
130628014629 -3.5105655791e-04 3.8959244036e-04
130630024206 -2.7886477355e-03 -3.6201496683e-03
130630113014 -3.7215282384e-05 5.3319018352e-04
130702144150 -3.7365195388e-04 -1.6192866058e-03
130702151219 8.8321277274e-04 2.5261538265e-03
130702154309 -7.6417011991e-04 4.3093780605e-03
130702161341 1.5782598714e-05 2.6420709486e-04
130702164422 4.0386679168e-04 -1.1043016181e-03
130702171448 -1.5167879456e-03 -1.2284667618e-03
130702174516 1.3314988875e-03 -3.8063756461e-04
130702181545 -1.1179389585e-03 3.8001980243e-04
130702184615 1.3901202044e-04 -1.0371194911e-03
130702191644 -1.0206301854e-03 -1.3933633711e-05
130702194712 -2.5870483702e-03 -3.3366164250e-04
130702201736 -1.2044864225e-03 -8.6093487156e-04
130702204804 -1.4357482880e-04 2.1102668277e-03
130702211830 3.1658977332e-04 -1.3851820003e-03
130702214854 -7.3005067894e-04 6.6157736843e-04
130702221919 -1.7879189177e-03 1.6605445815e-03
130702224946 -7.3350829584e-04 -3.0642200198e-04
130702232011 -1.0093528022e-03 1.2890032946e-03
130702235036 -8.9680713466e-04 5.3744991813e-04
130703002101 -3.3744254563e-04 1.8053378240e-04
130703005130 -9.0466685790e-04 1.8207053994e-03
130703012200 -1.3829082957e-03 9.3108689753e-04
130703015228 -1.2198462062e-03 -1.7722085952e-03
130703022254 -1.3886361574e-03 7.9150700827e-04
130703025320 -4.6028458659e-04 -3.2906308560e-03
130703032345 3.7520501222e-04 -1.9044043627e-04
130703035409 1.3574297060e-04 -6.4152258452e-04
130703042437 8.9312768732e-04 5.2871228590e-04
130703045459 1.3229204139e-03 2.0880657803e-03
130703052522 -4.9271450131e-04 1.6013021106e-03
130703055550 -2.0988191565e-03 -1.5795263810e-04
130703062613 1.4721103832e-04 8.9247416244e-04
130703065638 2.8403807909e-04 -2.7136375820e-03
130703072659 2.0125484124e-03 1.3740508759e-03
130703075725 1.6544108740e-03 -2.5914742327e-04
130703082751 1.0712820154e-03 9.4952155264e-04
130703085814 -1.7639248802e-03 3.4808765239e-03
130703092847 -3.3299549259e-05 -5.4226603387e-04
130703095912 2.2766797148e-03 -1.6968795752e-03
130703102937 -5.9410212555e-04 9.3794540998e-04
130703110000 1.4906803947e-03 -1.2553341150e-03
130703113025 1.6255179329e-03 1.4207058255e-03
130703120047 -8.6741370793e-04 2.9433364226e-03
130703123115 1.4248714215e-03 3.3174353503e-04
130703130140 1.8589296822e-03 3.0146985371e-03
130703133840 6.4471911505e-04 1.7254437194e-03
130703140906 1.6026843828e-03 1.6996336363e-03
130703143934 4.1407106067e-04 1.4682534043e-03
130703151016 1.0601171524e-03 -1.2852002297e-03
130703154046 -2.9776024015e-04 -3.7323617313e-04
130703161112 -2.7475049968e-03 3.5570836745e-04
130703164138 2.0716817906e-03 1.1310502793e-03
130703171204 -7.5556351790e-04 9.6430493730e-04
130703174242 -1.1687924810e-03 -1.6387305479e-03
130703181311 9.5244331530e-04 -7.2267617145e-04
130703184348 2.3706813615e-03 9.7737970855e-04
130703191419 8.2312261540e-04 8.7779524906e-04
130703194456 -2.6550186679e-03 -2.7908554612e-04
130703201537 -2.5170437859e-03 3.0387509083e-04
130703204618 -1.1502440643e-03 -1.2850243816e-03
130703211655 -1.9811593582e-03 -3.7724758147e-04
130703214727 8.8199597554e-04 1.3981616465e-03
130703221758 -2.4501799869e-03 1.3840180589e-03
130703224832 1.5858019561e-03 -1.4657781412e-04
130703231901 -2.0925751924e-04 -3.2784869929e-03
130703234929 3.5657547150e-03 2.2424929997e-04
130704001956 -8.4391809926e-04 1.6472738476e-03
130704005024 -4.4133832258e-04 -3.6356687056e-04
130704012059 7.6497843987e-05 -1.8826034867e-04
130704015132 2.5129298500e-04 2.7136541554e-03
130704022200 -1.0486737762e-03 2.9098248441e-03
130704025225 3.5053825239e-04 -1.1823941628e-03
130704032254 1.5579751922e-03 4.0063222415e-04
130704035328 2.4675785715e-03 1.3469023455e-03
130704042357 -2.4408464452e-03 -6.8513223903e-04
130704045425 1.5129480926e-03 1.3275430729e-03
130704052456 2.4347242896e-03 -6.0869156486e-04
130704055525 -7.4889058688e-04 6.1007600007e-04
130704062602 -2.5177560709e-03 -1.5374643002e-03
130704065631 -1.1788787144e-03 -4.9634567930e-04
130704072701 1.1916007206e-04 -8.9865495062e-04
130704075735 -1.8855410700e-04 -1.7398731543e-03
130704082803 4.7776105339e-03 -1.2121634706e-03
130704085829 -1.0465754045e-03 -3.0516299749e-05
130704092902 -2.1704104230e-03 1.2923051216e-03
130704095937 2.0516475083e-03 -7.5309310525e-04
130704103010 -2.7463179514e-03 4.0085104722e-04
130704110035 -6.3231840845e-04 -7.2085140505e-04
130704113111 1.7574603756e-03 -2.4434823426e-03
130704120145 -1.0217754318e-03 -1.9257801181e-04
130710085014 6.5665179982e-04 1.8538741269e-04
130710092043 -4.2012626467e-04 5.4789924973e-04
130710095107 3.8617738846e-04 -1.9777503796e-03
130710102138 1.0785868121e-03 -4.5319978011e-04
130710105213 3.6101040414e-04 5.5270556193e-05
130710112249 4.7032097976e-04 2.8027839374e-03
130710115318 3.1786944544e-04 1.5132827841e-03
130710122356 -1.8424471520e-03 1.5333994153e-03
130710125432 1.2373151801e-03 -1.8220905818e-04
130710132507 -1.1107478756e-03 -1.2535913537e-03
130710135547 -9.0952217821e-04 2.0578803594e-03
130710142618 -1.1387492784e-03 -2.1847184174e-03
130710145646 6.6333235055e-04 -2.6051381952e-04
130710152716 3.3066633533e-03 -1.9885306151e-03
130710155740 1.5894600863e-03 -1.1045038457e-03
130710162818 -1.3379128890e-03 5.2778326329e-04
130710165845 -5.5576486243e-04 -5.0146100573e-04
130710172916 -1.0496502918e-03 8.5534691923e-04
130710175952 1.7956620280e-03 2.5149512205e-04
130710183018 1.9481291534e-04 -3.4837811934e-04
130710190046 -1.0450431616e-03 -1.4014848145e-03
130710193120 -1.7810637355e-03 -1.6331115601e-03
130710200153 -4.3109572448e-03 -6.5809857163e-04
130710203233 6.3291510529e-04 -6.6669136264e-04
130710210313 -1.9056636065e-03 4.9497901681e-04
130710213404 -2.0680991925e-03 3.2359166020e-03
130710220441 9.4837727917e-04 -9.6269176372e-05
130710223530 -7.4467840173e-04 -4.7626505927e-04
130710230612 -2.8496948279e-04 -1.3453455422e-03
130710233653 2.3911012488e-04 -6.9096693162e-04
130711000729 2.4596978671e-04 -1.3396280872e-03
130711003757 -2.0268839925e-03 -1.5445651496e-04
130711010833 -4.0826245974e-04 -3.3010077178e-03
130711013905 -2.2692812105e-04 9.1553130433e-04
130711020935 5.8693831494e-05 -1.7225174293e-03
130711024022 -1.8660650374e-03 -5.6801579923e-04
130711031049 7.6392385552e-04 2.6893388590e-03
130711034117 1.1643747761e-03 -1.7489310100e-03
130711041150 -1.0327207277e-03 2.7152774360e-03
130711044225 5.3883736091e-04 1.4042200052e-03
130711051253 2.7198269834e-03 1.3601851955e-03
130711054324 -7.1632879858e-05 -2.7224265783e-04
130711061354 -1.8658827707e-03 -3.3651698684e-03
130711064420 1.4639422218e-03 -2.1154249965e-03
130711071446 9.5076098231e-04 2.8236033419e-03
130712161936 -4.2297212899e-04 3.1966022624e-03
130712165000 -1.5907581751e-03 -1.5713163743e-03
130712172033 -7.9745226058e-04 2.7333794806e-03
130712175104 7.6985499460e-04 -5.3675945036e-04
130712182132 -1.2032325692e-03 1.1007134146e-03
130712185202 -1.9809511461e-03 -7.3499552989e-04
130712192237 2.9043543416e-03 -6.8296589472e-04
130712195308 2.2172389587e-03 -1.5062209995e-03
130712202335 4.4957473715e-04 2.4071455926e-04
130712205408 6.3594731636e-04 1.5581455686e-03
130712212443 -2.6159927067e-04 -1.6635320971e-03
130712215514 2.1029819501e-03 1.6440000534e-03
130712222544 1.4307136633e-04 8.1777675081e-04
130712225611 2.7406665989e-04 -1.4587322172e-03
130712232641 -3.2414636593e-04 9.1511565448e-04
130712235710 2.8415635145e-03 1.4996118719e-03
130713002746 1.3646838997e-03 -5.4062288076e-04
130713005811 -1.9995557579e-04 -2.1427219634e-03
130713012840 -2.0111068686e-03 7.0793835728e-04
130713015911 -2.0011170959e-04 2.0531697738e-03
130713022950 -1.0136920035e-03 3.7892078856e-04
130713030015 -8.3521059736e-04 -1.5029188879e-03
130713033042 1.4511015525e-03 1.6373411006e-03
130713040108 -7.4666506974e-04 3.8808104041e-03
130713043134 -6.1238713428e-04 -1.0807575620e-03
130713050201 -5.4660282340e-04 -3.7376819727e-04
130713053227 -8.3950506377e-04 -1.0768170503e-03
130713060256 -2.0275446303e-04 1.8997941878e-03
130713063326 1.8776020878e-03 -3.7505203678e-03
130713070356 3.2213055740e-03 2.6293017917e-03
130713073423 -7.6825320873e-04 1.9410295779e-03
130713080454 9.7553178261e-04 -4.7372909286e-04
130713083518 -3.7719745378e-03 -1.0282932906e-03
130713090543 -4.2134296651e-05 -5.2100824230e-05
130713093606 6.6385790051e-04 7.4206526828e-04
130713100629 -1.1970594814e-03 -2.9009858991e-03
130713103653 -1.2155100968e-03 -1.0098906360e-03
130713110719 7.8382631835e-04 6.0922124310e-04
130713113750 6.8632896517e-04 4.1342005609e-04
130713120825 9.2159731063e-04 -1.9656483748e-03
130713123856 9.6518047789e-04 -1.0638420172e-04
130713130923 7.3242507313e-04 -7.6782947666e-04
130713133950 -9.1918264138e-04 -1.7929000761e-03
130713141018 1.3807787640e-03 2.5898647358e-03
130713144045 8.7912828025e-04 -1.4526548050e-03
130713151432 1.5882497932e-03 2.2673168285e-03
130713154501 -1.5225116712e-04 -1.3650687255e-03
130713161525 -8.4339722072e-04 3.3283159627e-04
130713164555 -2.2789585125e-03 -6.7797491376e-04
130713171626 9.7545966648e-04 -1.5257253449e-03
130713174658 2.3023230232e-03 -2.4515404758e-03
130713181726 -3.3611413427e-04 1.2758129267e-03
130713184756 2.1809441263e-04 -1.6479107896e-04
130713191826 1.4024824721e-04 1.6081941755e-03
130713194858 1.0327729419e-04 2.1562052037e-03
130713201928 1.3672675783e-03 -1.9963139445e-03
130713204956 1.8768765339e-03 2.7360108870e-04
130713212028 2.9862040540e-03 4.1711422342e-04
130713215054 -5.7235049715e-05 -3.7446627762e-04
130713222123 5.8608240924e-04 1.7613043641e-04
130713225147 -1.0849804774e-03 -4.2994624162e-04
130713232217 2.1691357760e-04 8.5713254338e-04
130713235250 3.9738154062e-03 -1.7533465083e-04
130714002322 8.7468339167e-04 1.7773273696e-03
130714005353 2.4596510871e-03 2.4663313487e-03


==> m0p006/wt10p0data/list_remes.dat <==
/hadoop/gpu/wong/data/tc/runs/all/sextet/nf=2/rho=0.15/2stout/L=32x64/b=3.2000/m=0.006/configs/remes.dat


==> m0p006/wt10p0data/out.dat <==
2.859017e-03
1.035282e-04
8.903158e-04
7.513215e-03
2.959403e-03
5.138578e-03
5.082609e-03
-1.149546e-03
-3.310014e-03
-4.240746e-03
-4.270849e-03
1.665346e-03
3.023960e-03
4.381220e-03
4.101802e-03
3.929302e-03
8.010169e-03
4.304623e-03
1.496760e-03
2.370035e-03
5.626578e-01
3.930132e-03
1.488897e-03
4.857948e-04
4.857948e-04
2.869329e-03
2.537578e-03
-1.605877e-03
-1.739244e-04
1.699785e-03
-5.667723e-04
4.111712e-03
2.237517e-03
1.161117e-04
-3.740996e-03
-4.798279e-03
-2.134794e-03
7.488698e-05
-1.382788e-03
2.277311e-03
-1.259417e-03
4.467049e-04
2.657956e-03
7.992688e-01
2.471217e-03
-6.327775e-03
-4.827101e-03
-3.223001e-03
7.960205e-01
5.525684e-04
-8.795382e-01
-2.739751e-03
-5.670679e-03
6.283680e-01
-8.063357e-03
-9.597680e-03
-6.216329e-03
-4.699542e-03
-1.021302e-03
3.581106e-03
-8.202837e-01
-8.995130e-01
1.045808e-02
6.789238e-03
8.721943e-01
7.522709e-03
-9.795039e-05
2.647541e-03
3.653030e-03
6.755493e-03
2.465357e-03
3.397416e-03
4.330307e-04
1.089783e-03
4.754983e-03
3.229162e-03
4.034852e-03
1.054223e-03
3.181156e-03
1.188051e-02
3.510591e-03
-4.447116e-03
8.728203e-04
-9.291657e-01
-9.470470e-01
-9.598346e-01
1.387208e-03
1.941333e-03
5.276972e-03
5.944833e-03
1.019472e-02
8.333244e-03
7.448174e-03
5.647031e-03
3.758592e-03
2.589053e-03
1.763536e-03
1.874623e-03
-5.540013e-04
-4.300411e-03
-5.468572e-03
-1.018404e-02
-8.836693e-03
-4.575611e-03
-3.840740e-03
3.367144e-03
5.525731e-03
7.553654e-03
9.668935e-03
4.748968e-03
-4.534034e-04
3.805974e-03
2.331457e-03
1.773124e-03
-1.839108e-03
-6.878066e-04
-3.259866e-03
-3.496328e-04
-1.759626e-03
5.457337e-03
4.539252e-03
8.812459e-03
1.100274e-02
9.596227e-03
1.218226e-02
6.744800e-03
1.987277e-03
8.273174e-03
-8.827945e-01
-8.654972e-04
-3.177768e-03
-4.395404e-03
8.474932e-01
1.943879e-04
9.318628e-04
-2.416816e-03
1.787628e-03
1.050960e-03
-1.078640e-03
-3.900829e-03
-2.143371e-03
2.757408e-04
-1.295472e-03
3.051090e-04
-1.464823e-03
-2.055653e-03
-4.630982e-03
9.262026e-01
5.625610e-03
3.516788e-03
-1.934526e-03
-5.076330e-03
1.590710e-03
6.666484e-03
-2.715789e-03
-5.775219e-03
-4.302887e-03
-1.555220e-03
-1.797168e-03
1.349694e-03
-2.034311e-03
-4.503696e-03
-5.136107e-03
-6.937726e-03
-8.466638e-01
-4.486268e-03
-2.216150e-03
-6.645409e-03
-6.634718e-03
-1.060019e-02
-8.942201e-03
-7.056919e-03
-5.621964e-03
-6.028908e-03
1.148001e-03
2.032242e-03
1.950445e-03
6.378678e-03
7.534410e-04
-3.215916e-03
-1.426330e-03
-2.555018e-03
-8.041693e-03
-5.716206e-03
-4.596405e-03
5.182209e-03
5.249733e-04
1.665075e-04
2.125244e-03
2.208256e-03
5.051334e-04
-2.701068e-04
2.193428e-03
-4.458019e-04
1.181491e-03
8.852529e-01
1.063532e-02
1.035917e-02
1.110355e-02
7.236286e-03
5.416523e-03
-1.618504e-03
-2.358559e-03
-1.661131e-03
-1.613528e-03
1.353743e-03
5.324051e-04
1.594660e-03
-1.099004e-03
-1.559918e-03
2.586446e-03
-9.285806e-01
-9.490294e-01
-2.396242e-03
-2.021122e-01
-9.535906e-01
-9.415819e-01
-2.353172e-03
-1.278585e-03
2.431399e-03
-2.069380e-03
-6.026751e-03
-3.480752e-03
5.311528e-01
1.740392e-03
2.438231e-03
1.163587e-03
-4.823681e-04
4.191928e-03
3.451294e-03
-8.516504e-06
-5.079149e-04
3.808044e-03
-4.980780e-04
-3.029848e-03
-1.916279e-03
-2.822678e-03
-4.137382e-03
-3.504206e-03
-4.189840e-03
-2.458327e-03
-2.362546e-03
3.752929e-04
-3.584507e-03
-9.852843e-04
-7.911727e-01
-8.660187e-03
-9.592889e-03
-1.092445e-02
-1.212769e-02
-9.713864e-03
-1.298813e-02
-9.926559e-03
-6.744264e-03
-2.994109e-03
-1.306364e-03
2.640571e-04
-4.297643e-03
-5.192808e-03
1.974659e-03
4.817791e-03
6.502531e-03
8.703950e-01
-1.248616e-03
-6.646615e-03
-5.141385e-03
-8.605449e-03
-3.917648e-03
-2.112333e-03
-6.736119e-03
-5.686305e-03
1.266563e-03
2.659371e-04
1.233862e-03
-6.206268e-03
-6.016005e-03
9.013974e-04
-2.139064e-03
-5.156846e-03
-4.958327e-03
-6.385454e-03
-1.079221e-03
-3.505820e-03
-8.770561e-03
-7.778351e-04
-1.127888e-03
1.657012e-03
3.903740e-04
-2.546193e-03
6.878333e-03
7.356542e-03
1.114723e-02
6.194990e-03
7.373355e-03
1.376133e-02
1.010021e-02
1.068545e-02
2.906599e-03
-7.892060e-04
-2.127378e-03
-2.159753e-03
-5.373898e-04
-1.592876e-03
-1.232578e-03
-6.454900e-04
3.901332e-03
-3.022135e-04
7.007577e-04
-2.529824e-03
-4.838593e-04
1.602720e-03
8.372825e-03
6.541217e-03
9.846612e-03
-8.785318e-01
-8.596788e-01
-2.776516e-03
4.683064e-04
4.319686e-03
5.414739e-03
-5.345749e-03
-1.494984e-03
-1.119745e-02
-1.184125e-02
-3.235537e-03
7.906343e-01
9.376269e-01
9.442813e-01
9.366304e-01
9.238745e-01
-1.273107e-02
-1.409419e-02
-8.931226e-03
-7.455169e-03
-7.693956e-03
-7.233424e-03
-9.558956e-01
-2.851477e-03
-1.009876e-03
-6.252261e-03
-1.427557e-02
-1.004768e-02
-2.598069e-03
-2.462416e-03
-8.799773e-03
-2.359899e-03
-3.885091e-03
5.096468e-03
1.197940e-03
3.809629e-03
1.012646e-03
9.133999e-01
8.135660e-01
8.713238e-01
-1.310403e-03
-2.778956e-03
-3.820174e-03
-4.113367e-03
-2.458646e-03
-1.376352e-03
1.748784e-03
3.624768e-03
1.510104e-03
6.433275e-03
9.287665e-03
1.399960e-02
1.468286e-02
6.053666e-03
-2.297784e-03
-4.124845e-04
-3.016469e-04
-1.555465e-04
-5.136383e-04
8.452077e-01
-4.382851e-04
-1.683201e-03
9.273349e-04
1.572113e-03
5.257542e-03
4.851301e-03
1.202256e-02
9.894831e-03
1.110435e-01
6.906027e-03
4.275864e-03
1.188450e-02
1.193501e-02
4.061304e-03
5.408377e-03
6.128317e-03
-8.080225e-07
2.939454e-03
6.818320e-03
1.063176e-02
9.289494e-01
3.049410e-03
4.180179e-03
9.184517e-03
6.153618e-03
-1.949869e-04
3.224073e-03
7.689545e-01
5.488284e-03
7.920009e-03
6.234021e-03
5.775624e-03
4.757673e-03
9.254450e-03
7.774338e-01
9.248481e-03
1.000061e-02
-9.250294e-01
8.102842e-01
2.530811e-03
5.744912e-04
7.959480e-03
5.372893e-03
5.624781e-03
6.584588e-01
8.238758e-03
5.333368e-03
3.236810e-03
5.334312e-03
4.063267e-03
2.284313e-03
2.372817e-03
-3.289804e-04
-7.823486e-03
-6.575398e-03
-9.145360e-03
-8.237622e-03
2.175014e-03
2.381431e-05
-4.113238e-03
-6.531583e-03
-9.068603e-03
-5.801010e-03
-4.023154e-03
-2.327141e-03
5.322553e-03
1.036698e-02
9.716004e-01
9.799822e-01
9.796908e-01
9.824953e-01
9.837572e-01
9.853576e-01
9.833478e-01
1.855026e+00
9.824410e-01
9.840563e-01
9.793908e-01
9.765653e-01
9.700196e-01
9.658866e-01
9.701956e-01
-6.029914e-01
9.730244e-01
9.653116e-01
9.664819e-01
9.649422e-01
9.663772e-01
9.764308e-01
9.731299e-01
9.760844e-01
9.650448e-01
9.720127e-01
9.741617e-01
9.791147e-01
9.782000e-01
9.785375e-01
3.083664e-02
1.478918e-02
2.148563e-03
5.330257e-03
3.614354e-03
-4.352007e-03
-6.041059e-03
-3.886574e-03
-4.205869e-03
-4.870851e-03
-4.077689e-03
8.742953e-01
-6.466801e-03
-5.936541e-03
1.533062e-03
-9.140397e-04
4.437741e-04
5.708310e-03
5.440184e-03
7.512939e-03
4.490638e-03
4.894281e-03
6.226730e-03
-2.111354e-04
5.661828e-03
-8.029324e-01
5.597495e-01
9.293260e-01
-5.610561e-03
-2.697113e-03
2.807745e-03
1.714467e-02
8.033915e-03
-7.501012e-01
1.095835e-02
8.445286e-03
1.109393e-01
9.778747e-01
9.706147e-01
9.728045e-01
9.747769e-01
9.699728e-01
9.659729e-01
9.729508e-01
9.699609e-01
9.707460e-01
9.803203e-01
9.815100e-01
9.825635e-01
9.850319e-01
9.825506e-01
9.811157e-01
9.813637e-01
1.378262e-01
9.881451e-01
9.863350e-01
9.851310e-01
9.830906e-01
9.952797e-01
9.931610e-01
9.915386e-01
1.799734e+00
9.910798e-01
9.927522e-01
9.922120e-01
9.924072e-01
9.903062e-01
9.898521e-01
9.889625e-01
9.905721e-01
9.934693e-01
9.908634e-01
9.929049e-01
9.942156e-01
9.955052e-01
9.913056e-01
9.858058e-01
9.938173e-01
9.853373e-01
9.946735e-01
9.972791e-01
9.985478e-01
1.000196e+00
1.000636e+00
9.903808e-01
9.883468e-01
9.893198e-01
9.863034e-01
9.859315e-01
9.845216e-01
9.851112e-01
9.805399e-01
9.757804e-01
9.794962e-01
9.740219e-01
9.779949e-01
9.746073e-01
9.729356e-01
9.770633e-01
9.837094e-01
9.769723e-01
1.786923e+00
9.762205e-01
9.833075e-01
9.776440e-01
9.708659e-01
9.774116e-01
9.814298e-01
1.832393e+00
9.805136e-01
9.792970e-01
1.901913e-01
4.211295e-02
1.520341e-02
1.369657e-02
5.953755e-03
-1.981428e-03
-3.353493e-03
-3.101910e-04
4.378399e-03
8.395907e-03
-9.187525e-01
4.616202e-03
1.267227e-03
-3.428231e-03
6.104774e-04
1.355132e-03
2.042676e-03
4.052497e-03
4.402576e-03
8.213378e-03
9.253418e-03
1.856390e-03
1.493965e-03
9.542698e-03
-9.284243e-01
-9.048040e-01
9.790583e-01
3.662001e-02
3.941910e-02
3.648318e-02
1.042704e-01
1.808005e+00
9.891868e-01
9.843499e-01
9.915702e-01
9.907173e-01
9.881691e-01
3.244368e-01
9.850541e-01
9.842528e-01
9.884893e-01
9.961993e-01
9.917778e-01
9.905432e-01
9.905831e-01
9.858421e-01
9.815226e-01
9.803218e-01
9.832146e-01
9.867973e-01
9.921812e-01
9.936751e-01
9.936794e-01
9.913083e-01
9.864249e-01
9.895037e-01
9.917263e-01
9.819176e-01
9.852798e-01
9.950618e-01
9.918772e-01
9.824827e-01
9.872864e-01
9.808564e-01
1.834720e+00
9.775815e-01
9.785035e-01
9.834740e-01
9.893447e-01
9.952404e-01
9.887966e-01
9.885148e-01
9.835240e-01
9.837585e-01
9.827126e-01
9.827899e-01
9.840726e-01
9.860030e-01
9.850907e-01
9.859557e-01
9.842343e-01
9.863426e-01
1.455970e-01
9.749219e-01
9.774451e-01
9.709523e-01
9.720644e-01
9.661437e-01
9.669296e-01
9.733681e-01
9.748094e-01
1.455560e-01
9.720312e-01
9.684980e-01
1.122189e-01
9.725262e-01
9.693466e-01
9.716925e-01
9.687759e-01
9.674742e-01
9.639545e-01
9.639844e-01
9.720804e-01
9.639448e-01
9.722268e-01
9.645465e-01
9.728908e-01
9.774291e-01
9.785906e-01
9.788067e-01
9.761574e-01
9.772951e-01
9.826529e-01
9.785186e-01
9.893862e-01
9.843599e-01
9.877096e-01
9.884670e-01
9.867376e-01
9.854830e-01
9.835454e-01
9.888399e-01
9.873051e-01
9.899889e-01
9.849966e-01
9.776204e-01
9.771323e-01
9.755319e-01
9.773971e-01
9.850278e-01
6.374272e-02
9.859650e-01
9.904865e-01
9.867252e-01
9.831439e-01
9.809226e-01
9.743869e-01
9.790887e-01
9.805332e-01
9.770109e-01
9.798199e-01
9.782765e-01
9.843767e-01
9.816508e-01
9.825656e-01
9.809062e-01
9.797429e-01
9.776092e-01
9.808478e-01
9.760838e-01
9.834909e-01
9.833248e-01
9.808063e-01
9.807098e-01
9.773906e-01
9.761222e-01
9.797528e-01
1.240838e-01
9.844825e-01
9.906821e-01
9.884180e-01
9.840476e-01
9.927339e-01
9.854680e-01
9.802989e-01
9.854214e-01
9.856283e-01
9.820395e-01
9.896570e-01
9.838278e-01
9.865935e-01
9.788153e-01
9.778381e-01
9.726109e-01
9.718928e-01
9.680699e-01
9.710922e-01
9.685616e-01
9.621869e-01
9.669498e-01
9.658535e-01
9.678287e-01
9.611027e-01
9.575603e-01
9.685242e-01
9.791008e-01
2.242722e-02
9.744546e-01
9.781356e-01
9.742257e-01
9.716948e-01
9.721998e-01
9.578301e-01
9.628410e-01
9.637034e-01
9.687849e-01
9.726871e-01
9.748469e-01
9.794533e-01
9.732486e-01
9.747459e-01
9.755001e-01
9.786444e-01
9.796078e-01
9.746015e-01
9.732285e-01
8.753497e-02
8.775905e-02
9.752902e-01
9.654243e-01
9.701263e-01
1.908545e+00
1.855494e+00
1.844703e+00
9.696009e-01
9.690469e-01
1.864924e+00
9.753454e-01
9.718222e-01
9.763918e-01
9.784464e-01
9.827360e-01
9.770782e-01
9.776356e-01
9.738536e-01
9.768762e-01
5.502180e-01
3.947585e-02
9.807781e-01
2.752129e-02
1.684391e-02
1.196563e-01
2.096464e-01
9.790826e-01
9.728218e-01
5.598277e-03
9.484833e-01
-1.007747e-03


==> sample/RWALL-POINT-PION_A0_corr.bin45.kieran.0.dat <==
1 1.015914e-04 2.774785e-07
2 4.865890e-05 2.615147e-07
3 2.753989e-05 2.243047e-07
4 1.621861e-05 1.959662e-07
5 1.045387e-05 1.603792e-07
6 6.566217e-06 1.345736e-07
7 4.474364e-06 1.073348e-07
8 2.871798e-06 8.788733e-08
9 2.019711e-06 6.886647e-08
10 1.302259e-06 5.502941e-08
11 9.375421e-07 4.248237e-08
12 6.019449e-07 3.330763e-08
13 4.423079e-07 2.550586e-08
14 2.811994e-07 1.984304e-08
15 2.108728e-07 1.516646e-08
16 1.319744e-07 1.174625e-08
17 1.011450e-07 8.829862e-09
18 6.205172e-08 6.741948e-09
19 4.881373e-08 5.084095e-09
20 2.917933e-08 3.839020e-09
21 2.369315e-08 2.862060e-09
22 1.370012e-08 2.158748e-09
23 1.154603e-08 1.613287e-09
24 6.429158e-09 1.187214e-09
25 5.696625e-09 8.846782e-10
26 3.022930e-09 6.469036e-10
27 2.867160e-09 4.910159e-10
28 1.447567e-09 3.677264e-10
29 1.550289e-09 2.961058e-10
30 7.701664e-10 2.336525e-10
31 1.025271e-09 2.083379e-10
32 5.846047e-10 1.933879e-10
t Corr dCorr


==> sample/RWALL-POINT-PION_A0_corr.kieran.0.dat <==
1 1.015914e-04 4.045921e-07
2 4.865890e-05 3.514755e-07
3 2.753989e-05 2.892917e-07
4 1.621861e-05 2.458487e-07
5 1.045387e-05 1.986051e-07
6 6.566217e-06 1.653985e-07
7 4.474364e-06 1.311364e-07
8 2.871798e-06 1.070348e-07
9 2.019711e-06 8.358549e-08
10 1.302259e-06 6.694043e-08
11 9.375421e-07 5.152258e-08
12 6.019449e-07 4.047277e-08
13 4.423079e-07 3.095020e-08
14 2.811994e-07 2.409112e-08
15 2.108728e-07 1.834610e-08
16 1.319744e-07 1.419974e-08
17 1.011450e-07 1.069651e-08
18 6.205172e-08 8.144550e-09
19 4.881373e-08 6.134940e-09
20 2.917933e-08 4.625864e-09
21 2.369315e-08 3.476069e-09
22 1.370012e-08 2.615585e-09
23 1.154603e-08 1.971690e-09
24 6.429158e-09 1.460342e-09
25 5.696625e-09 1.106717e-09
26 3.022930e-09 8.247482e-10
27 2.867160e-09 6.448655e-10
28 1.447567e-09 5.038301e-10
29 1.550289e-09 4.259068e-10
30 7.701664e-10 3.667286e-10
31 1.025271e-09 3.373519e-10
32 5.846047e-10 3.282402e-10
t Corr dCorr


==> sample/RWALL-POINT-PION_A0_emass.bin45.kieran.0.dat <==
2 3.000000e-01 1.045271e-09
3 3.000000e-01 2.266133e-09
4 2.998547e-01 1.186322e-04
5 2.998350e-01 1.542968e-04
6 1.643546e-01 1.450110e-01
7 1.830484e-01 1.432359e-01
8 3.000000e-01 1.291079e-09
9 3.000000e-01 2.711726e-09
10 3.000000e-01 4.337872e-09
11 2.604218e-01 1.009051e-01
12 2.801725e-01 7.418784e-02
13 3.268868e-01 1.006011e-01
14 2.957594e-01 1.586701e-02
15 2.982338e-01 4.967597e-03
16 3.000015e-01 5.431364e-06
17 9.156928e-02 1.262495e-01
18 3.000042e-01 1.566239e-05
19 3.001290e-01 4.826640e-04
20 3.001899e-01 7.105731e-04
21 1.688883e-01 1.404992e-01
22 3.001913e-01 7.156085e-04
23 3.001791e-01 6.703019e-04
24 3.001869e-01 6.993628e-04
25 2.382523e-01 1.242055e-01
26 3.003222e-01 1.205535e-03
t EMass dEMass


==> sample/RWALL-POINT-PION_A0_emass.kieran.0.dat <==
2 3.000000e-01 6.661338e-16
3 3.000071e-01 5.551115e-16
4 3.587225e-01 7.216450e-16
5 4.181670e-01 1.165734e-15
6 2.900080e-01 1.110223e-16
7 3.965581e-01 4.440892e-16
8 3.901259e-01 3.885781e-16
9 3.847347e-01 4.996004e-16
10 3.809979e-01 1.221245e-15
11 3.779170e-01 3.885781e-16
12 3.756024e-01 3.885781e-16
13 3.739553e-01 1.054712e-15
14 3.728409e-01 3.885781e-16
15 3.718413e-01 4.996004e-16
16 3.707861e-01 6.661338e-16
17 3.700340e-01 4.996004e-16
18 3.692413e-01 1.110223e-16
19 3.686963e-01 5.551115e-16
20 3.685820e-01 6.106227e-16
21 3.677966e-01 2.775558e-16
22 3.659993e-01 5.551115e-17
23 3.646964e-01 5.551115e-16
24 3.629100e-01 7.216450e-16
25 3.601159e-01 7.771561e-16
26 3.520887e-01 1.110223e-15
t EMass dEMass


==> sample/RWALL-POINT-PION_A0_emass2.bin45.kieran.0.dat <==
2 2.000000e-01 1.667269e-08
3 2.000000e-01 7.427587e-09
4 1.998593e-01 1.148757e-04
5 1.998432e-01 1.466885e-04
6 1.066693e-01 9.977482e-02
7 8.083721e-03 2.350485e-01
8 2.000000e-01 1.758736e-08
9 2.000000e-01 2.226617e-08
10 2.000000e-01 6.786120e-09
11 2.070798e-01 1.805004e-02
12 1.868433e-01 4.922783e-02
13 1.889913e-01 4.119068e-02
14 2.112072e-01 4.193341e-02
15 2.406782e-01 1.041790e-01
16 1.999189e-01 3.033507e-04
17 4.268197e-02 7.866494e-02
18 1.997560e-01 9.128873e-04
19 1.866702e-01 4.987570e-02
20 1.866700e-01 4.987610e-02
21 9.396969e-02 9.918229e-02
22 1.868195e-01 4.931706e-02
23 1.867087e-01 4.973163e-02
24 1.863741e-01 5.098363e-02
25 1.464113e-01 8.886737e-02
26 1.866917e-01 4.979503e-02
t EMass_2 dEMass_2


==> sample/RWALL-POINT-PION_A0_emass2.kieran.0.dat <==
2 2.000000e-01 3.330669e-16
3 1.999979e-01 3.608225e-16
4 4.829026e-01 1.498801e-15
5 7.280035e-01 6.661338e-16
6 -1.945879e-03 7.372575e-18
7 4.478947e-01 1.221245e-15
8 1.506670e-01 1.942890e-16
9 3.470412e-01 5.551115e-16
10 2.160934e-01 5.828671e-16
11 3.077164e-01 2.220446e-16
12 2.435860e-01 6.106227e-16
13 2.835850e-01 0.000000e+00
14 2.588738e-01 3.885781e-16
15 2.786407e-01 3.885781e-16
16 2.596512e-01 3.330669e-16
17 2.717386e-01 2.220446e-16
18 2.602220e-01 3.885781e-16
19 2.672900e-01 6.661338e-16
20 2.659587e-01 4.440892e-16
21 2.741604e-01 3.885781e-16
22 2.572974e-01 7.216450e-16
23 2.680717e-01 5.551115e-17
24 2.549056e-01 4.440892e-16
25 2.731095e-01 5.551115e-17
26 2.258222e-01 4.163336e-16
t EMass_2 dEMass_2


==> sample/RWALL-POINT-PION_A0_mass.bin45.tmax18.kieran.0.dat <==
4 3.831331e-01 1.213044e+00 1.040696e+14 0.000000e+00
5 4.452029e-01 3.458423e-01 2.286337e+05 0.000000e+00
6 4.365280e-01 1.784373e-01 3.026040e+04 0.000000e+00
7 4.103223e-01 1.022705e-01 3.875015e+03 0.000000e+00
8 4.130001e-01 5.315371e-02 1.437751e+03 0.000000e+00
9 4.181657e-01 3.294571e-02 1.166356e+03 0.000000e+00
10 4.069411e-01 1.939665e-02 8.113820e+02 0.000000e+00
11 4.047423e-01 4.774209e-03 8.459715e+01 0.000000e+00
12 3.971874e-01 4.100740e-03 4.334909e+01 0.000000e+00
13 3.899050e-01 4.797599e-03 2.641638e+01 0.000000e+00
14 3.862552e-01 4.383317e-03 1.906907e+01 1.110223e-15
15 3.766794e-01 3.211478e-03 1.183500e+01 9.528459e-08
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_A0_mass2.bin45.tmax18.kieran.0.dat <==
4 -1.061646e-01 1.438376e+00 3.096908e+18 0.000000e+00
5 -6.705247e-02 1.009509e+00 5.280183e+06 0.000000e+00
6 -6.683778e-03 3.756658e-01 3.777276e+05 0.000000e+00
7 3.372701e-02 1.748778e-01 1.051944e+05 0.000000e+00
8 2.166951e-01 1.945669e-01 2.294019e+04 0.000000e+00
9 2.669757e-01 1.557262e-02 5.772302e+02 0.000000e+00
10 2.725411e-01 1.208644e-02 3.765123e+02 0.000000e+00
11 2.681886e-01 4.182606e-03 8.029827e+01 0.000000e+00
12 2.710883e-01 4.192615e-03 2.982074e+01 0.000000e+00
13 2.668267e-01 5.533447e-03 2.116252e+01 0.000000e+00
14 2.694753e-01 2.089680e-03 1.465976e+01 5.602963e-12
15 2.665663e-01 2.195513e-03 1.107241e+01 2.898137e-07
Tmin Mass_2 dMass_2 Chi2 Q

==> sample/RWALL-POINT-PION_A0_mass2_PCA.bin45.tmax18.kieran.0.dat <==
4 -1.365368e-02 1.292092e+00 6.967269e+00 1.398881e-14 1.000000e-01
5 2.442585e-01 1.420099e-01 2.964926e+02 0.000000e+00 8.000000e-01
6 2.718251e-01 1.629183e-01 3.053144e+03 0.000000e+00 1.000000e+00
7 2.634229e-01 1.191837e-01 4.851675e+02 0.000000e+00 9.000000e-01
8 2.624187e-01 1.030916e-01 5.571670e+02 0.000000e+00 9.000000e-01
9 2.729277e-01 2.885020e-02 2.434605e+02 0.000000e+00 1.000000e+00
10 2.809620e-01 4.358680e-02 7.018612e+01 0.000000e+00 8.000000e-01
11 2.681886e-01 4.182606e-03 8.029827e+01 0.000000e+00 1.000000e+00
12 2.710883e-01 4.192615e-03 2.982074e+01 0.000000e+00 9.000000e-01
13 2.684473e-01 9.935915e-03 1.612983e+01 6.661338e-16 4.000000e-01
14 2.694753e-01 2.089680e-03 1.465976e+01 5.602963e-12 9.000000e-01
15 2.665663e-01 2.195513e-03 1.107241e+01 2.898137e-07 7.000000e-01
Tmin Mass_2 dMass_2 Chi2 Q EigThreshold

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax18.kieran.0.dat <==
1 1.172857e+01 NaN 3.632075e+01
2 1.174963e+01 1.985780e+04 1.164427e+01
3 1.215430e+01 2.787643e+04 2.984318e+00
4 1.817476e-01 3.867266e-01 3.060618e+00
5 5.143766e-01 2.162803e-01 9.389147e-01
6 -2.318667e-01 1.178077e-01 3.828891e-01
7 3.345555e-01 6.723818e-02 1.379195e-01
8 -2.518722e-01 5.922381e-02 5.917960e-02
9 3.038480e-01 3.866733e-02 2.116133e-02
10 2.609587e-01 3.522676e-02 9.217298e-03
11 2.895318e-01 2.395049e-02 2.882539e-03
12 -2.652105e-01 2.358359e-02 1.168066e-03
13 2.811301e-01 1.562912e-02 2.393784e-04
14 -2.688072e-01 2.835877e-02 1.232479e-04
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax19.kieran.0.dat <==
2 2.004301e-07 7.155445e+04 3.999070e+01
3 1.213389e+01 2.640416e+04 3.200152e+00
4 1.087738e-01 2.637137e-01 3.014437e+00
5 3.691950e-01 1.149459e-01 1.056410e+00
6 -1.958065e-01 9.214737e-02 3.829275e-01
7 2.986283e-01 5.736885e-02 1.608656e-01
8 2.296415e-01 4.667405e-02 6.040745e-02
9 2.814163e-01 3.519776e-02 2.690812e-02
10 2.460900e-01 2.690466e-02 9.720707e-03
11 2.744905e-01 2.289540e-02 4.393665e-03
12 2.547136e-01 1.642046e-02 1.332993e-03
13 2.705227e-01 1.680148e-02 6.284561e-04
14 2.593856e-01 1.346250e-02 1.783402e-04
15 2.691316e-01 2.708570e-02 1.157988e-04
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax20.kieran.0.dat <==
3 1.213035e+01 2.517049e+04 3.092387e+00
4 -1.921359e-01 2.997767e-01 3.134988e+00
5 4.306502e-01 1.417451e-01 1.018518e+00
6 -2.364189e-01 9.277129e-02 4.173133e-01
7 3.217567e-01 5.332673e-02 1.594970e-01
8 2.538144e-01 4.570443e-02 6.969129e-02
9 2.964456e-01 3.013896e-02 2.729554e-02
10 -2.615837e-01 2.605599e-02 1.225007e-02
11 2.846856e-01 1.818000e-02 4.593987e-03
12 2.651078e-01 1.619705e-02 2.024852e-03
13 2.780539e-01 1.183628e-02 7.047716e-04
14 2.670071e-01 1.297025e-02 3.634392e-04
15 2.751993e-01 1.106428e-02 1.219645e-04
16 2.659431e-01 1.723737e-02 4.731521e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax21.kieran.0.dat <==
4 -1.364282e-01 2.190268e-01 3.081076e+00
5 3.492964e-01 9.098362e-02 1.109873e+00
6 -2.087290e-01 7.478044e-02 4.156147e-01
7 2.937332e-01 4.584130e-02 1.787249e-01
8 2.366840e-01 3.738657e-02 7.076299e-02
9 2.789906e-01 2.746517e-02 3.257651e-02
10 2.499593e-01 2.119601e-02 1.287721e-02
11 2.728445e-01 1.732699e-02 6.195707e-03
12 2.565944e-01 1.289615e-02 2.297718e-03
13 2.694025e-01 1.208127e-02 1.217101e-03
14 2.598070e-01 9.576879e-03 4.697499e-04
15 2.678975e-01 1.148796e-02 3.007705e-04
16 2.603121e-01 8.038413e-03 6.683548e-05
17 2.661125e-01 1.583298e-02 4.213801e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax22.kieran.0.dat <==
5 3.887413e-01 1.044962e-01 1.073789e+00
6 -2.400165e-01 7.432829e-02 4.417582e-01
7 3.112430e-01 4.296952e-02 1.765870e-01
8 -2.551508e-01 3.628653e-02 7.828718e-02
9 2.903515e-01 2.418651e-02 3.278536e-02
10 2.617372e-01 2.035155e-02 1.509721e-02
11 2.806092e-01 1.455892e-02 6.389337e-03
12 2.645485e-01 1.245158e-02 2.979483e-03
13 2.751570e-01 9.564660e-03 1.304389e-03
14 -2.656551e-01 9.134371e-03 6.824777e-04
15 2.723962e-01 7.744811e-03 3.160459e-04
16 -2.648544e-01 7.568660e-03 1.331171e-04
17 2.695347e-01 6.341147e-03 4.347600e-05
18 -2.642197e-01 9.551131e-03 1.600212e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax23.kieran.0.dat <==
6 -2.192445e-01 6.140553e-02 4.371161e-01
7 2.899531e-01 3.726497e-02 1.909223e-01
8 2.425434e-01 3.040846e-02 7.845236e-02
9 2.773801e-01 2.193013e-02 3.678697e-02
10 2.534695e-01 1.701641e-02 1.541562e-02
11 2.721190e-01 1.349737e-02 7.597758e-03
12 2.588805e-01 1.021256e-02 3.124482e-03
13 2.693548e-01 8.942884e-03 1.667305e-03
14 2.616018e-01 7.035228e-03 7.194791e-04
15 2.682589e-01 6.907425e-03 4.142911e-04
16 2.627067e-01 4.810554e-03 1.267060e-04
17 2.673493e-01 4.686270e-03 5.415240e-05
18 2.643093e-01 3.248980e-03 1.201026e-05
19 2.674922e-01 2.223878e-04 9.212994e-09
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax24.kieran.0.dat <==
7 3.039380e-01 3.507925e-02 1.887458e-01
8 -2.574486e-01 2.939273e-02 8.510209e-02
9 2.865784e-01 1.965788e-02 3.707216e-02
10 2.630648e-01 1.634978e-02 1.758992e-02
11 2.785820e-01 1.176315e-02 7.895307e-03
12 2.655294e-01 9.944647e-03 3.899305e-03
13 2.743249e-01 7.629128e-03 1.833883e-03
14 2.666653e-01 7.013178e-03 1.019455e-03
15 2.723475e-01 5.641427e-03 4.857386e-04
16 2.668379e-01 5.302460e-03 2.515332e-04
17 2.708751e-01 3.891391e-03 8.828601e-05
18 2.678539e-01 4.879685e-03 6.173487e-05
19 2.709499e-01 3.318740e-03 1.344860e-05
20 2.710249e-01 9.463642e-03 1.792184e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax25.kieran.0.dat <==
8 2.467648e-01 2.502129e-02 8.566526e-02
9 2.755191e-01 1.792267e-02 4.126384e-02
10 2.557340e-01 1.402294e-02 1.821291e-02
11 2.710306e-01 1.106228e-02 9.402050e-03
12 2.600621e-01 8.574972e-03 4.254950e-03
13 2.687249e-01 7.444021e-03 2.432967e-03
14 2.621669e-01 6.037591e-03 1.198880e-03
15 2.677653e-01 5.749578e-03 7.510051e-04
16 2.630389e-01 4.515792e-03 3.322722e-04
17 2.670297e-01 4.566322e-03 2.054504e-04
18 2.639442e-01 4.119945e-03 1.075778e-04
19 2.670112e-01 5.220648e-03 7.850145e-05
20 2.647779e-01 6.680666e-03 6.063268e-05
21 2.678338e-01 1.676709e-02 6.318033e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax26.kieran.0.dat <==
9 2.833078e-01 1.622296e-02 4.169721e-02
10 2.639007e-01 1.346235e-02 2.046677e-02
11 2.766689e-01 9.837358e-03 9.820197e-03
12 2.658817e-01 8.346090e-03 5.158069e-03
13 2.732003e-01 6.566740e-03 2.684177e-03
14 2.667365e-01 5.997644e-03 1.599793e-03
15 2.715553e-01 4.982476e-03 8.780248e-04
16 2.668762e-01 4.688683e-03 5.239442e-04
17 2.703817e-01 3.903185e-03 2.706408e-04
18 2.673227e-01 4.318485e-03 1.971370e-04
19 2.701384e-01 3.857037e-03 1.038215e-04
20 2.679177e-01 5.472505e-03 9.483428e-05
21 2.705860e-01 6.148141e-03 5.731962e-05
22 2.651617e-01 7.326750e-03 1.347083e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax27.kieran.0.dat <==
10 2.580326e-01 1.165780e-02 2.097397e-02
11 2.706055e-01 9.138642e-03 1.116442e-02
12 2.615962e-01 7.235973e-03 5.452397e-03
13 2.688048e-01 6.191174e-03 3.215716e-03
14 2.633879e-01 5.136440e-03 1.736662e-03
15 2.681440e-01 4.703472e-03 1.099569e-03
16 2.642996e-01 3.870287e-03 5.730051e-04
17 2.677750e-01 3.641432e-03 3.547416e-04
18 2.652263e-01 3.287606e-03 2.113259e-04
19 2.680297e-01 3.344289e-03 1.335950e-04
20 2.661613e-01 3.438234e-03 9.253745e-05
21 2.688240e-01 4.148523e-03 6.208718e-05
22 2.662322e-01 2.624338e-03 1.181061e-05
23 2.685143e-01 2.822274e-03 2.336168e-06
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax28.kieran.0.dat <==
11 2.751202e-01 8.183096e-03 1.153528e-02
12 2.662616e-01 6.935674e-03 6.288878e-03
13 2.723166e-01 5.496919e-03 3.443453e-03
14 2.669738e-01 4.952075e-03 2.111340e-03
15 2.709788e-01 4.101059e-03 1.210547e-03
16 2.671673e-01 3.760795e-03 7.459697e-04
17 2.700622e-01 3.094046e-03 4.051449e-04
18 2.675280e-01 3.129139e-03 2.842053e-04
19 2.697919e-01 2.595766e-03 1.470978e-04
20 2.679259e-01 2.931825e-03 1.139504e-04
21 2.698259e-01 2.529326e-03 5.665336e-05
22 2.672303e-01 1.944393e-03 1.533037e-05
23 2.684318e-01 9.431147e-04 1.764031e-06
24 2.693251e-01 2.086603e-04 1.466847e-08
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax29.kieran.0.dat <==
12 2.625950e-01 6.160010e-03 6.675596e-03
13 2.685790e-01 5.232906e-03 4.065473e-03
14 2.640158e-01 4.399600e-03 2.322523e-03
15 2.679896e-01 3.958904e-03 1.511512e-03
16 2.647486e-01 3.316165e-03 8.512026e-04
17 2.676385e-01 3.050572e-03 5.509186e-04
18 2.654155e-01 2.709598e-03 3.392590e-04
19 2.676904e-01 2.609730e-03 2.227011e-04
20 2.659834e-01 2.424617e-03 1.421370e-04
21 2.679042e-01 2.532922e-03 9.635632e-05
22 2.659252e-01 1.511361e-03 2.247815e-05
23 2.671551e-01 1.652050e-03 1.275626e-05
24 2.667338e-01 2.473343e-03 1.367371e-05
25 2.666990e-01 6.815385e-03 1.822739e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax30.kieran.0.dat <==
13 2.714314e-01 4.724746e-03 4.307761e-03
14 2.668875e-01 4.230955e-03 2.704436e-03
15 2.702815e-01 3.536657e-03 1.636862e-03
16 2.670323e-01 3.204397e-03 1.036664e-03
17 2.694832e-01 2.686263e-03 6.123459e-04
18 2.672423e-01 2.594829e-03 4.243626e-04
19 2.691425e-01 2.196468e-03 2.449538e-04
20 2.674108e-01 2.225637e-03 1.748543e-04
21 2.689453e-01 1.920748e-03 9.830833e-05
22 2.669322e-01 1.459487e-03 3.454910e-05
23 2.679188e-01 1.158853e-03 1.459992e-05
24 2.674822e-01 1.757257e-03 1.562513e-05
25 2.678940e-01 2.662031e-03 1.718051e-05
26 2.656047e-01 3.307027e-03 4.443817e-06
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax31.kieran.0.dat <==
14 2.651143e-01 3.765497e-03 2.766790e-03
15 2.685558e-01 3.279697e-03 1.763918e-03
16 2.658143e-01 2.786148e-03 1.043179e-03
17 2.683163e-01 2.436050e-03 6.463901e-04
18 2.664631e-01 2.168040e-03 4.124255e-04
19 2.684135e-01 1.907001e-03 2.456869e-04
20 2.670600e-01 1.747524e-03 1.605710e-04
21 2.686379e-01 1.549988e-03 9.021854e-05
22 2.672999e-01 1.090887e-03 3.237011e-05
23 2.683059e-01 9.464406e-04 1.535426e-05
24 2.682490e-01 1.277393e-03 1.783962e-05
25 2.686526e-01 1.947052e-03 1.969705e-05
26 2.682769e-01 3.193506e-03 2.313812e-05
27 2.693632e-01 8.349276e-03 2.689682e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass2_corrfit.bin45.tmax32.kieran.0.dat <==
15 2.701941e-01 3.084973e-03 1.903393e-03
16 2.673641e-01 2.771830e-03 1.223052e-03
17 2.696614e-01 2.310361e-03 7.278705e-04
18 2.677360e-01 2.191185e-03 5.099852e-04
19 2.695446e-01 1.821326e-03 2.908434e-04
20 2.681294e-01 1.803216e-03 2.134905e-04
21 2.696151e-01 1.492886e-03 1.147196e-04
22 2.682165e-01 1.334840e-03 6.354005e-05
23 2.692691e-01 1.144628e-03 3.377675e-05
24 2.691819e-01 1.561263e-03 3.846032e-05
25 2.699371e-01 1.901149e-03 3.487613e-05
26 2.695178e-01 3.054534e-03 4.042228e-05
27 2.712299e-01 4.345209e-03 3.201989e-05
28 2.748088e-01 7.970826e-03 1.643679e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_PCA.bin45.tmax18.kieran.0.dat <==
4 4.547792e-01 3.428379e-01 6.120191e+01 0.000000e+00 1.000000e-01
5 3.795781e-01 2.678896e-03 7.008836e-18 1.000000e+00 3.000000e-01
6 4.247208e-01 4.158980e-02 2.827448e+02 0.000000e+00 9.000000e-01
7 4.048740e-01 1.050637e-01 2.260078e+02 0.000000e+00 9.000000e-01
8 3.752663e-01 7.549853e-03 2.131263e-18 1.000000e+00 2.000000e-01
9 3.758547e-01 1.881432e-03 4.899989e-19 1.000000e+00 3.000000e-01
10 3.747005e-01 1.921666e-03 6.282731e-19 1.000000e+00 3.000000e-01
11 4.028902e-01 3.465840e-03 5.684388e+01 0.000000e+00 7.000000e-01
12 3.955042e-01 2.765525e-03 2.055056e+01 0.000000e+00 4.000000e-01
13 3.723571e-01 2.295613e-03 6.180378e-19 1.000000e+00 3.000000e-01
14 3.801598e-01 1.930087e-03 6.988262e+00 1.274922e-05 4.000000e-01
15 3.784317e-01 2.103991e-03 6.890998e+00 1.230887e-04 4.000000e-01
Tmin Mass dMass Chi2 Q EigThreshold

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax18.kieran.0.dat <==
1 4.595931e-01 NaN 3.632075e+01
2 4.255349e-01 1.167129e-02 1.164427e+01
3 4.054183e-01 6.959582e-03 2.984318e+00
4 4.054577e-01 5.982623e-03 3.060618e+00
5 3.942299e-01 4.184220e-03 9.389147e-01
6 3.886312e-01 3.213767e-03 3.828891e-01
7 3.840565e-01 2.393139e-03 1.379195e-01
8 3.808248e-01 2.023265e-03 5.917960e-02
9 3.783839e-01 1.534901e-03 2.116133e-02
10 3.764978e-01 1.397392e-03 9.217298e-03
11 3.750669e-01 1.046729e-03 2.882539e-03
12 3.739013e-01 1.057125e-03 1.168066e-03
13 3.730481e-01 7.519762e-04 2.393784e-04
14 3.724101e-01 1.420166e-03 1.232479e-04
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax19.kieran.0.dat <==
2 4.474092e-01 1.651758e-02 3.999070e+01
3 4.037911e-01 6.750224e-03 3.200152e+00
4 4.044013e-01 5.562570e-03 3.014437e+00
5 3.935679e-01 4.084436e-03 1.056410e+00
6 3.878060e-01 2.918830e-03 3.829275e-01
7 3.832387e-01 2.380101e-03 1.608656e-01
8 3.801729e-01 1.777789e-03 6.040745e-02
9 3.777322e-01 1.540590e-03 2.690812e-02
10 3.759724e-01 1.162466e-03 9.720707e-03
11 3.745411e-01 1.079115e-03 4.393665e-03
12 3.734655e-01 7.908577e-04 1.332993e-03
13 3.726120e-01 8.627628e-04 6.284561e-04
14 3.719556e-01 7.191055e-04 1.783402e-04
15 3.713909e-01 1.528875e-03 1.157988e-04
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax20.kieran.0.dat <==
3 4.030706e-01 6.335401e-03 3.092387e+00
4 4.031177e-01 5.471058e-03 3.134988e+00
5 3.926039e-01 3.784225e-03 1.018518e+00
6 3.868924e-01 2.878698e-03 4.173133e-01
7 3.825637e-01 2.146583e-03 1.594970e-01
8 3.794879e-01 1.758533e-03 6.969129e-02
9 3.772086e-01 1.343236e-03 2.729554e-02
10 3.754452e-01 1.158067e-03 1.225007e-02
11 3.741270e-01 8.889194e-04 4.593987e-03
12 3.730498e-01 8.106728e-04 2.024852e-03
13 3.722583e-01 6.358422e-04 7.047716e-04
14 3.716015e-01 7.237925e-04 3.634392e-04
15 3.710627e-01 6.559119e-04 1.219645e-04
16 3.704686e-01 1.069759e-03 4.731521e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax21.kieran.0.dat <==
4 4.022512e-01 5.151960e-03 3.081076e+00
5 3.919035e-01 3.731362e-03 1.109873e+00
6 3.862154e-01 2.666850e-03 4.156147e-01
7 3.818908e-01 2.132765e-03 1.787249e-01
8 3.789519e-01 1.597024e-03 7.076299e-02
9 3.766718e-01 1.346763e-03 3.257651e-02
10 3.750070e-01 1.025149e-03 1.287721e-02
11 3.736880e-01 9.143153e-04 6.195707e-03
12 3.726725e-01 6.943763e-04 2.297718e-03
13 3.718807e-01 6.942592e-04 1.217101e-03
14 3.712302e-01 5.714347e-04 4.697499e-04
15 3.706917e-01 7.256395e-04 3.007705e-04
16 3.701323e-01 5.316063e-04 6.683548e-05
17 3.697151e-01 1.105086e-03 4.213801e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax22.kieran.0.dat <==
5 3.911587e-01 3.497965e-03 1.073789e+00
6 3.854756e-01 2.628471e-03 4.417582e-01
7 3.813478e-01 1.963789e-03 1.765870e-01
8 3.783993e-01 1.576174e-03 7.828718e-02
9 3.762511e-01 1.213730e-03 3.278536e-02
10 3.745824e-01 1.016387e-03 1.509721e-02
11 3.733520e-01 7.988335e-04 6.389337e-03
12 3.723348e-01 6.983577e-04 2.979483e-03
13 3.715922e-01 5.757261e-04 1.304389e-03
14 3.709410e-01 5.705126e-04 6.824777e-04
15 3.704311e-01 5.143551e-04 3.160459e-04
16 3.698711e-01 5.258635e-04 1.331171e-04
17 3.694860e-01 4.666624e-04 4.347600e-05
18 3.690604e-01 7.392406e-04 1.600212e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax23.kieran.0.dat <==
6 3.849345e-01 2.466316e-03 4.371161e-01
7 3.808076e-01 1.942969e-03 1.909223e-01
8 3.779795e-01 1.456895e-03 7.845236e-02
9 3.758291e-01 1.203863e-03 3.678697e-02
10 3.742504e-01 9.215909e-04 1.541562e-02
11 3.730185e-01 7.971008e-04 7.597758e-03
12 3.720668e-01 6.152147e-04 3.124482e-03
13 3.713233e-01 5.751171e-04 1.667305e-03
14 3.707175e-01 4.695343e-04 7.194791e-04
15 3.702070e-01 4.883428e-04 4.142911e-04
16 3.697336e-01 3.560280e-04 1.267060e-04
17 3.693477e-01 3.661297e-04 5.415240e-05
18 3.690671e-01 2.672145e-04 1.201026e-05
19 3.687811e-01 1.929719e-05 9.212994e-09
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax24.kieran.0.dat <==
7 3.803470e-01 1.815445e-03 1.887458e-01
8 3.775102e-01 1.441274e-03 8.510209e-02
9 3.754676e-01 1.110326e-03 3.707216e-02
10 3.738852e-01 9.185720e-04 1.758992e-02
11 3.727212e-01 7.249522e-04 7.895307e-03
12 3.717679e-01 6.262540e-04 3.899305e-03
13 3.710577e-01 5.154234e-04 1.833883e-03
14 3.704514e-01 4.914357e-04 1.019455e-03
15 3.699536e-01 4.204621e-04 4.857386e-04
16 3.694800e-01 4.132419e-04 2.515332e-04
17 3.690944e-01 3.212373e-04 8.828601e-05
18 3.688141e-01 4.232302e-04 6.173487e-05
19 3.684929e-01 3.045485e-04 1.344860e-05
20 3.685004e-01 9.146694e-04 1.792184e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax25.kieran.0.dat <==
8 3.771292e-01 1.353655e-03 8.566526e-02
9 3.750844e-01 1.109406e-03 4.126384e-02
10 3.735699e-01 8.564708e-04 1.821291e-02
11 3.724045e-01 7.365572e-04 9.402050e-03
12 3.714906e-01 5.822318e-04 4.254950e-03
13 3.707799e-01 5.399259e-04 2.432967e-03
14 3.701848e-01 4.542002e-04 1.198880e-03
15 3.696871e-01 4.587009e-04 7.510051e-04
16 3.692179e-01 3.768996e-04 3.322722e-04
17 3.688325e-01 4.027880e-04 2.054504e-04
18 3.685005e-01 3.821989e-04 1.075778e-04
19 3.681797e-01 5.116556e-04 7.850145e-05
20 3.679187e-01 6.909671e-04 6.063268e-05
21 3.675741e-01 1.830480e-03 6.318033e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax26.kieran.0.dat <==
9 3.747583e-01 1.039664e-03 4.169721e-02
10 3.732402e-01 8.573697e-04 2.046677e-02
11 3.721276e-01 6.867050e-04 9.820197e-03
12 3.712123e-01 5.949286e-04 5.158069e-03
13 3.705239e-01 5.023258e-04 2.684177e-03
14 3.699284e-01 4.755118e-04 1.599793e-03
15 3.694349e-01 4.205364e-04 8.780248e-04
16 3.689656e-01 4.134495e-04 5.239442e-04
17 3.685734e-01 3.649331e-04 2.706408e-04
18 3.682417e-01 4.238107e-04 1.971370e-04
19 3.678987e-01 4.010151e-04 1.038215e-04
20 3.676381e-01 5.989889e-04 9.483428e-05
21 3.672868e-01 7.122882e-04 5.731962e-05
22 3.666000e-01 8.963835e-04 1.347083e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax27.kieran.0.dat <==
10 3.729673e-01 8.070635e-04 2.097397e-02
11 3.718532e-01 6.898183e-04 1.116442e-02
12 3.709769e-01 5.566180e-04 5.452397e-03
13 3.702879e-01 5.091002e-04 3.215716e-03
14 3.697131e-01 4.376549e-04 1.736662e-03
15 3.692194e-01 4.253738e-04 1.099569e-03
16 3.687724e-01 3.657389e-04 5.730051e-04
17 3.683800e-01 3.638956e-04 3.547416e-04
18 3.680587e-01 3.449795e-04 2.113259e-04
19 3.677156e-01 3.708388e-04 1.335950e-04
20 3.674600e-01 4.014577e-04 9.253745e-05
21 3.671087e-01 5.112701e-04 6.208718e-05
22 3.667262e-01 3.408489e-04 1.181061e-05
23 3.664005e-01 3.872033e-04 2.336168e-06
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax28.kieran.0.dat <==
11 3.716150e-01 6.506503e-04 1.153528e-02
12 3.707372e-01 5.623321e-04 6.288878e-03
13 3.700712e-01 4.784868e-04 3.443453e-03
14 3.694960e-01 4.461638e-04 2.111340e-03
15 3.690153e-01 3.936064e-04 1.210547e-03
16 3.685681e-01 3.765059e-04 7.459697e-04
17 3.681883e-01 3.285648e-04 4.051449e-04
18 3.678670e-01 3.481305e-04 2.842053e-04
19 3.675436e-01 3.059840e-04 1.470978e-04
20 3.672880e-01 3.629032e-04 1.139504e-04
21 3.669950e-01 3.312659e-04 5.665336e-05
22 3.666126e-01 2.675961e-04 1.533037e-05
23 3.664114e-01 1.373349e-04 1.764031e-06
24 3.665524e-01 3.187485e-05 1.466847e-08
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax29.kieran.0.dat <==
12 3.705164e-01 5.366531e-04 6.675596e-03
13 3.698502e-01 4.879777e-04 4.065473e-03
14 3.692871e-01 4.242268e-04 2.322523e-03
15 3.688064e-01 4.055582e-04 1.511512e-03
16 3.683686e-01 3.541398e-04 8.512026e-04
17 3.679888e-01 3.446142e-04 5.509186e-04
18 3.676640e-01 3.205371e-04 3.392590e-04
19 3.673408e-01 3.260942e-04 2.227011e-04
20 3.670713e-01 3.179042e-04 1.421370e-04
21 3.667783e-01 3.500344e-04 9.635632e-05
22 3.664440e-01 2.190957e-04 2.247815e-05
23 3.662429e-01 2.519698e-04 1.275626e-05
24 3.661676e-01 3.953151e-04 1.367371e-05
25 3.661736e-01 1.138817e-03 1.822739e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax30.kieran.0.dat <==
13 3.696565e-01 4.646938e-04 4.307761e-03
14 3.690932e-01 4.290831e-04 2.704436e-03
15 3.686242e-01 3.822909e-04 1.636862e-03
16 3.681864e-01 3.598329e-04 1.036664e-03
17 3.678178e-01 3.198880e-04 6.123459e-04
18 3.674931e-01 3.222268e-04 4.243626e-04
19 3.671841e-01 2.886361e-04 2.449538e-04
20 3.669149e-01 3.053347e-04 1.748543e-04
21 3.666482e-01 2.780606e-04 9.830833e-05
22 3.663154e-01 2.202266e-04 3.454910e-05
23 3.661329e-01 1.839493e-04 1.459992e-05
24 3.660569e-01 2.897899e-04 1.562513e-05
25 3.659784e-01 4.582634e-04 1.718051e-05
26 3.655652e-01 5.840961e-04 4.443817e-06
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax31.kieran.0.dat <==
14 3.689478e-01 4.001077e-04 2.766790e-03
15 3.684800e-01 3.701229e-04 1.763918e-03
16 3.680702e-01 3.260011e-04 1.043179e-03
17 3.677033e-01 3.010255e-04 6.463901e-04
18 3.674071e-01 2.788866e-04 4.124255e-04
19 3.671007e-01 2.583000e-04 2.456869e-04
20 3.668704e-01 2.466423e-04 1.605710e-04
21 3.666075e-01 2.294522e-04 9.021854e-05
22 3.663685e-01 1.679321e-04 3.237011e-05
23 3.661919e-01 1.521085e-04 1.535426e-05
24 3.661814e-01 2.128741e-04 1.783962e-05
25 3.661083e-01 3.357358e-04 1.969705e-05
26 3.660385e-01 5.643476e-04 2.313812e-05
27 3.658387e-01 1.512168e-03 2.689682e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_A0_mass_corrfit.bin45.tmax32.kieran.0.dat <==
15 3.683236e-01 3.561295e-04 1.903393e-03
16 3.679147e-01 3.299463e-04 1.223052e-03
17 3.675551e-01 2.908062e-04 7.278705e-04
18 3.672590e-01 2.854695e-04 5.099852e-04
19 3.669578e-01 2.499862e-04 2.908434e-04
20 3.667271e-01 2.563461e-04 2.134905e-04
21 3.664675e-01 2.225857e-04 1.147196e-04
22 3.662287e-01 2.056255e-04 6.354005e-05
23 3.660373e-01 1.839360e-04 3.377675e-05
24 3.660219e-01 2.584950e-04 3.846032e-05
25 3.658828e-01 3.253781e-04 3.487613e-05
26 3.658075e-01 5.329006e-04 4.042228e-05
27 3.654932e-01 7.771157e-04 3.201989e-05
28 3.661458e-01 1.451436e-03 1.643679e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_corr.bin45.kieran.0.dat <==
1 1.192096e-05 1.139722e-06
2 1.061126e-05 1.124688e-06
3 9.100444e-06 1.105631e-06
4 7.852889e-06 1.082283e-06
5 6.738296e-06 1.045154e-06
6 5.668519e-06 1.007089e-06
7 4.788296e-06 9.590446e-07
8 4.034148e-06 9.110203e-07
9 3.407407e-06 8.695174e-07
10 2.882222e-06 8.374584e-07
11 2.504222e-06 7.861113e-07
12 2.097926e-06 7.157980e-07
13 1.833852e-06 6.576586e-07
14 1.600148e-06 5.770369e-07
15 1.426074e-06 5.249866e-07
16 1.269852e-06 4.418546e-07
17 1.117259e-06 3.831198e-07
18 1.018741e-06 3.281533e-07
19 9.045185e-07 3.016857e-07
20 7.772593e-07 2.699676e-07
21 6.258519e-07 2.546933e-07
22 4.832593e-07 2.454218e-07
23 4.024444e-07 2.309989e-07
24 3.257778e-07 2.151907e-07
25 2.509630e-07 1.912047e-07
26 1.759259e-07 1.769916e-07
27 1.825926e-07 1.519529e-07
28 1.201481e-07 1.159600e-07
29 8.214815e-08 8.915499e-08
30 4.474074e-08 3.756984e-08
31 -4.888889e-08 3.172875e-08
32 1.971027e-02 6.605763e-05
t Corr dCorr


==> sample/RWALL-POINT-PION_F0-A0_corr.kieran.0.dat <==
1 -1.969388e-02 8.391624e-06
2 -1.969519e-02 8.307437e-06
3 -1.969670e-02 8.167619e-06
4 -1.969795e-02 8.044600e-06
5 -1.969906e-02 7.874443e-06
6 -1.970013e-02 7.624911e-06
7 -1.970101e-02 7.391064e-06
8 -1.970177e-02 7.267963e-06
9 -1.970239e-02 7.166688e-06
10 -1.970292e-02 7.010828e-06
11 -1.970330e-02 6.801738e-06
12 -1.970370e-02 6.568039e-06
13 -1.970397e-02 6.381874e-06
14 -1.970420e-02 6.194861e-06
15 -1.970438e-02 6.006321e-06
16 -1.970453e-02 5.713864e-06
17 -1.970468e-02 5.496187e-06
18 -1.970478e-02 5.291025e-06
19 -1.970490e-02 5.121631e-06
20 -1.970502e-02 4.861906e-06
21 -1.970518e-02 4.587388e-06
22 -1.970532e-02 4.332447e-06
23 -1.970540e-02 4.015231e-06
24 -1.970548e-02 3.670432e-06
25 -1.970555e-02 3.304293e-06
26 -1.970563e-02 2.808854e-06
27 -1.970562e-02 2.269042e-06
28 -1.970568e-02 1.707002e-06
29 -1.970572e-02 1.188650e-06
30 -1.970576e-02 6.875753e-07
31 -1.970585e-02 3.810583e-07
32 4.471204e-06 4.165191e-04
t Corr dCorr


==> sample/RWALL-POINT-PION_F0-A0_emass.bin45.kieran.0.dat <==
2 1.368349e-01 1.824062e-02
3 1.459462e-01 2.119597e-02
4 1.510075e-01 2.305998e-02
5 1.619871e-01 2.631734e-02
6 1.659556e-01 2.983536e-02
7 1.645300e-01 3.470241e-02
8 1.624968e-01 4.207422e-02
9 1.525030e-01 4.796129e-02
10 1.427128e-01 4.822482e-02
11 1.413387e-01 5.033510e-02
12 1.226219e-01 5.517150e-02
13 8.709933e-02 7.193809e-02
14 4.498571e-02 1.163621e-01
15 1.930805e-02 8.826111e-02
16 4.659402e-03 4.581949e-02
17 1.066579e-04 5.888665e-04
18 9.707810e-05 5.307403e-04
19 2.816562e-02 1.595776e-01
20 1.245479e-01 2.193586e-01
21 1.503019e-01 2.543137e-01
22 6.313158e-02 3.076540e-01
23 3.679620e-02 2.588591e-01
24 7.120609e-02 3.991916e-01
25 4.148663e-02 3.276337e-01
26 4.216930e-04 2.769336e-03
27 7.051996e-04 5.874060e-03
28 2.816400e-02 2.193452e-01
29 7.953368e-01 1.475839e+00
30 8.633333e-02 5.133333e-02
31 0.000000e+00 0.000000e+00
t EMass dEMass


==> sample/RWALL-POINT-PION_F0-A0_emass.kieran.0.dat <==
2 9.380834e-01 3.888681e+00
3 1.499530e+00 5.251290e+00
4 1.898881e+00 6.085765e+00
5 2.293178e+00 6.937874e+00
6 1.696177e+00 6.143718e+00
7 9.968019e-01 4.701234e+00
8 1.557112e+00 6.222824e+00
9 5.776414e-01 3.361990e+00
10 1.489451e+00 6.282083e+00
11 1.221854e+00 5.610445e+00
12 1.000968e+00 5.263454e+00
13 1.075436e+00 5.690357e+00
14 1.023695e+00 5.469348e+00
15 1.113671e+00 5.896368e+00
16 3.805017e-01 3.007237e+00
17 1.127143e+00 5.750899e+00
18 1.907652e+00 7.745182e+00
19 2.265136e+00 8.169931e+00
20 1.019932e+00 5.352035e+00
21 1.115530e+00 5.941043e+00
22 1.033073e+00 5.373849e+00
23 1.353443e+00 6.419078e+00
24 1.196775e+00 6.021272e+00
25 3.212393e+00 1.042411e+01
26 1.998986e+00 8.112862e+00
27 2.262809e+00 8.801999e+00
28 2.607930e+00 9.700952e+00
29 3.612903e+00 1.196398e+01
30 1.529407e+01 1.601294e+01
31 0.000000e+00 0.000000e+00
t EMass dEMass


==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax10.kieran.0.dat <==
4 1.138247e-01 3.362945e-02 2.622135e+00 1.526226e-02
5 1.359406e-01 4.027120e-02 2.161264e+00 5.535826e-02
6 1.698690e-01 3.172765e-02 9.763316e-01 4.189701e-01
7 1.665665e-01 2.553942e-02 1.030070e+00 3.779247e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax11.kieran.0.dat <==
5 1.359177e-01 4.791240e-02 1.921475e+00 7.334368e-02
6 1.696799e-01 3.367459e-02 8.416995e-01 5.198046e-01
7 1.664104e-01 2.696038e-02 8.312669e-01 5.049703e-01
8 1.742493e-01 2.477520e-02 6.870815e-01 5.597930e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax12.kieran.0.dat <==
6 1.637439e-01 4.809402e-02 8.412629e-01 5.377256e-01
7 1.588376e-01 4.337950e-02 8.528085e-01 5.120598e-01
8 1.605253e-01 4.072852e-02 8.444514e-01 4.966997e-01
9 1.543362e-01 8.497214e-02 1.052936e+00 3.677821e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax13.kieran.0.dat <==
7 1.622875e-01 3.862784e-02 8.573159e-01 5.254945e-01
8 1.644635e-01 3.696238e-02 8.283118e-01 5.292203e-01
9 1.571838e-01 7.845354e-02 9.852747e-01 4.140359e-01
10 1.263565e-01 9.828684e-02 6.866664e-01 5.600475e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax14.kieran.0.dat <==
8 1.608313e-01 4.347027e-02 1.052292e+00 3.889767e-01
9 1.468124e-01 1.127280e-01 1.061983e+00 3.792395e-01
10 1.150580e-01 9.007080e-02 7.762616e-01 5.404026e-01
11 1.305797e-01 7.396839e-02 6.383261e-01 5.902394e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax15.kieran.0.dat <==
9 1.102091e-01 1.846263e-01 2.232730e+00 3.715587e-02
10 8.296855e-02 1.437588e-01 1.678687e+00 1.358443e-01
11 9.152427e-02 1.563795e-01 1.969583e+00 9.613811e-02
12 9.438919e-02 1.705935e-01 1.181495e+00 3.150382e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax16.kieran.0.dat <==
10 5.270567e-02 1.541702e-01 2.196876e+00 4.024622e-02
11 5.736844e-02 1.630323e-01 2.557489e+00 2.545417e-02
12 6.165572e-02 1.924875e-01 1.349209e+00 2.489478e-01
13 4.352969e-02 1.591569e-01 5.707226e-01 6.342320e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax17.kieran.0.dat <==
11 2.193704e-02 1.458355e-01 2.543551e+00 1.831885e-02
12 2.205090e-02 1.497879e-01 1.499679e+00 1.861328e-01
13 1.788641e-02 1.200228e-01 6.304804e-01 6.407147e-01
14 6.711231e-03 5.051018e-02 1.050762e-01 9.571394e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax18.kieran.0.dat <==
12 1.515088e-02 1.284715e-01 1.673902e+00 1.228357e-01
13 1.247299e-02 1.104271e-01 6.740661e-01 6.430925e-01
14 2.409923e-03 1.913705e-02 9.707922e-02 9.834222e-01
15 1.081779e-03 7.223373e-03 4.251688e-02 9.883377e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax19.kieran.0.dat <==
13 1.239516e-02 1.112311e-01 6.544614e-01 6.865862e-01
14 4.081191e-03 2.928650e-02 1.155343e-01 9.890027e-01
15 2.666544e-03 2.296879e-02 6.935276e-02 9.912253e-01
16 6.833021e-04 1.105268e-02 5.166754e-02 9.845039e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax20.kieran.0.dat <==
14 -3.906852e-03 4.835271e-02 4.570832e-01 8.404021e-01
15 -3.340614e-03 3.016097e-02 3.891316e-01 8.566121e-01
16 -3.914938e-03 2.936442e-02 3.091970e-01 8.720054e-01
17 -3.879307e-03 2.902158e-02 3.716916e-01 7.734363e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax8.kieran.0.dat <==
2 7.562427e-02 3.741804e-02 4.527695e+00 1.347868e-04
3 1.306347e-01 3.727023e-02 1.829977e+00 1.032330e-01
4 1.254934e-01 3.072964e-02 1.844578e+00 1.171965e-01
5 1.398661e-01 3.135982e-02 1.166517e+00 3.208202e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass.bin45.tmax9.kieran.0.dat <==
3 1.093551e-01 4.094877e-02 2.548455e+00 1.811209e-02
4 1.044508e-01 3.186988e-02 2.701492e+00 1.906017e-02
5 1.271969e-01 3.570364e-02 1.786117e+00 1.284480e-01
6 1.613056e-01 3.616045e-02 9.761800e-01 4.027746e-01
Tmin Mass dMass Chi2 Q

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax10.kieran.0.dat <==
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax11.kieran.0.dat <==
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax12.kieran.0.dat <==
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax13.kieran.0.dat <==
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax14.kieran.0.dat <==
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax15.kieran.0.dat <==
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax16.kieran.0.dat <==
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax17.kieran.0.dat <==
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax18.kieran.0.dat <==
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax19.kieran.0.dat <==
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax20.kieran.0.dat <==
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
17 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax8.kieran.0.dat <==
2 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_PCA.bin45.tmax9.kieran.0.dat <==
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax10.kieran.0.dat <==
3 1.585607e-01 2.155642e-03 3.248623e-03
4 1.620106e-01 1.463214e-03 8.349244e-04
5 1.642719e-01 1.030417e-03 2.119298e-04
6 1.628367e-01 9.634712e-04 8.201860e-05
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax11.kieran.0.dat <==
4 1.602076e-01 1.906781e-03 1.946200e-03
5 1.612008e-01 2.686122e-03 2.142450e-03
6 1.586596e-01 3.568886e-03 1.892812e-03
7 1.558587e-01 5.436728e-03 1.949106e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax12.kieran.0.dat <==
5 1.598529e-01 2.346282e-03 2.282887e-03
6 1.573269e-01 2.797856e-03 1.774749e-03
7 1.547031e-01 3.690949e-03 1.561492e-03
8 1.506850e-01 4.785467e-03 1.159560e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax13.kieran.0.dat <==
6 1.541806e-01 3.315779e-03 3.490068e-03
7 1.508586e-01 4.071776e-03 2.887020e-03
8 1.461869e-01 4.819634e-03 2.015315e-03
9 1.408588e-01 6.275383e-03 1.479400e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax14.kieran.0.dat <==
7 1.462894e-01 4.669725e-03 5.405092e-03
8 1.408870e-01 5.337049e-03 3.807167e-03
9 1.346647e-01 6.351027e-03 2.623161e-03
10 1.279082e-01 8.680056e-03 2.066070e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax15.kieran.0.dat <==
8 1.340526e-01 6.698086e-03 8.303695e-03
9 1.263988e-01 7.966954e-03 6.083264e-03
10 1.175314e-01 1.019828e-02 4.604393e-03
11 1.097976e-01 1.619437e-02 4.837307e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax16.kieran.0.dat <==
9 1.169972e-01 9.244372e-03 1.123944e-02
10 1.062065e-01 1.134025e-02 8.175525e-03
11 9.529313e-02 1.593560e-02 7.132479e-03
12 7.013313e-02 1.547592e-02 1.859075e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax17.kieran.0.dat <==
10 9.685125e-02 1.133789e-02 1.074291e-02
11 8.436714e-02 1.478173e-02 8.279576e-03
12 5.964017e-02 1.411907e-02 2.152143e-03
13 3.835179e-02 2.121057e-02 9.902458e-04
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax18.kieran.0.dat <==
11 6.634918e-02 1.956897e-02 1.447291e-02
12 3.066598e-02 3.546947e-02 6.270080e-03
13 1.684024e-04 7.369740e+00 4.703285e-03
14 1.408010e-04 1.541417e+01 5.777788e-03
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax19.kieran.0.dat <==
12 1.533352e-04 6.975866e+00 9.775139e-03
13 -1.287295e-04 1.101580e+01 9.895110e-03
14 1.366310e-04 1.582364e+01 1.234099e-02
15 1.443254e-04 2.721317e+01 1.463714e-02
Tmin Mass dMass Chi2

==> sample/RWALL-POINT-PION_F0-A0_mass_corrfit.bin45.tmax9.kieran.0.dat <==
2 1.555138e-01 2.294597e-03 4.834405e-03
3 1.579969e-01 2.691939e-03 3.700595e-03
4 1.620841e-01 1.990554e-03 1.041731e-03
5 1.652092e-01 9.626492e-04 1.105473e-04
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_corr.bin10.kieran.0.dat <==
1 3.618775e-06 3.667790e-07
2 3.129100e-06 3.637523e-07
3 2.521325e-06 3.398767e-07
4 2.008425e-06 3.231752e-07
5 1.569050e-06 3.075825e-07
6 1.212825e-06 2.957896e-07
7 8.875250e-07 2.969808e-07
8 5.896250e-07 2.889453e-07
9 3.543500e-07 2.933235e-07
10 9.970000e-08 3.050737e-07
11 -8.602500e-08 3.185627e-07
12 -2.803500e-07 3.240078e-07
13 -3.831000e-07 3.292822e-07
14 -5.065000e-07 3.416765e-07
15 -5.042000e-07 3.416775e-07
16 -5.454500e-07 3.401046e-07
17 -5.215500e-07 3.187440e-07
18 -4.387000e-07 3.132441e-07
19 -2.927750e-07 3.062375e-07
20 -2.447500e-07 2.862013e-07
21 -1.125750e-07 2.653620e-07
22 -4.052500e-08 2.412729e-07
23 3.127500e-08 2.191581e-07
24 6.642500e-08 2.044056e-07
25 6.682500e-08 1.843598e-07
26 1.257500e-07 1.579880e-07
27 1.635000e-07 1.362236e-07
28 7.892500e-08 1.021419e-07
29 6.577500e-08 7.326739e-08
30 4.247500e-08 4.515251e-08
31 -3.415000e-08 2.843552e-08
32 6.888989e-03 4.552258e-05
t Corr dCorr


==> top/RWALL-POINT-PION_F0-A0_corr.bin5.kieran.0.dat <==
1 5.765950e-06 5.809806e-07
2 5.237800e-06 5.668455e-07
3 4.697200e-06 5.706674e-07
4 4.168500e-06 5.748397e-07
5 3.715700e-06 5.814538e-07
6 3.181000e-06 5.931704e-07
7 2.783350e-06 5.955734e-07
8 2.312950e-06 5.978652e-07
9 2.039000e-06 5.710401e-07
10 1.672900e-06 5.596011e-07
11 1.384100e-06 5.500561e-07
12 1.003200e-06 5.277442e-07
13 7.182000e-07 4.848581e-07
14 6.286000e-07 4.608505e-07
15 5.411500e-07 4.454409e-07
16 4.524000e-07 4.226779e-07
17 4.026000e-07 4.040456e-07
18 3.190500e-07 3.818233e-07
19 2.605000e-07 3.622121e-07
20 2.435000e-07 3.365799e-07
21 1.955000e-07 3.168757e-07
22 1.855000e-07 2.806596e-07
23 1.225000e-07 2.659652e-07
24 2.870000e-08 2.272776e-07
25 8.230000e-08 1.816386e-07
26 7.795000e-08 1.549016e-07
27 2.160000e-08 1.088114e-07
28 1.560000e-08 7.562241e-08
29 -7.200000e-09 6.400936e-08
30 3.375000e-08 6.487161e-08
31 4.480000e-08 5.215945e-08
32 7.131012e-03 3.265611e-05
t Corr dCorr


==> top/RWALL-POINT-PION_F0-A0_corr.kieran.0.dat <==
1 -6.883946e-03 2.205134e-06
2 -6.884435e-03 2.144973e-06
3 -6.885043e-03 2.022584e-06
4 -6.885556e-03 1.915423e-06
5 -6.885995e-03 1.835615e-06
6 -6.886352e-03 1.744047e-06
7 -6.886677e-03 1.666902e-06
8 -6.886975e-03 1.588111e-06
9 -6.887210e-03 1.539662e-06
10 -6.887465e-03 1.550455e-06
11 -6.887651e-03 1.594815e-06
12 -6.887845e-03 1.619527e-06
13 -6.887948e-03 1.684060e-06
14 -6.888071e-03 1.742649e-06
15 -6.888069e-03 1.807509e-06
16 -6.888110e-03 1.836587e-06
17 -6.888086e-03 1.817782e-06
18 -6.888003e-03 1.831978e-06
19 -6.887857e-03 1.848303e-06
20 -6.887809e-03 1.770217e-06
21 -6.887677e-03 1.678150e-06
22 -6.887605e-03 1.562978e-06
23 -6.887533e-03 1.427889e-06
24 -6.887498e-03 1.298540e-06
25 -6.887498e-03 1.149700e-06
26 -6.887439e-03 9.732231e-07
27 -6.887401e-03 7.719084e-07
28 -6.887486e-03 5.619079e-07
29 -6.887499e-03 3.953652e-07
30 -6.887522e-03 2.637020e-07
31 -6.887599e-03 1.850921e-07
32 1.424452e-06 2.295509e-04
t Corr dCorr


==> top/RWALL-POINT-PION_F0-A0_emass.bin10.kieran.0.dat <==
2 1.960358e-01 2.224826e-02
3 2.271863e-01 3.055802e-02
4 2.425435e-01 4.230898e-02
5 2.644513e-01 6.079097e-02
6 3.120517e-01 9.692879e-02
7 3.938564e-01 1.706712e-01
8 5.630648e-01 4.105871e-01
9 2.710674e+00 2.815368e+01
10 2.427631e+01 4.911033e+01
11 4.537997e+00 4.707622e+01
12 3.914312e-04 2.223567e-03
13 3.354219e-04 1.816190e-03
14 1.883409e-04 7.984243e-04
15 3.187835e-04 1.829704e-03
16 9.180283e-05 3.627789e-04
17 1.365719e-01 2.407085e-01
18 2.834191e-01 2.993920e-01
19 3.616150e-01 4.625286e-01
20 6.892475e-01 1.754496e+00
21 7.341098e+00 5.389225e+01
22 1.915185e+01 8.084535e+01
23 3.691422e+00 4.456175e+01
24 5.458025e+00 5.468682e+01
25 2.008989e+00 3.815101e+01
26 9.486479e-04 3.500785e-03
27 3.109888e-04 2.333337e-03
28 1.149223e-02 1.954212e-01
29 3.006913e-01 1.493655e+00
30 9.000000e-02 1.209837e-16
31 0.000000e+00 0.000000e+00
t EMass dEMass


==> top/RWALL-POINT-PION_F0-A0_emass.bin5.kieran.0.dat <==
2 9.566105e-02 2.000428e-02
3 1.043416e-01 2.365285e-02
4 1.150156e-01 2.792104e-02
5 1.308930e-01 3.495405e-02
6 1.434773e-01 4.237546e-02
7 1.501077e-01 4.809900e-02
8 1.496551e-01 5.217977e-02
9 1.677672e-01 6.301565e-02
10 2.147168e-01 8.565853e-02
11 2.822893e-01 1.230194e-01
12 2.941288e-01 1.558073e-01
13 1.893924e-01 1.550527e-01
14 1.147431e-01 2.315781e-01
15 1.165106e-01 2.668709e-01
16 1.080697e-01 3.160215e-01
17 1.619299e-01 3.524249e-01
18 1.314918e-01 4.263830e-01
19 5.927041e-02 3.469192e-01
20 4.874389e-02 3.411955e-01
21 8.233125e-02 4.412901e-01
22 4.928883e-01 1.434518e+00
23 4.373342e+00 4.746633e+01
24 2.134893e+00 3.810023e+01
25 2.008448e+00 3.815155e+01
26 7.366632e-01 1.534095e+00
27 1.132936e+01 6.889306e+01
28 8.878433e+00 7.470386e+01
29 9.159390e+00 7.990355e+01
30 9.000000e-02 1.209837e-16
31 0.000000e+00 0.000000e+00
t EMass dEMass


==> top/RWALL-POINT-PION_F0-A0_emass.kieran.0.dat <==
2 1.418615e+00 4.937144e+00
3 9.300858e-01 3.558137e+00
4 2.777943e+00 7.312824e+00
5 1.639239e+00 5.550016e+00
6 4.177573e+00 9.335441e+00
7 9.284400e-01 4.339435e+00
8 2.981605e+00 8.526194e+00
9 2.363119e+00 7.930417e+00
10 9.117669e-01 4.975163e+00
11 1.548749e-01 4.566029e-01
12 1.592376e+00 6.705759e+00
13 8.424822e-01 4.805667e+00
14 9.970593e-01 5.680049e+00
15 1.861340e-01 4.274634e-01
16 2.882046e+00 9.406419e+00
17 2.028783e+00 8.521546e+00
18 9.062067e-01 5.124348e+00
19 1.765017e+00 7.308888e+00
20 1.734364e+00 7.266197e+00
21 1.048412e+00 5.954008e+00
22 2.746920e+00 9.277040e+00
23 1.089148e+00 5.882406e+00
24 3.056053e+00 9.962038e+00
25 2.108679e+00 8.681212e+00
26 1.291001e+00 6.305593e+00
27 3.243874e+00 1.052126e+01
28 4.884606e+00 1.251161e+01
29 2.402119e+00 8.983958e+00
30 1.371975e+01 1.585358e+01
31 0.000000e+00 0.000000e+00
t EMass dEMass


==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax10.kieran.0.dat <==
6 2.163970e-01 1.067392e-01 2.677609e+00 3.001850e-02
7 2.660813e-01 1.070280e-01 1.883900e+00 1.298416e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax11.kieran.0.dat <==
7 2.373053e-01 5.284661e-01 8.128279e+00 1.502522e-06
8 9.005261e-02 8.513616e-01 8.280541e+00 1.666372e-05
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax12.kieran.0.dat <==
8 3.271951e-02 3.833359e-01 7.286235e+00 7.304903e-06
9 1.169431e-01 1.537712e+00 8.584110e+00 1.074675e-05
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax13.kieran.0.dat <==
9 -6.633988e-04 6.536327e-03 7.146806e+00 9.481417e-06
10 3.771556e-04 2.543922e-03 1.820549e+00 1.409506e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax14.kieran.0.dat <==
10 3.782094e-04 2.792820e-03 1.425718e+00 2.224639e-01
11 4.547521e-04 5.401717e-04 4.021073e-02 9.892514e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax15.kieran.0.dat <==
11 4.206527e-04 6.212700e-04 4.064423e-02 9.968698e-01
12 4.573726e-04 6.326995e-04 3.511437e-02 9.911886e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax16.kieran.0.dat <==
12 1.444741e-04 3.236522e-04 6.726976e-02 9.917218e-01
13 1.331135e-04 2.893905e-04 7.091413e-02 9.755065e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax17.kieran.0.dat <==
13 1.358464e-04 3.225257e-04 1.839809e-01 9.468260e-01
14 1.139685e-04 3.920708e-04 1.878803e-01 9.047031e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax18.kieran.0.dat <==
14 9.366986e-05 6.734173e-04 7.109855e-01 5.842716e-01
15 7.553866e-05 6.168332e-04 7.885146e-01 5.000809e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax19.kieran.0.dat <==
15 1.397190e-04 1.273119e-03 1.293553e+00 2.698848e-01
16 1.440778e-04 9.242234e-04 1.488298e+00 2.154430e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax20.kieran.0.dat <==
16 8.045029e-05 1.126990e-03 1.458549e+00 2.118774e-01
17 1.498390e-01 3.246636e-01 1.185790e+00 3.133975e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax6.kieran.0.dat <==
2 1.508562e-01 3.082266e-02 6.531339e+00 2.985512e-05
3 1.957441e-01 2.977258e-02 5.510771e-01 6.473811e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax7.kieran.0.dat <==
3 1.989759e-01 3.436496e-02 5.328518e-01 7.116047e-01
4 2.008149e-01 4.005387e-02 6.771609e-01 5.658981e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax8.kieran.0.dat <==
4 2.046699e-01 4.691496e-02 1.329522e+00 2.561883e-01
5 1.997552e-01 4.964813e-02 1.633853e+00 1.791491e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin10.tmax9.kieran.0.dat <==
5 2.008918e-01 5.564995e-02 1.517297e+00 1.940404e-01
6 2.216560e-01 9.188345e-02 1.767400e+00 1.509597e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax10.kieran.0.dat <==
6 8.989413e-02 4.536709e-02 7.303811e-01 5.710428e-01
7 8.995403e-02 4.432074e-02 9.427735e-01 4.188590e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax11.kieran.0.dat <==
7 8.423135e-02 6.008450e-02 7.900809e-01 5.313631e-01
8 8.317353e-02 6.179275e-02 1.032584e+00 3.767978e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax12.kieran.0.dat <==
8 5.332695e-02 5.455987e-02 2.006954e+00 9.056452e-02
9 5.714432e-02 5.523717e-02 2.634515e+00 4.804780e-02
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax13.kieran.0.dat <==
9 5.826771e-02 8.908371e-02 2.052669e+00 8.415868e-02
10 6.403605e-02 6.209818e-02 2.674254e+00 4.554365e-02
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax14.kieran.0.dat <==
10 6.357708e-02 6.273608e-02 2.384477e+00 4.897412e-02
11 1.373630e-01 9.183028e-02 1.431431e+00 2.313893e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax15.kieran.0.dat <==
11 1.250251e-01 8.977020e-02 1.272479e+00 2.781954e-01
12 2.065604e-01 2.964494e-01 1.448323e+00 2.265425e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax16.kieran.0.dat <==
12 1.933903e-01 3.462518e-01 1.155722e+00 3.282236e-01
13 2.278521e-01 2.657908e-01 2.634290e-01 8.517888e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax17.kieran.0.dat <==
13 1.957719e-01 2.430872e-01 3.011557e-01 8.773369e-01
14 7.320493e-02 2.182343e-01 7.773678e-02 9.720579e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax18.kieran.0.dat <==
14 5.912462e-02 2.397218e-01 1.332618e-01 9.702051e-01
15 8.720066e-02 2.681699e-01 8.278147e-02 9.694315e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax19.kieran.0.dat <==
15 7.814857e-02 2.876762e-01 7.409163e-02 9.900475e-01
16 6.380125e-02 2.656873e-01 7.648936e-02 9.726975e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax20.kieran.0.dat <==
16 5.746109e-02 2.656105e-01 7.182350e-02 9.906196e-01
17 1.932204e-01 2.038694e+00 5.114609e-02 9.847308e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax6.kieran.0.dat <==
2 7.514316e-02 2.415370e-02 8.835285e-01 4.727102e-01
3 8.315416e-02 2.752456e-02 9.457060e-01 4.174260e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax7.kieran.0.dat <==
3 8.305835e-02 2.956401e-02 7.719988e-01 5.432091e-01
4 8.251746e-02 2.550387e-02 9.773668e-01 4.022129e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax8.kieran.0.dat <==
4 8.247614e-02 2.726999e-02 7.531215e-01 5.557381e-01
5 1.111712e-01 3.397856e-02 4.043942e-01 7.498443e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass.bin5.tmax9.kieran.0.dat <==
5 9.989007e-02 4.526172e-02 5.172116e-01 7.230978e-01
6 1.038489e-01 4.240442e-02 6.316739e-01 5.944785e-01
Tmin Mass dMass Chi2 Q

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax10.kieran.0.dat <==
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax11.kieran.0.dat <==
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax12.kieran.0.dat <==
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax13.kieran.0.dat <==
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax14.kieran.0.dat <==
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax15.kieran.0.dat <==
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax16.kieran.0.dat <==
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax17.kieran.0.dat <==
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax18.kieran.0.dat <==
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax19.kieran.0.dat <==
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax20.kieran.0.dat <==
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
17 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax6.kieran.0.dat <==
2 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax7.kieran.0.dat <==
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax8.kieran.0.dat <==
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin10.tmax9.kieran.0.dat <==
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax10.kieran.0.dat <==
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax11.kieran.0.dat <==
7 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax12.kieran.0.dat <==
8 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax13.kieran.0.dat <==
9 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax14.kieran.0.dat <==
10 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax15.kieran.0.dat <==
11 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax16.kieran.0.dat <==
12 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax17.kieran.0.dat <==
13 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax18.kieran.0.dat <==
14 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax19.kieran.0.dat <==
15 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax20.kieran.0.dat <==
16 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
17 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax6.kieran.0.dat <==
2 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax7.kieran.0.dat <==
3 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax8.kieran.0.dat <==
4 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_PCA.bin5.tmax9.kieran.0.dat <==
5 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
6 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
Tmin Mass dMass Chi2 Q EigErrThreshold EigSpecThreshold

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax10.kieran.0.dat <==
5 3.596731e-01 5.080773e-02 1.347558e-01
6 4.237996e-01 7.371017e-02 9.518793e-02
7 5.214057e-01 1.276277e-01 6.821276e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax11.kieran.0.dat <==
6 4.629573e-01 1.009541e-01 1.945312e-01
7 5.882550e-01 1.821701e-01 1.585517e-01
8 8.189385e-01 4.446299e-01 1.409846e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax12.kieran.0.dat <==
7 6.477878e-01 2.830468e-01 3.669835e-01
8 9.249041e-01 7.537814e-01 3.779630e-01
9 1.869865e+00 4.971723e+00 4.325964e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax13.kieran.0.dat <==
8 9.730540e-01 9.843022e-01 6.314499e-01
9 1.906217e+00 6.167445e+00 7.400372e-01
10 4.687775e-05 1.348235e+03 8.032682e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax14.kieran.0.dat <==
9 1.913687e+00 7.204097e+00 1.104458e+00
10 -4.403941e-05 3.479590e+02 9.556722e-01
11 5.883049e-05 2.234025e+03 6.523992e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax15.kieran.0.dat <==
10 -4.446100e-05 2.692562e+02 9.932303e-01
11 5.857929e-05 9.494063e+02 6.463890e-01
12 7.179746e-05 3.408732e+02 3.617205e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax16.kieran.0.dat <==
11 5.215297e-05 2.083603e+02 6.950084e-01
12 6.111936e-05 1.299806e+02 4.013626e-01
13 -9.159442e-05 4.173970e+02 2.510188e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax17.kieran.0.dat <==
12 6.349678e-05 2.666713e+02 4.265564e-01
13 8.289228e-05 2.661433e+02 2.599356e-01
14 -1.184679e-04 1.952139e+02 1.171685e-01
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax18.kieran.0.dat <==
13 8.599166e-05 3.174481e+02 2.288337e-01
14 -1.183872e-04 1.340702e+02 9.338574e-02
15 1.450875e-04 1.306850e+02 5.975782e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax19.kieran.0.dat <==
14 -1.381083e-04 7.847711e+01 7.244387e-02
15 1.733784e-04 7.673849e+01 4.973982e-02
16 -1.352207e-01 1.301613e-01 2.648475e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin10.tmax9.kieran.0.dat <==
4 2.995107e-01 2.554992e-02 7.205255e-02
5 3.302160e-01 3.475464e-02 5.154251e-02
6 3.791003e-01 4.306262e-02 2.371095e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax10.kieran.0.dat <==
5 1.474945e-01 5.242129e-03 4.360662e-03
6 1.491481e-01 9.011052e-03 5.611949e-03
7 1.569168e-01 1.511956e-02 5.813807e-03
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax11.kieran.0.dat <==
6 1.540890e-01 7.445947e-03 6.417238e-03
7 1.621017e-01 9.802974e-03 5.016298e-03
8 1.612177e-01 2.040578e-02 7.499873e-03
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax12.kieran.0.dat <==
7 1.781722e-01 1.577224e-02 2.198749e-02
8 1.868949e-01 2.589439e-02 2.608681e-02
9 2.182927e-01 2.936796e-02 1.308923e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax13.kieran.0.dat <==
8 2.077109e-01 2.568525e-02 4.285847e-02
9 2.401895e-01 2.673563e-02 2.152236e-02
10 2.698063e-01 3.904674e-02 1.609623e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax14.kieran.0.dat <==
9 2.386832e-01 1.842823e-02 1.624263e-02
10 2.585778e-01 2.541123e-02 1.321216e-02
11 2.830162e-01 4.371603e-02 1.325591e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax15.kieran.0.dat <==
10 2.447462e-01 2.210135e-02 1.571855e-02
11 2.521186e-01 3.901246e-02 2.027531e-02
12 2.010467e-01 5.972987e-02 1.366890e-02
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax16.kieran.0.dat <==
11 2.327077e-01 3.221180e-02 2.174520e-02
12 1.840636e-01 3.849264e-02 1.078342e-02
13 1.170344e-01 1.346299e-02 2.623737e-04
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax17.kieran.0.dat <==
12 1.665184e-01 3.116125e-02 1.072279e-02
13 1.078958e-01 1.162333e-02 3.583439e-04
14 1.108107e-01 2.288520e-02 5.229988e-04
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax18.kieran.0.dat <==
13 1.168829e-01 1.057481e-02 5.537016e-04
14 1.234886e-01 1.623100e-02 6.286725e-04
15 1.263553e-01 3.274918e-02 9.308299e-04
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax19.kieran.0.dat <==
14 1.309533e-01 1.242108e-02 6.524403e-04
15 1.370116e-01 2.018956e-02 7.952062e-04
16 1.425841e-01 3.985323e-02 1.154208e-03
Tmin Mass dMass Chi2

==> top/RWALL-POINT-PION_F0-A0_mass_corrfit.bin5.tmax9.kieran.0.dat <==
4 1.355012e-01 6.233571e-03 7.903637e-03
5 1.438143e-01 6.251729e-03 3.673064e-03
6 1.430933e-01 1.293526e-02 5.480166e-03
Tmin Mass dMass Chi2
